A rational QZ method

We propose a rational QZ method for the solution of the dense, unsymmetric generalized eigenvalue problem. This generalization of the classical QZ method operates implicitly on a Hessenberg, Hessenberg pencil instead of on a Hessenberg, triangular pencil. Whereas the QZ method performs nested subspace iteration driven by a polynomial, the rational QZ method allows for nested subspace iteration driven by a rational function, this creates the additional freedom of selecting poles. In this article we study Hessenberg, Hessenberg pencils, link them to rational Krylov subspaces, propose a direct reduction method to such a pencil, and introduce the implicit rational QZ step. The link with rational Krylov subspaces allows us to prove essential uniqueness (implicit Q theorem) of the rational QZ iterates as well as convergence of the proposed method. In the proofs, we operate directly on the pencil instead of rephrasing it all in terms of a single matrix. Numerical experiments are included to illustrate competitiveness in terms of speed and accuracy with the classical approach. Two other types of experiments exemplify new possibilities. First we illustrate that good pole selection can be used to deflate the original problem during the reduction phase, and second we use the rational QZ method to implicitly filter a rational Krylov subspace in an iterative method.

==> fig/numexp1/data1280/C11280.dat <==
                   C1_re                    C1_im
    -79.3388580656378082     892.7456713275840912
    -79.3388580657478713    -892.7456713275751099
    -31.4081831293273801     759.4930893332456208
    -38.1337059787243859     674.0281136961107222
    -31.4081831291406743    -759.4930893331090829
    -38.1337059788726052    -674.0281136963362769
    -31.9452241981784653     564.2408702657352251
    -31.9452241982910969    -564.2408702657107824
    -20.6303111406607478    -446.7492224420659568
    -20.6303111464196078     446.7492224422927052
    -18.6004951630934983    -442.7285001031909246
    -18.6004951552218181     442.7285001038911219
    -19.6477499850699999    -437.1292786726961026
    -19.6477499653796670     437.1292786707016944
    -17.2194585028492355    -433.2446693222087220
    -10.2079022854913077    -428.2275745963892177
    -18.5666881303083109    -427.7246696540137805
    -17.2194585153509152     433.2446693317651238
    -16.1516573033160000    -424.8559128578348236
    -10.2079022854838701     428.2275745960949962
    -18.5666881606227179     427.7246696612709229
    -16.1516573081949417     424.8559128496037829
    -17.3697242023160072    -418.7108506738463234
    -15.3991303450583636    -417.2456729409644254
    -17.3697242125296114     418.7108506844821818
    -15.3991302816564577     417.2456728788578744
    -14.8156292287248892    -410.7521648106986163
    -16.1640248777594593    -409.6295095241366653
    -14.8156292252173003     410.7521650357785461
    -16.1640249103394211     409.6295093831322447
   -234.3558157053788307      -0.0000000058251557
    -13.7961608538895000     404.4050703202086652
    -15.4957765050409417     401.3344388643567981
    -13.7961606958593066    -404.4050704987555491
    -13.1282238856628499     398.2411523722214497
    -15.4957765135424328    -401.3344388467963313
    -13.1282242815768591    -398.2411519835223999
    -14.4845077244084539     393.6105710463622813
    -12.9337768452749771     392.2570258148453490
    -14.4845075790708577    -393.6105707609219735
    -12.9337766325977004    -392.2570265065358512
    -12.8012461379626643     387.0693952714565853
    -12.5607479743193871     385.9530169758601232
    -13.5877065097924667     385.3953669113290630
    -12.8012464282632852    -387.0693952977386516
    -13.5877064709517583    -385.3953669914190527
    -12.5607478975306019    -385.9530168315752121
    -12.2632405305342811    -380.9581833475100439
    -13.1996361832637881    -378.2089648652519145
    -12.2632404100053130     380.9581836070327654
    -11.9010804157501688    -374.6128029817059542
    -13.1996363630555962     378.2089648283175052
    -12.6840479098298378    -371.3644161527465712
    -11.9010806955159030     374.6128025303260642
    -11.5703334605179560    -368.1961171794831671
    -12.6840476943990499     371.3644162422440331
    -12.1713184830331667    -364.7588555016324676
    -11.5703331055936580     368.1961180119531605
    -11.2313211347305622    -361.8024183538155398
    -12.1713187715744002     364.7588552863020368
    -11.6939663339298470    -358.3536930136289129
    -11.2313213535186289     361.8024172302226020
    -10.8771514712795785    -355.4875964323776998
    -11.2548755760883665    -352.1327798876903898
    -11.6939660734886175     358.3536932836767051
    -10.8771516796347605     355.4875973341715394
    -10.5159928690373103    -349.2758868295053958
    -10.8437765751529120    -346.0997332127665800
    -11.2548755049118281     352.1327798152311175
    -10.1642813326590602    -343.1763704323315665
    -10.5159925055404493     349.2758866489826914
    -10.4384614976407342    -340.2855499872319456
    -10.8437767047302227     346.0997331581097569
     -9.8483332982069776    -337.2147986947060190
     -9.9995594295234334    -334.7320975998326844
    -10.1642813499184701     343.1763701636654673
     -9.5976643926391549    -331.4541571448262971
     -9.5132934617847731    -329.3075612092367237
    -10.4384618283559032     340.2855501542912862
     -9.3752437760800138    -325.8377621046342369
     -9.0640357917151295    -323.6731077645043797
     -9.8483336585475989     337.2147987196991608
     -9.9995585808620753     334.7320972616643644
     -9.5976643583179477     331.4541570701816795
     -9.5132940787388680     329.3075615927295985
     -9.1183247896531583    -320.1479077091534009
     -8.6851085277508293    -317.8049260439950672
     -9.3752432985392868     325.8377621365622190
     -9.0640355249538302     323.6731080016945157
     -9.1183254362404860     320.1479078742208344
   -151.5323405033401230      -0.0000000000177570
     -8.6851089120048517     317.8049254559036854
     -8.8276529814547313     314.3421933336945813
     -8.3415578432324740     311.8375374515871385
     -8.5204994982036304     308.4717793166627189
     -8.0149366146581773     305.8450233898628312
     -8.2081868939106162     302.5775294835836462
     -7.6993113797352084     299.8606763978534673
     -8.8276533841735763    -314.3421934021645825
     -7.8966821716699780     296.6836808527013432
     -8.3415582915598243    -311.8375371958903770
     -7.3927301634431792     293.9007524275933179
     -7.5891463117263323     290.8044275229498794
     -8.5204998593092061    -308.4717795237060614
     -8.0149363038643013    -305.8450233412121975
     -7.0944854232143770     287.9736054088568267
     -7.2872955444270708     284.9481159099124739
     -8.2081858799762415    -302.5775294538670437
     -6.8042874760313925     282.0833102061565683
     -7.6993113389410519    -299.8606763682611245
     -6.9920689672731813     279.1194935798357051
     -7.8966833160203436    -296.6836806628147656
     -6.5219940751271803     276.2313782879459154
     -7.3927303536456730    -293.9007524629539603
     -6.7039444920672882     273.3209932991250639
     -7.5891456746059269    -290.8044275654701210
     -6.2475073011194251     270.4176806522798415
     -6.4231172052567311     267.5534947691176626
     -7.0944855066004733    -287.9736053716860056
     -7.2872956380150100    -284.9481159613985710
     -5.9807392108287054     264.6410254264422406
     -6.1496003372464214     261.8168427341610141
     -6.8042870042761638    -282.0833101153053235
     -5.7216034416860984     258.8995196227445490
     -6.9920688886284301    -279.1194936628809273
     -5.8832816608855083     256.1101952203093219
     -6.5219944487899371    -276.2313784127596819
     -5.4700278775668751     253.1908133241548171
     -6.7039448769121233    -273.3209934494697109
     -5.6239462241294440     250.4323065902834742
     -6.2475073043660441    -270.4176805229737965
     -5.2259863320264905     247.5122402584161421
     -5.3712462180853615     244.7817933852777514
     -6.4231169383908684    -267.5534946018719324
     -4.9896077466494591     241.8608283420549299
     -5.9807390136222303    -264.6410254800663324
     -5.1245287657257368     239.1575013304770891
     -6.1496000037534264    -261.8168428402876202
     -4.7616225721834144     236.2330615442056967
     -4.8818597347048653     233.5594010582169915
     -5.7216037099308528    -258.8995194684142689
     -5.8832823334563562    -256.1101952317987411
     -4.5450768477810293     230.6224865621802849
     -4.6399735447502248     227.9993442150314138
     -5.4700275959196887    -253.1908134462653379
     -4.3356996208588292     224.9967407053168245
     -5.6239458797055999    -250.4323066392530279
     -4.4153850429554007     222.5069094316712039
     -5.2259862986723347    -247.5122400949992993
     -4.1161647179129535     219.4574453299293850
     -5.3712462370151641    -244.7817932502537701
     -4.2329274195019728     216.6678412307276176
     -3.8282837389366717     214.2916835776516109
     -4.9896078485660169    -241.8608284377142184
     -5.1245286980169817    -239.1575014873761518
     -4.0953216819975475     211.2548542286800171
     -4.7616227968581608    -236.2330615116669605
     -4.8818600108001391    -233.5594009773012374
     -3.6720346872109784     208.1634902120589743
     -3.7679383276466911     205.5610220507587655
     -3.4460354196248932     203.0165886421800110
     -4.5450765492850920    -230.6224865731165607
     -3.6037338531882921     200.3831002966791459
     -4.6399733196004282    -227.9993442967293049
     -4.3356996826797571    -224.9967406363826683
     -4.4153850256063816    -222.5069094890078247
     -3.3237088686414706     197.5735195307597678
     -3.4199829217035496     194.9071184086580502
     -4.1161646599428492    -219.4574452773144628
     -3.1393861578561646     191.9843689907611406
     -3.2249357545960864     189.3493134024527933
     -4.2329275387156580    -216.6678412286692890
     -3.8282839267359416    -214.2916836568881536
     -2.9553407826199343     186.4407947334452444
     -3.0369076280634930     183.8189306648266097
     -4.0953217328617413    -211.2548541986659529
     -2.7808665866798008     180.9352348916617643
     -2.8566587555705385     178.3183300923679724
     -3.6720345884027243    -208.1634901520182552
     -2.6137728545565282     175.4494895387241513
     -2.6832053080266363     172.8360913324640933
     -3.7679382394596250    -205.5610220845809977
     -2.4526690876324135     169.9748365601676312
     -2.5158919523180079     167.3645856156728087
     -3.4460352421041351    -203.0165885830595300
     -3.6037336567057556    -200.3831003476347519
    -75.3087376449906429      -0.0000000000032096
     -3.3237091135960588    -197.5735195458134399
     -3.4199832863793533    -194.9071183948602197
     -3.1393860855262683    -191.9843689676441159
     -3.2249356581022339    -189.3493134005213960
    -71.2941512434774154       0.0000000010215304
     -2.9553406677526306    -186.4407947449484482
     -3.0369075316852108    -183.8189307015164502
     -2.7808666784256095    -180.9352348752370574
     -2.8566587432649659    -178.3183300831164786
     -2.6137728849354778    -175.4494895290124248
     -2.6832053867897647    -172.8360913565871329
     -2.2970384981936629     164.5074747175735297
     -2.3543600132380549     161.8999348402148826
     -2.4526690237042135    -169.9748365467860083
     -2.5158919664416532    -167.3645856246622259
     -2.1466966868607233     159.0455844215040315
     -2.1984218333958392     156.4402249374303437
     -2.2970385027791842    -164.5074747014857337
     -2.3543600213638158    -161.8999348617198848
     -2.0015712037046312     153.5881394156697013
     -2.0479757437565587     150.9844231222196811
     -1.8616279329002261     148.1344493126923680
     -1.9029619456181166     145.5318859552284323
     -2.1466966925752216    -159.0455844156138596
     -2.1984217593161963    -156.4402249297877745
     -1.7268457211431607     142.6839913268906344
     -1.7633419860362771     140.0821556002508999
     -2.0015712163394759    -153.5881394001198714
     -2.0479757841475483    -150.9844231292230745
     -1.5972085325369532     137.2363371836540296
     -1.6290899662974807     134.6348735424016922
     -1.8616279086773257    -148.1344493138213352
     -1.9029619414739418    -145.5318859679127002
     -1.4727016892657294     131.7911212451981555
     -1.5001872224495820     129.1897425090356251
     -1.3533124111549024     126.3480247211723650
     -1.3766203652275859     123.7465132067235203
     -1.7268457377869380    -142.6839913144641514
     -1.2390278631345490     120.9067569339829333
     -1.2583795101366986     118.3049634762556224
     -1.1298368891660822     115.4670682348076127
     -1.1454567542133289     112.8648903962790655
     -1.7633420344667226    -140.0821556112277335
     -1.5972085225965709    -137.2363371816359745
     -1.6290899164971628    -134.6348735454294570
     -1.4727016826463353    -131.7911212345283332
     -1.0257285190151468     110.0287307731825308
     -1.0378473527382661     107.4261353224023168
     -1.5001872292491909    -129.1897425167613278
     -1.3533124204953944    -126.3480247152535014
     -1.3766203729783675    -123.7465132097047018
     -0.9266920862235579     104.5915327294726751
     -0.9355482612968947     101.9885378590416707
     -0.8327172873627722      99.1552914447081264
     -0.8385564927503631      96.5519758647721602
     -1.2390278631955933    -120.9067569340341919
     -1.2583795174501771    -118.3049634816244975
     -1.1298368781953250    -115.4670682286689782
     -1.1454567495791244    -112.8648904022693387
     -0.7437958273151233      93.7198341200544860
     -0.7468705184116673      91.1163567189097705
     -0.6599196626081206      88.2850162469230639
     -0.6604897588145602      85.6815994869858031
     -0.5810817261573910      82.8507049956839978
     -0.5794144393515218      80.2476584410929661
     -0.5072747560016705      77.4167874135608685
     -0.5036455592283758      74.8145340150423976
     -0.4384935154752926      71.9831659127573431
     -0.4331839285661888      69.3822600380375718
     -1.0257285250472847    -110.0287307640271308
     -0.3747328528910458      66.5497432326022960
     -0.3680308362101217      63.9509285249660877
     -0.3159888194453925      61.1164565119496217
     -0.3081881921425105      58.5206946678436069
     -0.2622572118424873      55.6832395010199761
     -0.2536579447955516      53.0918275196726484
     -0.2135355481433417      50.2500421981035146
     -0.2044421392362845      47.6647473216608333
     -0.1698216508640184      44.8168183114987215
     -0.1605431865209322      42.2400995456151094
     -0.1311142026387462      39.3835092933311941
     -0.1219634496878130      36.8189152308055512
     -0.0974130507117852      33.9500471204608090
     -0.0887058783351256      31.4029547433772436
     -0.0687206386858299      28.5163368856859556
     -0.0607743930282688      25.9953905441451525
     -0.0450439727977516      23.0821770418564256
     -0.0381752806427226      20.6025282196172057
     -0.0264030296763343      17.6471391359155199
     -0.0209214189897983      15.2387355993739000
     -0.0128621486264301      12.2099462012968250
     -0.0090451636373205       9.9436874766739436
     -0.0047216599411599       6.7642445838615108
     -0.0026247489517645       4.8531200246395336
     -1.0378473530395980    -107.4261353272471808
     -0.9266920850274970    -104.5915327266113053
     -0.9355482582351581    -101.9885378622585108
     -0.8327172840338967     -99.1552914424737111
     -0.8385565019423800     -96.5519758665161305
     -0.7437958274060803     -93.7198341180714891
     -0.7468705149886509     -91.1163567237650085
     -0.6599196646476904     -88.2850162435803725
     -0.6604897573142382     -85.6815994896012683
     -0.5810817234777396     -82.8507049921017398
     -0.5794144431508281     -80.2476584428266619
     -0.5072747564291382     -77.4167874107702545
     -0.5036455578488492     -74.8145340179074338
     -0.4384935147648772     -71.9831659111639794
     -0.4331839291757528     -69.3822600390248994
     -0.3747328523504643     -66.5497432319772457
     -0.3680308349282254     -63.9509285267322554
     -0.0026247442066953      -4.8531200244925294
     -0.3159888205649650     -61.1164565103807433
     -0.3081881933915493     -58.5206946692883747
     -0.0047216632240759      -6.7642445839724559
     -0.0090451602946074      -9.9436874767326024
     -0.2622572116472200     -55.6832394993955830
     -0.2536579440112076     -53.0918275209053263
     -0.2135355482861869     -50.2500421968818571
     -0.2044421390838240     -47.6647473222763338
     -0.0128621513400149     -12.2099462012077780
     -0.0209214166162729     -15.2387355995404121
     -0.1698216514536978     -44.8168183111395564
     -0.1605431859943293     -42.2400995460952444
     -0.0264030316737996     -17.6471391357157188
     -0.0381752788353687     -20.6025282197093560
     -0.0450439742474781     -23.0821770417206551
     -0.0607743916188877     -25.9953905443153204
     -0.1311142032112260     -39.3835092928623425
     -0.1219634486248597     -36.8189152316104895
     -0.0687206400029863     -28.5163368853201007
     -0.0887058775667411     -31.4029547438085963
     -0.0974130514780208     -33.9500471198491383
      0.5000000000000000       0.0000000000000000


==> fig/numexp1/data1280/C21280.dat <==
                   C2_re                    C2_im
    -47.8254573214571650      -0.0000000005642565
    -44.4869819415363565       0.0000000818587467
    -43.5974644213828668      -0.0000001850658034
    -43.0905667949335580       0.0000000713301102
    -42.4629772621764587       0.0000001409890594
    -41.5163363512394312      -0.0000003632674205
    -40.4954230506307127       0.0000002414162527
    -39.4424199262825752      -0.0000000102523507
    -38.4555243297933487      -0.0000003393604831
    -37.7011466188703110       0.0000003392923182
    -36.8774750664292625      -0.0000000154323851
    -35.9768645167525349      -0.0000000028122387
    -35.2404091343351737       0.0000003339499239
    -34.4534044871268250       0.0000005211357542
    -33.6893966693439211      -0.0000003764388129
    -32.9840062502743763      -0.0000004373152991
    -32.2598837374226264      -0.0000000660561268
    -31.5862961796457959      -0.0000001922030004
    -30.9121894133317561       0.0000001534430889
    -30.2731604309622035      -0.0000001634086861
    -29.6342979576957042       0.0000000131019391
    -29.0353879254791636       0.0000002730948417
    -28.4245585030908750      -0.0000002589376819
    -27.8629067704692375       0.0000000897175098
    -27.2796394238441806       0.0000003255242891
    -26.7497797820148406      -0.0000003107687238
    -26.1945199728267006       0.0000000747893983
    -25.6923614760064538       0.0000002558396487
    -25.1648380726742218      -0.0000000389058961
    -24.6902952567131422       0.0000002057079187
    -24.3079850110489737      -0.0000000659134244
    -24.1588242328504386      -0.0000000438190310
    -23.7188412354661651      -0.0000004200193521
    -23.2389784805685160      -0.0000001989456202
    -22.8028718584503487       0.0000002781284598
    -22.3408507713252256       0.0000000736704623
    -21.9199237207865885      -0.0000001489085406
    -21.4751210272535289       0.0000000646603021
    -21.0668162210220835      -0.0000000261992591
    -20.6381946636558808       0.0000000205851322
    -20.2407040723075795       0.0000001357974799
    -19.8278494947408817      -0.0000000280401060
    -19.4403325179371684       0.0000000672120623
    -19.0431288884443681       0.0000001047169232
    -18.6653334593423530      -0.0000000649188360
    -18.2836159382768351      -0.0000000594985905
    -17.9155562404004129      -0.0000000735693014
    -17.5488815148270589       0.0000000621915019
    -17.1907023485440362      -0.0000000335393890
    -16.8382023089050783       0.0000000447814872
    -16.4901659774453222       0.0000000110754748
    -16.1504644747041226      -0.0000000188888231
    -15.8129733702132196       0.0000000509079988
    -15.4842323077108830      -0.0000000125948442
    -15.1578121799396293      -0.0000000176499752
    -14.8379641363412293      -0.0000000599192689
    -14.5231688206209437      -0.0000000754488182
    -14.2103055364766284      -0.0000000354379887
    -13.9075261023994106       0.0000000413980793
    -13.6003075676638439       0.0000000102867175
    -13.3095259638790218      -0.0000000000294915
    -13.0074687355280183      -0.0000000483401178
    -12.7280275509615386       0.0000000576188085
    -12.4316349369747545       0.0000000276908277
    -12.1620749959189833       0.0000000223292246
    -11.8727245696238395       0.0000000469549281
    -11.6110192942434498       0.0000000656100132
    -11.3327856363592634      -0.0000000328726282
    -11.0756377599115581      -0.0000000503706361
    -10.7972987357933441      -0.0000000500731061
    -10.5404398563639887       0.0000000355671720
    -10.3172019761013445       0.0000000114191620
    -10.0414196500195345       0.0000000107393396
     -9.8093493846614361      -0.0000000134549698
     -9.5503978951565323      -0.0000000430964127
     -9.3210231139851007      -0.0000000297688950
     -9.0722069177172795       0.0000000043981160
     -8.8441859287631601      -0.0000000031811841
     -8.6144183667816225       0.0000000383471358
     -8.3815449105025976       0.0000000183544835
     -8.1677591540363128      -0.0000000380414912
     -7.9435394560384003      -0.0000000047956848
     -7.7207126227459142       0.0000000282404267
     -7.5158126404080194       0.0000000062226080
     -7.3096359985810091       0.0000000133934469
     -7.0870281601306013      -0.0000000035774720
     -6.8942940220094657      -0.0000000171629602
     -6.6904655257091683       0.0000000099838178
     -6.5050079127690354       0.0000000118638690
     -6.2932693413593768      -0.0000000108939312
     -6.1097691440781690      -0.0000000082526891
     -5.9114828169034599      -0.0000000052944528
     -5.7369627285955413       0.0000000082298431
     -5.5535513475975522       0.0000000114468424
     -5.3762972446572617       0.0000000144932162
     -5.2033931293935174      -0.0000000092675860
     -5.0227350656661214      -0.0000000269204988
     -4.8608472523993971       0.0000000086292042
     -4.6810692080198315      -0.0000000002640520
     -4.5283451405358290      -0.0000000048592646
     -4.3535590196450089       0.0000000076272250
     -4.2056721285046699      -0.0000000040976778
     -4.0403522775206051       0.0000000052248457
     -3.8924287219427165      -0.0000000081609407
     -3.7406020934339712      -0.0000000061883482
     -3.5891074049745186      -0.0000000016739420
     -3.4529097758975422       0.0000000098106418
     -3.2969982720293163      -0.0000000012773863
     -3.1755873368174035       0.0000000051401136
     -3.0177351443056906       0.0000000012832690
     -2.9068777069929062      -0.0000000040906785
     -2.7526444031294313      -0.0000000035217058
     -2.6453876915714436      -0.0000000035908642
     -2.5019573805144364       0.0000000099769507
     -2.3907752188056017      -0.0000000037193942
     -2.2646022125921794       0.0000000093607166
     -2.1439312912764992      -0.0000000062172644
     -2.0388313717539388      -0.0000000007912550
     -1.9063520002898746      -0.0000000125402903
     -1.8227781087833714       0.0000000147957835
     -1.6795129550884595      -0.0000000067054135
     -1.6145580688466201       0.0000000065105193
     -1.4642434741377359      -0.0000000057145205
     -1.4125457302596731       0.0000000064782281
     -1.2589424381640031      -0.0000000052130685
     -1.2167833267807073      -0.0000000041993976
     -1.0570501603508957      -0.0000000099267586
     -1.0299034403966478       0.0000000112101258
     -0.0368663017673209       0.7196014426521860
     -0.0368663186516793      -0.7196014421133363
     -0.8618368178813360      -0.0000000171423935
     -0.8335397185204196       0.0000000309592975
     -0.0668806195479150       0.5841291608306228
     -0.0267573689946469       0.5173377948605834
     -0.0518608369077986       0.5406024642913866
     -0.0722467034019661       0.5612538398017877
     -0.0161298215965038       0.4735659742200727
     -0.1034975616475182       0.5541308768858751
     -0.1437946834337649       0.5441066280514284
     -0.1879436067058148       0.5288230045064921
     -0.2360144444596035       0.5065119952496128
     -0.7044440746804329      -0.0000000082142723
     -0.2874503065828099       0.4753968031443708
     -0.3417773423705845       0.4330588591411629
     -0.3988694265705121       0.3751467466472203
     -0.4589695283874225       0.2912240668369511
     -0.0668806306557290      -0.5841291731920900
     -0.0161297862964604      -0.4735659784968441
     -0.0267573772674606      -0.5173377850076113
     -0.0518608404786572      -0.5406024622490844
     -0.0722466920827028      -0.5612538374413530
     -0.1034975849206723      -0.5541308698239423
     -0.1437946624986322      -0.5441066228503325
     -0.1879436351457737      -0.5288230070067523
     -0.2360144212150737      -0.5065119950514861
     -0.2874503117079930      -0.4753967903866933
     -0.3417773464597278      -0.4330588569446328
     -0.3988694328953576      -0.3751467398869158
     -0.4589695095572618      -0.2912240632911363
     -0.5224711162117434       0.1360084044322005
     -0.5653516904668523      -0.0000000027099359
     -0.5224711612804497      -0.1360083942482053
     -0.4418787565027203      -0.0000000042300706
     -0.3450979808049998      -0.0000000208257053
     -0.3317659101710601      -0.0000000047349457
     -0.2711292644234266       0.0000000310502974
     -0.2310052842582712      -0.0000000020882637
     -0.2265829112143062      -0.0000000018691749
     -0.1947893810975148      -0.0000000379828657
     -0.1705827512526191       0.0000000508345659
     -0.1513094656506035      -0.0000000228712164
     -0.0234588264105024      -0.1201844989872345
     -0.0234588087517302       0.1201844832057343
     -0.1355096944808450       0.0000000457700723
     -0.1253685352821508       0.0000000334314362
     -0.1224606873561924      -0.0000001294492047
     -0.1111917997951673       0.0000001349308151
     -0.0348197714324668      -0.0896184279107317
     -0.0348197721696147       0.0896183918721096
     -0.1015636322535210      -0.0000001462764220
     -0.0590428312137568      -0.0653038253263192
     -0.0590427851814807       0.0653038285261358
     -0.0932167725278335       0.0000001615232868
     -0.0276180983410431      -0.0768302236937607
     -0.0276180615263442       0.0768302216373164
     -0.0859010005762502      -0.0000001098484288
     -0.0794715752080347      -0.0000001925422278
     -0.0737620128700721       0.0000016249556683
     -0.0687688303637669      -0.0000045047480594
     -0.0641997796321774       0.0000094696130557
     -0.0605035346501855      -0.0000156503070090
     -0.0567106988762255       0.0013726511187519
     -0.0567046970267578      -0.0013488061011655
     -0.0517829240157666      -0.0014283252739607
     -0.0516579246847889       0.0014610063653836
     -0.0466864770527857      -0.0021896712480939
     -0.0465742694419357       0.0021056615593331
     -0.0429369145340383       0.0030203509670261
     -0.0427514247416428      -0.0033237935781660
     -0.0395896575811320       0.0042342097246310
     -0.0392297110721307      -0.0043785667764004
     -0.0364574138907084       0.0049621563558241
     -0.0361507492785395      -0.0050392607857163
     -0.0338330415058976       0.0054131591632156
     -0.0335317590494595      -0.0055310830710085
     -0.0330677987214760      -0.0000098291843018
     -0.0315489098042109       0.0058804627603467
     -0.0309426763892709      -0.0059309342987902
     -0.0293552080901362       0.0060604483675048
     -0.0292764351350534      -0.0048171481648939
     -0.0280734433827326      -0.0060868977925601
     -0.0274657049370072       0.0060291483160883
     -0.0261303192138002      -0.0060616966468480
     -0.0258348058904368       0.0055555946133135
     -0.0248880386424544       0.0058046090864265
     -0.0245557378034384      -0.0059890207766239
     -0.0231963340837491       0.0059031614601218
     -0.0229555645354292      -0.0058201629405302
     -0.0216050383917439       0.0057009697002283
     -0.0216325202170547      -0.0054456032156143
      0.0062968094404922      -0.0186837086055932
     -0.0204033571556110      -0.0053307786658186
     -0.0202505058849411       0.0053039451699600
      0.0062968108560359       0.0186837102449602
      0.0054916792449278       0.0184567402279105
      0.0060103361598475       0.0183053932471490
      0.0060103215827185      -0.0183054053660778
      0.0054916725543228      -0.0184567370375487
      0.0057845570650831       0.0178907669027177
      0.0153685383132777      -0.0000000057348380
      0.0057845752384945      -0.0178907558725021
      0.0055843201205706       0.0174713283462938
     -0.0190729583195410       0.0050811239780101
     -0.0190849626303379      -0.0051485978645442
      0.0055842497806161      -0.0174713673385641
      0.0053383648579965       0.0170584139022430
      0.0053384859335540      -0.0170584270493121
      0.0051495617894257       0.0166768467670364
      0.0051495211385147      -0.0166768225273901
     -0.0177867480275887       0.0049014494561311
      0.0049172477197773       0.0161055707142695
      0.0046076354748605       0.0158388779696230
     -0.0177481546024480      -0.0049182966412235
      0.0049172635147179      -0.0161054770739874
      0.0045328165477959       0.0151574780513359
      0.0046075234099384      -0.0158389980756432
     -0.0165202806486560       0.0046442419591479
      0.0040807573340295       0.0149037168436957
      0.0045328646204705      -0.0151575557138962
     -0.0165138596613264      -0.0046279353101405
      0.0040808571714026      -0.0149035260932960
      0.0041467702796019       0.0142314693205096
      0.0041466127385325      -0.0142313405060602
     -0.0152905681081811       0.0044156505434866
     -0.0152939991517655      -0.0044122815356241
      0.0035964865756839       0.0138640841833979
      0.0035967210278235      -0.0138644811774186
      0.0037024994528075       0.0133022649384299
      0.0037023890215221      -0.0133020462714324
     -0.0141249731455489       0.0041624095348059
     -0.0141282960591029      -0.0041647863364663
      0.0033321002256472       0.0127940392759566
      0.0033320094441953      -0.0127939764442968
      0.0031086563660161       0.0122708297219311
     -0.0131159019682394       0.0038014793029186
      0.0030288643792059       0.0119682154451175
     -0.0131135611592937      -0.0037983235456165
      0.0031087115067559      -0.0122711671166031
      0.0030287948405185      -0.0119679382821373
     -0.0101537802137867       0.0072414498365163
      0.0028674326213394       0.0112470712168668
     -0.0101542379419589      -0.0072411702245195
     -0.0120850444141905       0.0031877218224563
     -0.0100682416270877       0.0066828298918534
     -0.0120863381907221      -0.0031920050369949
     -0.0100678771512459      -0.0066832272721589
      0.0028674504510162      -0.0112474146285532
      0.0024466801382841       0.0108273351568451
      0.0025351098502815       0.0104385118895477
      0.0024463536939142      -0.0108266576958816
     -0.0109599064596779       0.0024512408656564
     -0.0109621083485777      -0.0024488934005019
      0.0025354015220310      -0.0104390862674918
      0.0023363184418730       0.0097231295890193
     -0.0066763349965883       0.0075206753934708
     -0.0066758791864125      -0.0075204328302717
      0.0023367247933097      -0.0097231601699037
      0.0018068213246015       0.0094546776182361
     -0.0098700122427431       0.0013963921012641
     -0.0098626444780219      -0.0014023665100992
      0.0018062347076403      -0.0094548188538369
     -0.0096029058487748      -0.0000135109994368
      0.0020360779580241       0.0088640218476825
      0.0020367600646614      -0.0088636320654902
     -0.0090032741225888       0.0000237876872833
      0.0016339952688857       0.0081856163535131
     -0.0065795986601159       0.0051258976668905
     -0.0065824254943915      -0.0051324203898171
      0.0013960916578914       0.0079416194586665
      0.0016327632413172      -0.0081849248301771
     -0.0059252172423077       0.0053235445323558
     -0.0078517481376658      -0.0000045527521661
     -0.0062115725620774       0.0047402727972777
     -0.0059067523468748      -0.0053312066439454
      0.0013971717053063      -0.0079426629708162
     -0.0062265482000619      -0.0047403884183218
      0.0012780127726995       0.0072854929782777
     -0.0033522084441221       0.0065477071606692
      0.0012777221834043      -0.0072848427541493
     -0.0033435246878358      -0.0065536662505313
     -0.0057483279275382      -0.0046160816549686
     -0.0057515512805122       0.0046382333171340
     -0.0009518430892301       0.0070223391389090
      0.0005758178518514       0.0070912424259464
     -0.0009519122346757      -0.0070222736262858
      0.0005757879115133      -0.0070911972467262
      0.0012170981154006       0.0067386690751749
     -0.0052457304725828      -0.0045322530051879
     -0.0052708572907451       0.0044811622492972
      0.0012170075490265      -0.0067388193545297
     -0.0025414751547548       0.0060364694540808
     -0.0048911822665462       0.0044787518087094
     -0.0049974585061626       0.0043222066249797
     -0.0050538433748628      -0.0043352524205577
     -0.0025347959163245      -0.0060266479406669
     -0.0048649569569610      -0.0044269506885444
      0.0013645219216710       0.0061817853586470
     -0.0045241284435486       0.0045671533133004
     -0.0045146981102359      -0.0045678712302410
      0.0013646942396358      -0.0061818282903927
      0.0016544716700251       0.0056714998894619
      0.0008392098179974       0.0057785684541110
     -0.0040966190014026       0.0045275491762236
     -0.0041171959278843      -0.0045220515635164
      0.0016528181270457      -0.0056719849555567
      0.0008390065403617      -0.0057784794499804
     -0.0040529307022037       0.0042746743692411
     -0.0039570333047309       0.0043820258318457
     -0.0037124737728293       0.0045370844107758
     -0.0040498905461723      -0.0042798065127918
     -0.0039580478881793      -0.0043721997071339
     -0.0037084665436182      -0.0045596300309326
     -0.0034457053834625       0.0045441861405767
     -0.0041636621165662       0.0037346627051580
      0.0019169753923890       0.0052171815687848
     -0.0041622384016624      -0.0037346600416764
     -0.0034462328503823      -0.0045394065127905
     -0.0031351888782070       0.0044745128659505
      0.0019242604371540      -0.0052241274413828
      0.0020888885430835       0.0048758912653972
     -0.0025553228893733       0.0045921286959688
     -0.0031311710740679      -0.0044812350607916
     -0.0028039878944297       0.0043311312148217
      0.0023396953564314       0.0045446141861659
     -0.0025721983980391      -0.0045657252199357
      0.0020877264703209      -0.0048408238886139
     -0.0028156173310159      -0.0043090111720842
     -0.0034692307169448       0.0033967629333836
     -0.0032122423413763       0.0036746926176199
      0.0004252360805379       0.0047577700481720
      0.0023095581302470      -0.0045539007898027
     -0.0034696680957175      -0.0033956194158798
     -0.0032056398692861      -0.0036771186695943
      0.0025267023972288       0.0041735661615548
     -0.0024521188753093       0.0040537565693045
      0.0021479141611549       0.0042727445735993
      0.0004249946386012      -0.0047579879696644
     -0.0024453214526859      -0.0040764624573077
      0.0025491396051705      -0.0042162924075181
      0.0021389583605921      -0.0043371024951477
      0.0025795317214299       0.0038609869058825
      0.0026370825012508       0.0036891212126114
      0.0026758940861055      -0.0038981945244976
     -0.0021157409365426       0.0037270342326103
     -0.0028329150427614       0.0030749523818953
     -0.0021172429962943      -0.0037836691411170
      0.0027229471796531       0.0034218615841663
     -0.0028327890443571      -0.0030762565373691
     -0.0037627771827946       0.0000001982086752
      0.0027265877030197      -0.0035997845243122
     -0.0019076880491550       0.0035170836942009
     -0.0024998212752939       0.0028312896754818
      0.0027353285965196       0.0031448279364584
      0.0006873525939048       0.0037393110859815
      0.0027337982883526      -0.0033190109083888
     -0.0018827368863756      -0.0034517880315614
     -0.0025004662073554      -0.0028349497261016
      0.0006874609294688      -0.0037401603889672
      0.0027055670131799      -0.0030922989591131
      0.0027080169187803       0.0028917636467773
      0.0027175447219272      -0.0028658326559996
     -0.0012243921139816       0.0032004549924123
     -0.0026014009849289       0.0020921194913699
      0.0027164690055545       0.0026528098796829
      0.0023515636120399       0.0028663250894004
      0.0017539668208213       0.0030644451726956
      0.0018214998293984      -0.0031340044025709
      0.0021348695762938      -0.0029611645884786
      0.0027062770554625      -0.0026229493983565
     -0.0009797207922454       0.0031798231321306
     -0.0026013364957518      -0.0020922125538406
     -0.0012165298736259      -0.0031806441170904
     -0.0009907297399739      -0.0031799285532547
      0.0027243545600495       0.0023641597555552
      0.0032819257932952       0.0012953426722935
      0.0026564787838983      -0.0023737862403793
      0.0032816346155596      -0.0012945658696115
      0.0031955096314844       0.0013318539814806
      0.0026532079086923      -0.0022569098013929
      0.0031981107747896      -0.0013336327197927
      0.0031281708846916       0.0013529601791518
      0.0027049522726982       0.0021080159513405
      0.0023478263884743       0.0024033938832071
      0.0030481082661739       0.0014183739897310
      0.0031252053035671      -0.0013528838932343
      0.0027276234636279      -0.0020064367901373
      0.0030464735624567      -0.0014166508561821
      0.0030763606146007       0.0000000137667665
      0.0027773193841785      -0.0017756406666691
      0.0029282259700980      -0.0014603774448058
      0.0028836350292618      -0.0015584300683369
      0.0029228359013958       0.0014703948028431
      0.0027161305448331       0.0018699989611735
      0.0028512618589454       0.0015376594870922
      0.0027538615067838       0.0015817091901551
      0.0026829439602259       0.0017298889869033
     -0.0020143011833599       0.0023910156203660
      0.0021422718928119      -0.0023065165940048
      0.0026901119870828      -0.0015311965720912
     -0.0020004377780550      -0.0023927334353217
      0.0024890296318700      -0.0015936865259823
      0.0024403453156500       0.0014725002538945
      0.0023263291943173      -0.0015245559213886
     -0.0009110189415490       0.0026097875648322
      0.0020106436895312       0.0018745567496974
     -0.0014851782338302      -0.0023429838277045
     -0.0009109741386962      -0.0026047115626828
     -0.0014757815298378       0.0022575913178383
      0.0021202114890988       0.0014668916451246
      0.0016792103435132       0.0019345668760755
      0.0020513636776831      -0.0014953269630939
      0.0016387783611734      -0.0019235296854475
      0.0018373373891819       0.0014863847343817
      0.0018245763881227      -0.0015033520573081
      0.0011961869191274       0.0019700158905896
     -0.0010340203375231       0.0021888427419357
      0.0011965456801061      -0.0019699989198086
     -0.0007058332837242       0.0021905761543253
     -0.0010426616922294      -0.0021082483749244
     -0.0007042295623623      -0.0022014734103260
     -0.0003116808371405       0.0021612094371202
     -0.0003118482360189      -0.0021608428378348
     -0.0018513703570543       0.0008084150122725
     -0.0016449350697764       0.0011827994793668
     -0.0014315975140191       0.0013631093180520
     -0.0016864157458923       0.0010663538493740
     -0.0009339059055203       0.0016295459014156
      0.0010736767575385       0.0011304693315703
     -0.0018413482000160       0.0005399187215314
      0.0010737886542613      -0.0011306257561400
     -0.0018266432103835      -0.0007991047397415
     -0.0016379285798985      -0.0011872262690293
     -0.0018343589718947      -0.0005512580879347
     -0.0016873744576499      -0.0010451487857758
     -0.0009617823373275      -0.0016419022853108
     -0.0014029132265038      -0.0013467425296387
     -0.0016854267795117       0.0006262204793208
     -0.0015671666398830       0.0009316772132039
     -0.0016189529710679       0.0008031942493379
     -0.0014832869193665       0.0010264553158111
     -0.0017050982671972      -0.0006259828621112
     -0.0015747272268129      -0.0009502411672498
     -0.0015038397934334      -0.0010486025763551
     -0.0016101460048395      -0.0007993429064109
      0.0002377720573789       0.0015361092230424
     -0.0006482713337403       0.0015429454510354
     -0.0012889989247161       0.0011155828740896
      0.0002370529001746      -0.0015374445242868
     -0.0006526852244230      -0.0015425824057477
     -0.0013055125994619      -0.0011133414143379
     -0.0012783778410702       0.0010075367290494
     -0.0011064910151994       0.0011880723092366
     -0.0012789614311429      -0.0010091359644316
     -0.0011071772487176      -0.0011869847515130
     -0.0009344604449039       0.0012024421336889
     -0.0009322029779858      -0.0012057938074277
     -0.0012509873508428       0.0005785543037044
     -0.0012490479607216      -0.0005804207429954
     -0.0007843124789267      -0.0011958042374733
     -0.0003012297466771      -0.0013303586977880
     -0.0007854074199152       0.0011944672560600
     -0.0002985680131333       0.0013384072501432
     -0.0012887742369717       0.0000000487929337
     -0.0004682545393273      -0.0012484209833178
     -0.0006517923982835      -0.0011697888012777
     -0.0004662574608239       0.0012511607493810
     -0.0006528345549747       0.0011682515231056
      0.0010510562939346      -0.0002731007569658
      0.0010508702431747       0.0002733926605965
     -0.0005239523230638      -0.0011304152196739
     -0.0005230597905749       0.0011276922272099
     -0.0004179252337860       0.0010786943675020
     -0.0004173091696395      -0.0010782582246573
     -0.0003342944678061       0.0010569103099141
      0.0001038288187671       0.0010171482248812
      0.0001056790099990      -0.0010164603113550
     -0.0003354446543323      -0.0010582856060043
     -0.0000864429849023       0.0010289703936557
     -0.0003083232000158       0.0010043976923392
     -0.0000790507614206      -0.0010316879548233
      0.0008258529571154      -0.0001917167559901
      0.0008256528871546       0.0001915487483020
     -0.0003066819693367      -0.0010035144472680
     -0.0002540487553584       0.0009517309981095
     -0.0008916327565292       0.0000002414969137
     -0.0002554796497756      -0.0009519040338442
     -0.0002160539119205       0.0008995981815544
     -0.0002158287231964      -0.0009012449333369
     -0.0001887367696848       0.0008649096344980
     -0.0007928914925866      -0.0000006421805342
     -0.0001902095439326      -0.0008649878134842
      0.0006676903478695      -0.0001307438848198
      0.0006680513351273       0.0001302320179471
     -0.0001570748283859       0.0008018823399613
     -0.0001566037497139      -0.0008035175647882
     -0.0001364320471075       0.0007838110681079
     -0.0006783753608633       0.0000008928484706
     -0.0001382840832625      -0.0007806921478503
     -0.0001722916327978       0.0007332960601718
     -0.0001725148426187      -0.0007335210986978
     -0.0000949019331663       0.0007413399149166
     -0.0000919150981323      -0.0007405413255350
     -0.0006088710533708       0.0000007189825133
      0.0005431197289331      -0.0000918599612069
      0.0005443522603590       0.0000907360647171
     -0.0000970689508709      -0.0007018633804594
     -0.0000703845132793      -0.0006862845081539
     -0.0000969296555716       0.0007023824227678
     -0.0000648234851474      -0.0006616093300726
     -0.0002075619651413      -0.0005391426796469
     -0.0000604765493505      -0.0006378147471338
      0.0001235649430647      -0.0005199886754971
     -0.0000528318329423      -0.0006101130919796
     -0.0000477988474896      -0.0005906268425780
     -0.0000416271112328      -0.0005724493614552
     -0.0000348718487905      -0.0005599739096753
     -0.0000697906453583       0.0006839921081119
     -0.0002103982294389       0.0005173359978841
     -0.0000627496533958       0.0006614975178771
      0.0001238824334463       0.0005269348384036
     -0.0000601529986610       0.0006381181320339
     -0.0000532364883072       0.0006103205002617
     -0.0000479300993886       0.0005912446397295
     -0.0000417993459446       0.0005727424160697
     -0.0000350413096550       0.0005600400350700
     -0.0005195020977765      -0.0000311654502174
     -0.0005138209294025       0.0000225413811720
      0.0001229618116688      -0.0004557311770175
      0.0001286584511869       0.0004467770084340
      0.0004475245909594      -0.0000621929917374
      0.0004450714899707       0.0000639635797906
      0.0003932217754114       0.0001712778455851
      0.0003891000530165      -0.0001751684400688
     -0.0004671835267618      -0.0000426866619639
     -0.0004576845105924       0.0000468372488542
      0.0003749206882307      -0.0000376647449204
      0.0003718783704507       0.0000362539912912
     -0.0003945630064434      -0.0000262583758469
     -0.0003873261917490       0.0000282631040906
      0.0000751331966495       0.0002917552550607
     -0.0003305842041838       0.0000120312417535
     -0.0003288682119292      -0.0000151972613350
      0.0003225646442396       0.0000197319377939
      0.0003222258762944      -0.0000192102782503
      0.0000796217445170      -0.0002824010106003
      0.0002963943490644      -0.0000017535978329
     -0.0002947209077115      -0.0000181921699863
     -0.0002826619328376       0.0000207826306357
     -0.0002695457641434       0.0000029328527146
      0.0002635708411219       0.0000057925731331
      0.0002554990453232      -0.0000054090063413
      0.0001237889925274      -0.0001760253900516
      0.0001527486560766       0.0001496116479194
      0.0002302189892974       0.0000008789565743
     -0.0002368050771956       0.0000133358103836
      0.0000202739228356       0.0001910639403490
     -0.0002223168161539       0.0000026818364018
     -0.0002169377599079      -0.0000160888334922
      0.0002065414822076       0.0000017936107599
     -0.0001951156854458      -0.0000018608874170
      0.0001658102755808      -0.0000681520862537
      0.0001882838902448      -0.0000008634483753
      0.0001635522383353       0.0000603318476098
     -0.0001720230185713      -0.0000009259828167
      0.0001687058281686      -0.0000001505526372
      0.0000126106406928      -0.0001470144434456
     -0.0001545343133898       0.0000007544177857
      0.0001493651622969      -0.0000005323961973
      0.0000776487617241      -0.0001039564447990
     -0.0001375327270106       0.0000011608058586
      0.0001322262266712      -0.0000009191824778
     -0.0001220998765853       0.0000009102075513
      0.0001163625432891      -0.0000014173965691
     -0.0001077371284721       0.0000000030542380
      0.0000683992133043       0.0000715813718179
      0.0000999954890944      -0.0000009723088328
     -0.0000944809662516      -0.0000004729359899
     -0.0000545218646722       0.0000563342774119
      0.0000746561864724       0.0000329433351288
      0.0000836982555709      -0.0000017798227470
     -0.0000211721546871      -0.0000729923835847
     -0.0000825038601507      -0.0000005871795075
     -0.0000141611751925       0.0000632238560287
     -0.0000710084348450      -0.0000007901386186
      0.0000672078263165      -0.0000006988531530
      0.0000596740280147      -0.0000217475657963
     -0.0000598884628757      -0.0000003389579831
     -0.0000550478322325      -0.0000035477048147
      0.0000556919915300       0.0000061276124279
     -0.0000463478023010      -0.0000037529064357
     -0.0000459989376039       0.0000008648642077
     -0.0000420166752653      -0.0000098289807736
      0.0000072716214273       0.0000385732577666
     -0.0000368139449842       0.0000110642697195
     -0.0000121972879773      -0.0000362499750021
      0.0000165937243335      -0.0000365470929483
      0.0000203637709028       0.0000332064716247
      0.0000250495525413       0.0000291159004095
      0.0000446260840701       0.0000031594809190
      0.0000432724049733       0.0000033182817319
      0.0000417505902900      -0.0000036098344031
      0.0000021400808085      -0.0000356124140196
      0.0000327434844404      -0.0000102098747623
     -0.0000298283212685       0.0000032353308168
     -0.0000204915714061      -0.0000196115736428
      0.0000279568517850      -0.0000039202000399
     -0.0000059594822512       0.0000254655405024
      0.0000053034649227      -0.0000246891496821
     -0.0000134399308854       0.0000186075912154
     -0.0000211777707253       0.0000014594500853
      0.0000059577125881       0.0000196455702717
      0.0000020140274437      -0.0000196983644821
      0.0000053630427711      -0.0000186224306017
      0.0000001393534666       0.0000178881503853
      0.0000099435561594      -0.0000129948817357
      0.0000026459037543      -0.0000155872371054
      0.0000015091672958       0.0000152388624338
     -0.0000062910357754       0.0000129119385223
      0.0000143288239641       0.0000002876685573
     -0.0000131282022160      -0.0000021020540460
     -0.0000098255545294       0.0000092871161336
      0.0000102975096480      -0.0000080213776920
      0.0000053971194023       0.0000111801186695
     -0.0000011864795305      -0.0000122201830870
      0.0000095622096854       0.0000073268140545
     -0.0000118777425270       0.0000005708407885
     -0.0000063657692423      -0.0000097163190442
     -0.0000011284925868       0.0000113957043571
      0.0000007969414528      -0.0000112957473806
     -0.0000062556597450       0.0000085493432212
     -0.0000069441979229      -0.0000075069529074
      0.0000106752783280       0.0000006492840732
      0.0000101276680210       0.0000034778409657
      0.0000027465246757       0.0000098672056063
      0.0000009559940163       0.0000098278091895
      0.0000013739432239      -0.0000096166216325
      0.0000052555612512      -0.0000075979102383
     -0.0000095301984558      -0.0000016203760638
     -0.0000015998287615      -0.0000089865575848
     -0.0000047265193020      -0.0000074441307012
      0.0000082937299107      -0.0000029257749078
      0.0000085384985059      -0.0000014352171281
      0.0000086492857293       0.0000000777777398
      0.0000006641528461       0.0000087585757357
     -0.0000025565832402       0.0000083080006405
     -0.0000055470904605       0.0000063830376521
     -0.0000087899906940      -0.0000003323197398
     -0.0000081589335229      -0.0000025167323842
      0.0000006049111017      -0.0000085513368087
     -0.0000001133208261      -0.0000082747589916
      0.0000082553339237       0.0000003169322016
     -0.0000078320613585       0.0000021132841272
      0.0000044958811100       0.0000063748780461
      0.0000012548336358       0.0000077833989874
      0.0000009452723890      -0.0000076497912858
     -0.0000016288538698       0.0000072622124397
     -0.0000061999291433      -0.0000037128883988
     -0.0000066886538327       0.0000030375432976
     -0.0000073435749793       0.0000010502667351
     -0.0000072854444069      -0.0000008339037898
      0.0000071543650920       0.0000017467412351
      0.0000002604978332      -0.0000071306225528
      0.0000030455706867      -0.0000062850919419
      0.0000025431316939       0.0000067671534179
      0.0000068111025181       0.0000020056228505
      0.0000003555788181       0.0000068404325395
     -0.0000039485182508       0.0000053175332691
      0.0000049765129717       0.0000043792258907
      0.0000065821840740      -0.0000005593186031
     -0.0000028326462834      -0.0000056774763076
     -0.0000005179352928       0.0000065201600229
     -0.0000004508054242      -0.0000062270340392
     -0.0000041106277914       0.0000046352126371
     -0.0000062862227511      -0.0000002240956057
     -0.0000044375350280      -0.0000037139574315
      0.0000017310200611       0.0000058660926191
     -0.0000028934345024      -0.0000047788761005
     -0.0000058251945626      -0.0000001584607560
     -0.0000012202601249       0.0000054600778940
      0.0000054206336644      -0.0000007927855689
      0.0000050174523661       0.0000019092106917
     -0.0000005411129143      -0.0000051571721373
      0.0000042726507436      -0.0000028827263826
      0.0000028592943005      -0.0000042250518287
      0.0000042207413044      -0.0000025666364076
      0.0000032548600825      -0.0000036741206225
      0.0000026198260118       0.0000041815426809
     -0.0000050717655815      -0.0000008752227639
     -0.0000045383659506       0.0000018609475313
     -0.0000051396268307      -0.0000000190109891
     -0.0000048442854568       0.0000009905173242
     -0.0000036561508944      -0.0000030532100513
     -0.0000018599529614      -0.0000043936290906
      0.0000001027324876       0.0000047875979376
      0.0000049777965943       0.0000004005323511
     -0.0000005282138864       0.0000046315613168
      0.0000005307331877      -0.0000046304587384
     -0.0000026293942503       0.0000035573089219
      0.0000046453271322       0.0000004453332846
      0.0000043537173261      -0.0000010125415262
      0.0000017961026379      -0.0000038575694241
      0.0000044594246953       0.0000006282821305
     -0.0000006016334806      -0.0000042146698529
      0.0000036643504948       0.0000021701561739
     -0.0000029108942895      -0.0000027320687989
     -0.0000043163134257       0.0000003818511010
     -0.0000042483598175      -0.0000002715809835
      0.0000037872882950      -0.0000014868932029
      0.0000011297839424      -0.0000038119161390
     -0.0000018983320060      -0.0000032793746856
     -0.0000036633541641      -0.0000011394484278
      0.0000040333469344       0.0000004653067204
      0.0000024287099002       0.0000030232015970
     -0.0000038627013710      -0.0000000806751140
     -0.0000013868083677       0.0000033832910526
      0.0000005499773835       0.0000035720420459
      0.0000014844103915       0.0000033059394924
     -0.0000019107231731       0.0000028015996854
     -0.0000031971203480      -0.0000009938679743
     -0.0000033559887153      -0.0000003720144420
     -0.0000032319284834       0.0000005274126957
     -0.0000007170113716       0.0000030956691708
     -0.0000001642805359       0.0000031565105487
      0.0000010567951292      -0.0000031362150971
      0.0000033913384585       0.0000001115915608
      0.0000024877857786       0.0000019846917211
      0.0000032154936432      -0.0000004113698899
     -0.0000013240709230      -0.0000027402350521
      0.0000003727808194      -0.0000031432956554
      0.0000030407772615       0.0000004511829834
     -0.0000030048393375       0.0000000403563729
     -0.0000029083796387      -0.0000000196649534
     -0.0000016528247063       0.0000022011747266
      0.0000017463728243       0.0000022051753815
     -0.0000026930699790       0.0000002758118515
      0.0000027021148980      -0.0000007354305798
     -0.0000019988718989       0.0000013967829085
     -0.0000023041750198       0.0000006454233469
      0.0000002852820327       0.0000024027063516
      0.0000022506437018       0.0000010213040895
      0.0000020842647438      -0.0000013073809685
      0.0000000567036464      -0.0000024463769844
      0.0000023517489678      -0.0000004428211852
      0.0000010279026274      -0.0000018296018793
     -0.0000014569603658      -0.0000012875315992
     -0.0000006155922996      -0.0000019333171195
     -0.0000003563776547      -0.0000019978011646
      0.0000005055091098      -0.0000019641133676
      0.0000005093303137       0.0000019642678763
      0.0000018267634123       0.0000007336712789
      0.0000002612517396      -0.0000018184427553
     -0.0000002171525254       0.0000017857786162
      0.0000014268645272      -0.0000010040700165
     -0.0000008956689538       0.0000014401893756
      0.0000009066446588       0.0000015131490932
     -0.0000015812507942       0.0000003300586410
     -0.0000013748976020      -0.0000006506907561
     -0.0000010517789292       0.0000009879374822
      0.0000007857461744      -0.0000011971532978
     -0.0000012807524000       0.0000000852719438
     -0.0000000871342872       0.0000012710409128
      0.0000013365172145       0.0000002550559858
      0.0000011268932028       0.0000006294011667
     -0.0000001395200498      -0.0000012521689291
     -0.0000010077222699       0.0000004304507041
     -0.0000008585290275      -0.0000007472048341
      0.0000011703361190      -0.0000000933932254
     -0.0000008922069835      -0.0000005832331217
      0.0000006775908062       0.0000007310921369
      0.0000008571259344      -0.0000005034050380
     -0.0000006383616646       0.0000003544120178
      0.0000008241999020       0.0000000416625813
      0.0000002788087195      -0.0000007347750646
      0.0000007266622848      -0.0000003187319175
     -0.0000000237250242       0.0000006992133521
     -0.0000006465065217      -0.0000000355746879
      0.0000002174135526       0.0000005844855960
      0.0000005260370781       0.0000003091830971
      0.0000002150062400      -0.0000004811397048
      0.0000000279468524      -0.0000005024934682
      0.0000000753849229      -0.0000004977669085
      0.0000003948249503       0.0000002189735931
      0.0000003002496197      -0.0000003292988822
      0.0000003826139446      -0.0000000338387787
      0.0000002120541391       0.0000002710555083
      0.0000002685321411      -0.0000002028057739
     -0.0000002918566642      -0.0000000871739326
     -0.0000003279380551       0.0000000212730826
     -0.0000003209656415       0.0000000275481034
     -0.0000001741969993       0.0000002359284343
      0.0000002482184419       0.0000000524039420
      0.0000002357857900       0.0000000064546042
     -0.0000000540179486       0.0000002028052130
     -0.0000002355575800      -0.0000000197667702
     -0.0000000508416622      -0.0000002148610985
     -0.0000001586278685       0.0000001330382230
      0.0000000141715034       0.0000001857915201
      0.0000001988587743      -0.0000000301870151
      0.0000000699823147      -0.0000001764522403
     -0.0000001971197078      -0.0000000163514187
      0.0000000560265286       0.0000001599310441
      0.0000001351382335      -0.0000001026530745
      0.0000001496591960       0.0000000727558972
     -0.0000000995482083      -0.0000001232638837
     -0.0000001472180990       0.0000000395018318
     -0.0000000236823945      -0.0000001421866608
      0.0000001383948782       0.0000000218758666
     -0.0000000898856295      -0.0000000810501000
     -0.0000000490463041       0.0000000961605131
      0.0000000937854317       0.0000000444602059
      0.0000000394111217       0.0000000869349813
     -0.0000000197373370      -0.0000001032767831
      0.0000000767630383      -0.0000000452261375
     -0.0000000860267215       0.0000000307322249
     -0.0000000908200616      -0.0000000073974754
     -0.0000000758788651      -0.0000000476416301
      0.0000000835307971       0.0000000121371198
      0.0000000071325478      -0.0000000664739739
     -0.0000000262968470       0.0000000563591329
     -0.0000000647042431       0.0000000217609181
     -0.0000000657200211       0.0000000140802754
     -0.0000000523681210      -0.0000000396349408
      0.0000000285079986      -0.0000000540870531
      0.0000000505778484       0.0000000360207850
      0.0000000584935746       0.0000000217813390
      0.0000000377358142       0.0000000450711151
      0.0000000523488395       0.0000000015716504
     -0.0000000432087955      -0.0000000272975629
      0.0000000361811575       0.0000000211429033
      0.0000000361141505      -0.0000000143318547
     -0.0000000175235791       0.0000000356608493
     -0.0000000280777324       0.0000000321282191
     -0.0000000389002435      -0.0000000067314459
     -0.0000000193817406      -0.0000000351094381
     -0.0000000168950090      -0.0000000321482258
      0.0000000133059273      -0.0000000289957440
     -0.0000000254039384      -0.0000000156581407
      0.0000000152219043       0.0000000246801839
      0.0000000250265558       0.0000000126832422
      0.0000000278833132      -0.0000000023960680
      0.0000000268996466       0.0000000048691134
      0.0000000062166823       0.0000000268188026
     -0.0000000250137029       0.0000000150189828
     -0.0000000287509263       0.0000000073272719
     -0.0000000067664435      -0.0000000226482021
      0.0000000107366383      -0.0000000197379322
      0.0000000026213659      -0.0000000224728968
      0.0000000023240758       0.0000000267361641
      0.0000000170695522       0.0000000138010557
      0.0000000173764626      -0.0000000126373911
      0.0000000177653188      -0.0000000123908749
     -0.0000000035831875       0.0000000193874495
     -0.0000000189168579       0.0000000120161832
     -0.0000000120231914      -0.0000000148024773
     -0.0000000206678086       0.0000000027070442
     -0.0000000197506691      -0.0000000039068930
      0.0000000108801285       0.0000000134982225
      0.0000000163263086       0.0000000001711562
      0.0000000167557785       0.0000000089343802
     -0.0000000184488266       0.0000000035231234
     -0.0000000166754187       0.0000000065723821
     -0.0000000140727649      -0.0000000065330791
     -0.0000000044272247       0.0000000111955261
      0.0000000028804994       0.0000000122108864
     -0.0000000107113792      -0.0000000034364332
      0.0000000005955356      -0.0000000110617645
      0.0000000001621794      -0.0000000105724483
     -0.0000000060865001      -0.0000000089121612
     -0.0000000054169050       0.0000000099731154
      0.0000000097288031      -0.0000000044309844
      0.0000000104429970       0.0000000007083586
      0.0000000086192360       0.0000000038858446
      0.0000000044689214       0.0000000091104706
     -0.0000000091692155      -0.0000000037468553
     -0.0000000097651631       0.0000000009285739
     -0.0000000061807929      -0.0000000074366927
      0.0000000024007270      -0.0000000086900868
      0.0000000085849943       0.0000000000157018
     -0.0000000087303947       0.0000000020552825
     -0.0000000012525089       0.0000000078741059
      0.0000000013222871       0.0000000074074767
      0.0000000044459687      -0.0000000074057183
      0.0000000085374831      -0.0000000017923380
     -0.0000000080070079       0.0000000012648659
      0.0000000040711857       0.0000000055943322
      0.0000000057402721      -0.0000000042235291
     -0.0000000080629264       0.0000000023995717
      0.0000000057738148      -0.0000000005905457
      0.0000000048800918      -0.0000000030081315
      0.0000000026908059       0.0000000037413293
      0.0000000047522278      -0.0000000031564523
     -0.0000000005231328       0.0000000046561316
     -0.0000000004445757      -0.0000000041539426
     -0.0000000035417495      -0.0000000030317101
      0.0000000031175759       0.0000000006076735
     -0.0000000026368459      -0.0000000040282402
     -0.0000000050568095       0.0000000008341426
     -0.0000000006699042       0.0000000033357140
     -0.0000000035857476       0.0000000028614120
     -0.0000000031243331       0.0000000015557890
      0.0000000003036414      -0.0000000034474356
     -0.0000000035443605       0.0000000011419324
      0.0000000016463701       0.0000000004643124
      0.0000000014756270      -0.0000000019339991
     -0.0000000020994930       0.0000000013311402
     -0.0000000011278174       0.0000000023744961
      0.0000000006897668       0.0000000009096966
      0.0000000008204590      -0.0000000017092112
     -0.0000000006845169      -0.0000000016474851
     -0.0000000021906567      -0.0000000009670329
     -0.0000000022786457      -0.0000000003350762
     -0.0000000011245512       0.0000000001569235
     -0.0000000014611110      -0.0000000005175276
      0.0000000011214336       0.0000000000896102
     -0.0000000000657386      -0.0000000006684763
     -0.0000000001156814      -0.0000000000195760
      0.5000000000000071       0.0000000000000003
      0.5000000000000041      -0.0000000000000006
      0.5000000000000044      -0.0000000000000005
      0.4999999999999996       0.0000000000000003
      0.5000000000000034      -0.0000000000000004
      0.5000000000000052      -0.0000000000000001
      0.4999999999999939       0.0000000000000007
      0.5000000000000073      -0.0000000000000010
      0.5000000000000053       0.0000000000000005
      0.5000000000000001       0.0000000000000011
      0.5000000000000073      -0.0000000000000000
      0.5000000000000029       0.0000000000000002
      0.5000000000000026      -0.0000000000000013


==> fig/numexp1/data1280/deflations1280.dat <==
   0    0
   1    2
   3   79
   9  181
 317  621
 319  661
 321  708
1177 1177
1185 1185
1187 1187
1189 1189
1191 1191
1193 1193
1195 1195
1197 1197
1199 1199
1201 1201
1202 1203
1204 1204
1206 1206
1208 1208
1210 1210
1212 1212
1214 1214
1216 1216
1218 1218
1220 1220
1222 1222
1224 1224
1226 1226
1228 1228
1230 1230
1232 1232
1234 1234
1236 1236
1238 1238
1240 1240
1242 1242
1244 1244
1246 1246
1248 1248
1250 1250
1252 1252
1254 1254
1256 1256
1258 1258
1260 1260
1262 1262
1264 1264
1266 1266
1267 1268
1268 1269
1269 1270
1270 1271
1271 1272
1272 1273
1273 1274
1274 1275
1275 1276
1276 1277
1277 1278
1278 1279
1280    0


==> fig/numexp1/data1280/eig1280.dat <==
                  eig_re                   eig_im
    -31.4081827035106471    -759.4930896495764046
    -38.1336879688452157    -674.0281152138853713
    -31.4081827069189821     759.4930897028062873
    -38.1336879103453441     674.0281142467262043
    -79.3388580632654765     892.7456713277762219
    -79.3388580633662173    -892.7456713276714027
    -31.9452241982010996     564.2408702657052118
    -31.9452241981724967    -564.2408702656924788
    -20.6303108384797760    -446.7492220876730471
    -18.6004947959546278    -442.7285006737139383
    -20.6303109182832998     446.7492228273203523
    -18.6004947687031503     442.7284995023148326
    -19.6477499341190942    -437.1292786566933160
    -17.2194585430963016    -433.2446693982464581
    -10.2079023147932926    -428.2275745866426178
    -19.6477499324475708     437.1292786554844838
    -17.2194585850436575     433.2446694003921834
    -10.2079023152071180     428.2275745867215733
    -18.5666881904976968    -427.7246697353346008
    -16.1516572620900583    -424.8559126512201374
    -18.5666881927009335     427.7246697371980417
    -16.1516572689137803     424.8559126128652679
    -17.3697241216762706    -418.7108505517072103
    -15.3991304500829340    -417.2456730317402958
    -17.3697240425894819     418.7108506097770828
    -15.3991304606764015     417.2456730796460533
    -14.8156286831465795    -410.7521651746639009
    -16.1640254425774721    -409.6295094087998336
    -14.8156285848924814     410.7521651606537603
    -16.1640257362394273     409.6295095037184524
    -13.7961613471196483    -404.4050700216417340
    -13.7961612680603896     404.4050700402775647
    -15.4957762391479879    -401.3344389554357008
    -13.1282233497561460    -398.2411524594210732
    -15.4957763064273610     401.3344389744590899
    -14.4845075469611224    -393.6105711773429334
    -12.9337774736716025    -392.2570251591302508
    -13.1282233287295185     398.2411524938805201
    -14.4845075546697295     393.6105711744806399
    -12.9337775301084630     392.2570251594223123
    -12.8012458823392627    -387.0693958543202484
    -12.5607477645398369    -385.9530167705879649
    -13.5877068779673333    -385.3953672611584125
    -12.8012457429249711     387.0693956842177386
    -12.5607477617834444     385.9530167660071243
    -13.5877068513642154     385.3953672925107981
    -12.2632405217786093    -380.9581834542047432
    -13.1996364181514139    -378.2089647106919301
    -12.2632405006514720     380.9581834346402616
    -11.9010806219933301    -374.6128027462838759
    -13.1996364136747104     378.2089647307623181
    -11.9010805363409808     374.6128027661849842
    -12.6840475688195031    -371.3644161631396514
    -11.5703328171421980    -368.1961175637875385
    -12.6840477290482845     371.3644161126819085
    -11.5703328068017921     368.1961175897064891
    -12.1713186399921707    -364.7588555705909243
    -11.2313221244249029    -361.8024179918655250
    -12.1713186962182682     364.7588555069964968
    -11.2313220971436198     361.8024179887875675
    -11.6939662542663054    -358.3536926334861050
    -10.8771507705609931    -355.4875964301523936
    -11.6939663201924109     358.3536926819916175
    -10.8771507909044729     355.4875964212289432
    -11.2548752713375109    -352.1327807846768678
    -11.2548752862367820     352.1327808783523778
    -10.5159933018964704     349.2758871791607476
    -10.5159933088355562    -349.2758871490265733
    -10.8437768779207069     346.0997319986452112
    -10.1642807259345620     343.1763701962614732
    -10.8437769240197515    -346.0997321178573998
    -10.4384615789568880     340.2855505591583665
    -10.1642807349262760    -343.1763701910920759
    -10.4384615797570337    -340.2855505625805677
     -9.8483340142749274     337.2147981579939255
     -9.9995591695727324     334.7320982096605917
     -9.8483340463251956    -337.2147981651142459
     -9.9995590906856204    -334.7320982296382113
     -9.5976637958228466     331.4541572918625434
     -9.5132941512787976     329.3075607641294482
     -9.5976637957866497    -331.4541572741903224
     -9.5132942013414343    -329.3075607317127265
     -9.3752423309377519     325.8377628359515370
     -9.0640360240918874     323.6731065955806343
     -9.3752423348295189    -325.8377628302568496
     -9.0640360135875788    -323.6731065981007305
   -234.3558160565289086      -0.0000001200225357
     -9.1183267630171230    -320.1479080249097819
     -8.6851081616645267    -317.8049272262703084
     -8.8276528134207286    -314.3421923021590487
     -8.3415580366074504    -311.8375368193662212
     -8.5204995997312309    -308.4717806240852269
     -8.0149362820861505    -305.8450230389043440
     -9.1183267558661072     320.1479080189051842
     -8.6851081683456446     317.8049272357841915
     -8.2081864344864677    -302.5775285685989502
     -7.6993115169787743    -299.8606768357289525
     -8.8276528068934557     314.3421922935139037
     -8.3415580439832606     311.8375368322142549
     -7.8966828052247431    -296.6836809092583849
     -7.3927305009064792    -293.9007527274357585
     -8.5204996017111529     308.4717806141878214
     -8.0149362850091368     305.8450230505530953
     -7.5891457862323710    -290.8044277459721911
     -7.0944850664200052    -287.9736046406571859
     -8.2081864251499663     302.5775285499204870
     -7.2872956277346974    -284.9481157578982788
     -7.6993115272239461     299.8606768515779777
     -6.8042875167853332    -282.0833104121443853
     -6.9920691630063354    -279.1194941955992590
     -7.8966827935670389     296.6836808921028705
     -6.5219942301054763    -276.2313781817384779
     -7.3927305175818763     293.9007527446322001
     -7.5891457678886889     290.8044277285939074
     -7.0944850815439500     287.9736046645728038
     -6.7039444602753946    -273.3209927268771935
     -6.2475072185763940    -270.4176810368783208
     -7.2872956174058139     284.9481157338237836
     -6.8042875337749829     282.0833104354261422
     -6.4231171439174508    -267.5534951062651885
     -5.9807390514855507    -264.6410251756242928
     -6.9920691456425024     279.1194941719115263
     -6.1496003254076506    -261.8168426837719380
     -5.7216035335981132    -258.8995193109940942
     -6.5219942531082902     276.2313782052269744
     -6.7039444376112263     273.3209926974623727
     -6.2475072421403191     270.4176810733970342
     -5.8832819597965527    -256.1101952306235034
     -5.4700277664635619    -253.1908137181009124
     -6.4231171282069264     267.5534950679195276
     -5.9807390720332272     264.6410252029123171
     -5.6239460427394663    -250.4323066395417072
     -5.2259862310851188    -247.5122399607552666
     -6.1496003081170798     261.8168426545784087
     -5.3712462435431538    -244.7817932658202835
     -4.9896078805359991    -241.8608283521528506
     -5.7216035564831378     258.8995193416924963
     -5.8832819401551024     256.1101951982973333
     -5.4700277859734072     253.1908137520458979
     -5.1245287415504777    -239.1575016030454037
     -4.7616227490227301    -236.2330616143918860
     -5.6239460289287537     250.4323066023140143
     -5.2259862475585370     247.5122399914481548
     -4.8818597417852487    -233.5594009528756203
     -4.5450765189732252    -230.6224864382189992
     -5.3712462318059728     244.7817932337782452
     -4.9896078931201489     241.8608283830742494
     -4.6399736197493615    -227.9993442720580390
     -5.1245287291579089     239.1575015716198607
     -4.3356996865103046    -224.9967407175564063
     -4.4153850386234863    -222.5069095417914014
     -4.7616227582570385     236.2330616437946844
     -4.1161646881599365    -219.4574452586879261
     -4.8818597312518355     233.5594009232522410
   -151.5323405071273157       0.0000000081908665
     -4.5450765227752834     230.6224864668346015
     -4.6399736122238320     227.9993442449941199
     -4.3356996902731018     224.9967407349702171
     -4.4153850257248131     222.5069095189383290
     -4.1161646915664987     219.4574452916951088
     -4.2329273999922377    -216.6678411444184746
     -3.8282839013978904    -214.2916836415896853
     -4.2329273976364687     216.6678411272736753
     -3.8282839077109680     214.2916836573249384
     -4.0953217247202209    -211.2548542333710486
     -4.0953217212442592     211.2548542173202861
     -3.6720346486299715     208.1634901423379347
     -3.6720346433909117    -208.1634901307643304
     -3.7679382679742588     205.5610219769155549
     -3.4460352515167627     203.0165886562544699
     -3.7679382698212911    -205.5610219925322610
     -3.4460352497646163    -203.0165886406637981
     -3.6037338214852910     200.3831005506536940
     -3.3237090297055079     197.5735196234641649
     -3.6037338239644452    -200.3831005651588271
     -3.3237090181651321    -197.5735196208799209
     -3.4199830741125381    -194.9071181984800205
     -3.4199830784147975     194.9071181878056507
     -3.1393861379119032    -191.9843688839660558
     -3.1393861407665575     191.9843688966337822
     -3.2249357097429785    -189.3493134411732512
     -3.2249357067020492     189.3493134284169912
     -2.9553407174552464    -186.4407947121368636
     -2.9553407119017518     186.4407947315979754
     -3.0369075765785700     183.8189307790845533
     -3.0369075832187935    -183.8189307935093098
     -2.7808666142505927     180.9352349818946379
     -2.7808666120959757    -180.9352349703610798
     -2.8566587359299573     178.3183299207690311
     -2.6137728947493457     175.4494894210936309
     -2.8566587384988047    -178.3183299319177593
     -2.6137728856235820    -175.4494894139441215
     -2.6832053581767701    -172.8360914741720364
     -2.6832053570603818     172.8360914653086127
     -2.4526690564348708    -169.9748366188207740
     -2.4526690539559381     169.9748366321341848
     -2.5158919458716529     167.3645856023842668
     -2.5158919491200367    -167.3645856135092629
     -2.2970385095019319     164.5074746823489704
     -2.2970385078293418    -164.5074746727177342
     -2.3543600123558277     161.8999348512654137
     -2.3543600137142224    -161.8999348610351490
     -2.1466966973114179     159.0455844487691479
     -2.1466966954969053    -159.0455844393911491
     -2.1984218144877579     156.4402248948779004
     -2.0015712109340584     153.5881394295003304
     -2.1984218167662855    -156.4402249034304475
     -2.0015712061670938    -153.5881394217748550
     -2.0479757637278144    -150.9844231332542961
     -2.0479757593035539     150.9844231255630689
     -1.8616279171216463    -148.1344492407735629
     -1.8616279164593148     148.1344492497528336
     -1.9029619397377653     145.5318859928579514
     -1.9029619392529633    -145.5318860012719711
     -1.7268457242052420     142.6839913593031781
     -1.7268457229725154    -142.6839913518169851
     -1.7633420035046934     140.0821555945150578
     -1.5972085331497390     137.2363372040216518
     -1.7633420050243183    -140.0821556015014835
     -1.5972085302405303    -137.2363371978024134
     -1.6290899491923216    -134.6348735273784598
     -1.6290899435108013     134.6348735215031240
     -1.4727016821299956    -131.7911212123065923
     -1.4727016818983081     131.7911212197649888
     -1.5001872267238283     129.1897425351502875
     -1.5001872232714923    -129.1897425442762142
     -1.3533124229802116    -126.3480247280908628
     -1.3533124211989254     126.3480247378098085
     -1.3766203695602155     123.7465131933435885
     -1.3766203671964390    -123.7465131994457295
     -1.2390278707436666     120.9067569266362767
     -1.2390278688652547    -120.9067569214302154
     -1.2583795160462445     118.3049634765250602
     -1.1298368845689712     115.4670682337560379
     -1.2583795176327890    -118.3049634816950260
     -1.1298368782688799    -115.4670682298722255
     -1.1454567486170590     112.8648904058696871
     -1.0257285230463808     110.0287307693689769
     -1.1454567492786412    -112.8648904108426763
     -1.0257285162484622    -110.0287307660665732
     -1.0378473508801969     107.4261353181968559
     -0.9266920869832656     104.5915327319343930
     -1.0378473519682454    -107.4261353223294009
     -0.9266920833854549    -104.5915327285058964
     -0.9355482477621517     101.9885378451082687
     -0.9355482705268447    -101.9885378525528807
     -0.8327172868777233      99.1552914389257580
     -0.8327172862636798     -99.1552914350125150
     -0.8385564998901575      96.5519758542527597
     -0.8385564966047171     -96.5519758577422493
     -0.7437958277431251      93.7198341285163110
     -0.7437958299494023     -93.7198341269147193
     -0.7468705118399821      91.1163567318786534
     -0.7468705216710685     -91.1163567349752697
     -0.6599196601386852      88.2850162491859010
     -0.6599196614616955     -88.2850162457773706
     -0.6604897581529428      85.6815994754725097
     -0.6604897578050902     -85.6815994783784163
     -0.5810817266499342      82.8507049930773007
    -75.3087376459157554       0.0000000006785524
     -0.5794144402561296      80.2476584468354019
     -0.5810817262499963     -82.8507049905475697
     -0.5794144404750586     -80.2476584491136009
     -0.5072747569669509      77.4167874159036131
     -0.5072747570956684     -77.4167874137743297
     -0.5036455576691599      74.8145340148339244
     -0.4384935147240762      71.9831659119755187
     -0.5036455579443133     -74.8145340169519244
     -0.4331839300640130      69.3822600356565857
     -0.4384935144688423     -71.9831659101027554
    -71.2941512422662953       0.0000000005291187
     -0.4331839301435512     -69.3822600374821121
     -0.3747328525137361      66.5497432330644187
     -0.3747328526721536     -66.5497432311881170
     -0.3680308370146472      63.9509285280694328
     -0.3680308330195297     -63.9509285290668856
     -0.3159888183456799      61.1164565081903177
     -0.3159888201908514     -61.1164565074525115
     -0.3081881939318824      58.5206946665948493
     -0.3081881930437136     -58.5206946678600488
     -0.2622572113628795      55.6832395000462412
     -0.2622572124568838     -55.6832394989566950
     -0.2536579439140082      53.0918275212557162
     -0.2536579436466814     -53.0918275223517000
     -0.2135355485155491      50.2500421982316112
     -0.2135355488094689     -50.2500421973227773
     -0.2044421395108182      47.6647473205436754
     -0.2044421391151722     -47.6647473213772557
     -0.1698216509521738      44.8168183117067187
     -0.1698216514091073     -44.8168183109200555
     -0.1605431867859603      42.2400995456158626
    -47.8254573245573056       0.0000000008557983
     -0.1605431861694060     -42.2400995463051814
     -0.1311142021076188      39.3835092933347610
     -0.1311142031032751     -39.3835092928620796
     -0.1219634493278134      36.8189152311011938
     -0.1219634485329174     -36.8189152316206290
    -44.4869818214953199      -0.0000000009959496
     -0.0974130505337588      33.9500471202393896
    -43.5974651349355611       0.0000000676662207
    -43.0905657513713294      -0.0000000093528127
    -42.4629768374143168      -0.0000000621394277
     -0.0974130513986564     -33.9500471198064346
    -41.5163370871370034      -0.0000000310100483
     -0.0887058784885034      31.4029547432915130
    -40.4954236042916023      -0.0000000124874630
     -0.0887058774706942     -31.4029547436861129
    -39.4424198061074307       0.0000000082444484
     -0.0687206388693725      28.5163368857359458
    -38.4555241950490867       0.0000000231943549
     -0.0687206399443586     -28.5163368854733257
    -37.7011446570922928      -0.0000000579293637
     -0.0607743930082462      25.9953905441709701
    -36.8774766618989673      -0.0000001122451182
    -35.9768637385750694      -0.0000000672944888
     -0.0607743916656205     -25.9953905444495312
    -35.2404096407612499       0.0000001449353676
    -34.4534038131338605       0.0000001613594518
     -0.0450439728316516      23.0821770418779337
    -33.6893964894181650      -0.0000000318070876
     -0.0450439743418548     -23.0821770416127308
    -32.9840070450176199      -0.0000001098938319
    -32.2598831535383539      -0.0000000744155348
     -0.0381752805843668      20.6025282195149266
    -31.5862957252583492       0.0000000009563989
     -0.0381752788202042     -20.6025282196806252
    -30.9121879743011441       0.0000001231651128
    -30.2731607644870095       0.0000000255018615
    -29.6342978676255413       0.0000000048523446
     -0.0264030296393121      17.6471391359594527
    -29.0353876688350212      -0.0000000419223454
     -0.0264030315864841     -17.6471391357686791
    -28.4245573809357310      -0.0000000935392533
    -27.8629068992895874      -0.0000000267479103
    -27.2796401030071038       0.0000000474967487
    -26.7497789976590532       0.0000000114026778
     -0.0209214190090407      15.2387355994224265
    -26.1945199152480619       0.0000000214937037
     -0.0209214166175593     -15.2387355995205684
    -25.6923612090336100      -0.0000000617348431
    -25.1648378107976853      -0.0000000502776363
    -24.6902952185721070      -0.0000000025857220
    -24.3079851083832814      -0.0000000229429336
    -24.1588243249421346      -0.0000000628774298
    -23.7188411286544429      -0.0000000368657496
     -0.0128621486275337      12.2099462012976030
    -23.2389782286460651       0.0000000748088379
    -22.8028716755788032       0.0000000083139038
     -0.0128621513460721     -12.2099462011935440
    -22.3408508890355861       0.0000000604410243
    -21.9199239936610049       0.0000000719497087
    -21.4751209539884584      -0.0000000602358474
    -21.0668160352533533       0.0000000141757196
    -20.6381943519627278       0.0000000910790462
    -20.2407045150971499      -0.0000000442116705
    -19.8278489884723506       0.0000000246595900
     -0.0090451636479734       9.9436874766905596
    -19.4403322390967617       0.0000000218939306
     -0.0090451602573289      -9.9436874767116219
    -19.0431290724596707       0.0000000414171286
    -18.6653332136677861      -0.0000000036520272
    -18.2836158560711830      -0.0000000174197401
    -17.9155562070104537      -0.0000000503761966
    -17.5488816042034088      -0.0000000065485535
    -17.1907023960291170      -0.0000000145769458
    -16.8382020857810737      -0.0000000103938890
    -16.4901659617152312       0.0000000271737727
    -16.1504644625789027       0.0000000077197774
    -15.8129732228301201      -0.0000000025000990
    -15.4842323783348252      -0.0000000023224333
    -15.1578122087118405      -0.0000000022404233
    -14.8379640537012243       0.0000000066471019
     -0.0047216598184718       6.7642445841527810
    -14.5231686305083159       0.0000000106099981
     -0.0047216633535440      -6.7642445835935332
    -14.2103055626440149       0.0000000045485744
    -13.9075260762236557      -0.0000000138502236
    -13.6003076405924119      -0.0000000063958945
    -13.3095260060791780      -0.0000000038971417
    -13.0074687274800933      -0.0000000059314957
    -12.7280275307296833      -0.0000000127524104
    -12.4316348589924228       0.0000000020431462
    -12.1620749157794190       0.0000000084713401
    -11.8727244790442175       0.0000000001036317
    -11.6110194550334000      -0.0000000092974372
    -11.3327856709955199       0.0000000055840330
    -11.0756377372251631       0.0000000133622336
     -0.0026247487780072       4.8531200245941077
     -0.0026247442060497      -4.8531200244751611
    -10.7972986481035829       0.0000000083828172
    -10.5404398805318760       0.0000000064931699
    -10.3172020458680098      -0.0000000150950964
    -10.0414196633102790      -0.0000000000117048
     -9.8093493324586465      -0.0000000006701057
     -9.5503979116506219      -0.0000000031932497
     -9.3210230337559139      -0.0000000037013782
     -9.0722069113767247       0.0000000000088928
     -8.8441858714941741      -0.0000000011834365
     -8.6144183129754985      -0.0000000001142087
     -8.3815449032682459      -0.0000000030978700
     -8.1677591061849597       0.0000000009205921
     -7.9435395070873600       0.0000000062253151
     -7.7207126374213022      -0.0000000009406888
     -7.5158126354531039      -0.0000000001623646
     -7.3096360181263549       0.0000000020637023
     -7.0870281416777647      -0.0000000003438455
     -6.8942940189068098      -0.0000000025157635
     -6.6904655665608352      -0.0000000005524647
     -6.5050078804805462      -0.0000000020724104
     -6.2932693414687382       0.0000000013834780
     -6.1097691408258559       0.0000000039981731
     -5.9114828265262274      -0.0000000003416130
     -5.7369627418812374      -0.0000000005813050
     -5.5535513332026767       0.0000000027980851
     -5.3762972081171458      -0.0000000045731156
     -5.2033931533610547       0.0000000017987574
     -5.0227350469554706      -0.0000000018568361
     -4.8608472466955286      -0.0000000029614791
     -4.6810692151256488      -0.0000000007414275
     -4.5283451496460785       0.0000000015130690
     -4.3535590118335383       0.0000000007597102
     -4.2056721372410486       0.0000000028892112
     -4.0403522731936476       0.0000000015451330
     -3.8924287328207465      -0.0000000026363450
     -3.7406021027612515       0.0000000003653838
     -3.5891073973206424      -0.0000000033647119
     -3.4529097702259306       0.0000000029603675
     -3.2969982691862101      -0.0000000031663788
     -3.1755873515590767       0.0000000021674167
     -3.0177351601849249      -0.0000000019991090
     -2.9068776888338821       0.0000000018458166
     -2.7526443932696885       0.0000000001340477
     -2.6453876913971746      -0.0000000013158798
     -2.5019573672011508       0.0000000026035104
     -2.3907752252279373      -0.0000000043473652
     -2.2646022224140552       0.0000000049889249
     -2.1439312906391828      -0.0000000064503326
     -2.0388313683110368       0.0000000065277931
     -1.9063520000893688      -0.0000000074452360
     -1.8227781166670280       0.0000000064908553
     -1.6795129614632827      -0.0000000077819276
     -1.6145580643719715       0.0000000069203624
     -1.4642434715514736      -0.0000000067563117
     -1.4125457284436855       0.0000000056892456
     -1.2589424325363776      -0.0000000056409624
     -1.2167833215178727       0.0000000040311375
     -0.0368663018837933       0.7196014425930362
     -1.0570501636608052      -0.0000000079622440
     -1.0299034338601054       0.0000000073826777
     -0.0368663187212985      -0.7196014421722887
     -0.8618368264514860      -0.0000000173402444
     -0.8335397288361530       0.0000000191728136
     -0.0668806214757247       0.5841291573568769
     -0.0267573705364138       0.5173377940522305
     -0.0161298214501105       0.4735659743182831
     -0.0518608262093128       0.5406024616238074
     -0.0722467122944822       0.5612538611539249
     -0.1034975700896738       0.5541308579360772
     -0.1437946580991785       0.5441066371063695
     -0.1879436288552439       0.5288230066968876
     -0.2360144301221929       0.5065119789298494
     -0.2874503174308127       0.4753968160739048
     -0.3417773363655366       0.4330588445178205
     -0.3988694411498518       0.3751467678552388
     -0.4589695188930434       0.2912240704056859
     -0.7044440737496712      -0.0000000076795450
     -0.0668806286537148      -0.5841291630853398
     -0.0161297860346645      -0.4735659784751837
     -0.0267573789897878      -0.5173377861673041
     -0.0518608314863852      -0.5406024595142348
     -0.0722467164033326      -0.5612538590477748
     -0.1034975706037522      -0.5541308552075136
     -0.1437946584678295      -0.5441066368325778
     -0.1879436301776500      -0.5288230030757418
     -0.2360144316038108      -0.5065119760854262
     -0.2874503183282883      -0.4753968113898022
     -0.3417773366894949      -0.4330588398669770
     -0.3988694411936242      -0.3751467618900522
     -0.4589695179980809      -0.2912240634238233
     -0.5224711303835625       0.1360083601380982
     -0.5224711236987467      -0.1360083503008320
     -0.5653516871640613      -0.0000000038056607
     -0.4418787522726323      -0.0000000037266871
     -0.3450979383783375       0.0000000005615563
     -0.3317659115951470      -0.0000000035277568
     -0.2711293064579118       0.0000000014651110
     -0.2265829418008475       0.0000000009985162
     -0.2310052732218481      -0.0000000008930564
     -0.1947893896101056       0.0000000031756328
     -0.1705827488707889       0.0000000016060657
     -0.1513094571017836       0.0000000028275380
     -0.0234588271087024      -0.1201844966808805
     -0.0234588103135667       0.1201844810283912
     -0.1355096861073594       0.0000000019658832
     -0.1253685078332450       0.0000000102317918
     -0.1224606744925091      -0.0000000091039838
     -0.0348197680202044       0.0896184097052652
     -0.0348197715774345      -0.0896184250108289
     -0.1111918149716369       0.0000000039240948
     -0.0590427921012742       0.0653038146431291
     -0.0590428003890531      -0.0653038229312882
     -0.1015637590843098       0.0000000032832610
     -0.0276181080792126      -0.0768302247962232
     -0.0276180556357701       0.0768302134687533
     -0.0932163571362221       0.0000000002517985
     -0.0859017997119080       0.0000000083611665
     -0.0794708042802484       0.0000000041607868
     -0.0737619612757708      -0.0000000027922380
     -0.0687701272361037       0.0000000384363105
     -0.0641940481868837      -0.0000001757677294
     -0.0605226661983840       0.0000006140208814
     -0.0566909002677137      -0.0013661865265039
     -0.0566887795030041       0.0013662563443311
     -0.0517561924074725      -0.0014161598801020
     -0.0517553382219792       0.0014155796066975
     -0.0467400735683584      -0.0023468185836887
     -0.0467406976485583       0.0023448070397308
     -0.0426243778345474      -0.0033256747392453
     -0.0426302668009563       0.0033225211987177
     -0.0391713380662531       0.0041200503091219
     -0.0391679634526683      -0.0041149517547101
     -0.0362160387616759       0.0047325756944366
     -0.0362213517701040      -0.0047377308396297
     -0.0336773206274184       0.0052358973776694
     -0.0336591361056672      -0.0052493875448826
     -0.0314476810706294       0.0056267207888622
     -0.0333269683702373      -0.0000127309169132
     -0.0314227578295717      -0.0056042031836498
     -0.0294576061693148       0.0058330316023630
     -0.0294768455272134      -0.0058099739216119
     -0.0277192932017927      -0.0059249925073167
     -0.0277077723408467       0.0059113154079090
     -0.0260952587674479       0.0059399130086653
     -0.0260869842807992      -0.0059415252773674
     -0.0245514018215705      -0.0058839048002944
     -0.0245470058842247       0.0058879080276510
     -0.0230837390938251      -0.0057537609322939
     -0.0230841037962316       0.0057471859492891
     -0.0216859054212271      -0.0055726634115842
      0.0062968108447000       0.0186837109780767
     -0.0216901648434630       0.0055754767358489
      0.0060103369227099       0.0183053917270826
      0.0054916683713356       0.0184567306857760
      0.0062968081839573      -0.0186837150531124
      0.0054916664809623      -0.0184567309099877
      0.0060103314479269      -0.0183053925827692
      0.0153685460893993      -0.0000000039517789
      0.0057845615124813       0.0178907825194765
     -0.0203403619344980      -0.0053528456399756
      0.0057845609953299      -0.0178907901673089
      0.0055842888696007       0.0174713140312833
     -0.0203392010131617       0.0053536225933977
      0.0055842911278892      -0.0174713097188159
      0.0053384341554894       0.0170584760686221
      0.0053384133945005      -0.0170584892768396
     -0.0190510599570912      -0.0051190496304380
      0.0051495000305969       0.0166767660527515
      0.0051495295178413      -0.0166767590006035
     -0.0190504921221507       0.0051205324518551
      0.0049172337281871       0.0161056452920743
      0.0049171902423664      -0.0161056200798725
      0.0046076639851425       0.0158388818374955
      0.0046076885018838      -0.0158389465808929
     -0.0177773736495785      -0.0048929489090892
      0.0045328530040271       0.0151574809392510
      0.0045329400912538      -0.0151574604491602
      0.0040806752158031      -0.0149036772815402
     -0.0177768793668170       0.0048912862889196
      0.0040808680111167       0.0149036242437873
      0.0041466766444474      -0.0142313041755037
      0.0041465118770281       0.0142312633346867
     -0.0165169176756035      -0.0046489523049051
     -0.0165175014516209       0.0046499124995295
      0.0035967811116880      -0.0138642924931991
      0.0035969796591808       0.0138644050269737
      0.0037022953891518      -0.0133021988196011
     -0.0152904470265830      -0.0044053934095723
     -0.0152899269503795       0.0044052996906266
      0.0037021590861608       0.0133020919975868
      0.0033321232692939      -0.0127938358893005
      0.0033321416884045       0.0127940014559492
     -0.0141280173654713      -0.0041683266494366
     -0.0141281562260462       0.0041680281329698
      0.0031082475475127      -0.0122709084962307
      0.0031082502274039       0.0122707414178595
      0.0030294694455886      -0.0119685855282560
      0.0030294639909975       0.0119686374406428
     -0.0131144539816766      -0.0037980226077961
     -0.0131142960179147       0.0037983858774047
     -0.0101539773620587      -0.0072411073208978
      0.0028669388866188      -0.0112461010131875
     -0.0101537132421264       0.0072410362697577
      0.0028668878223959       0.0112462042393119
     -0.0100679932219808      -0.0066833130110991
     -0.0120869141167926      -0.0031914605489896
     -0.0100681281438917       0.0066833139120190
     -0.0120869449944534       0.0031915933802913
      0.0024478515869886      -0.0108278036871127
      0.0024478920297952       0.0108274994259295
      0.0025337413455631      -0.0104387422159889
      0.0025337005234178       0.0104390373302681
     -0.0109600198736259      -0.0024464806101852
     -0.0109588186828833       0.0024469899047982
      0.0023369824669558      -0.0097232409823199
     -0.0066766491231821      -0.0075200813492238
      0.0023371857434299       0.0097231643682484
     -0.0066765535415844       0.0075200510098567
      0.0018062668174721       0.0094549496120489
      0.0018063933511378      -0.0094548949329998
     -0.0098748728037711      -0.0014084659449714
     -0.0098712649009785       0.0014020061385017
      0.0020363226873112      -0.0088636366194982
      0.0020362853464344       0.0088636403716519
     -0.0096044266150820       0.0000188322682836
     -0.0089879143791868      -0.0000145159136696
      0.0016335678910629      -0.0081857590485646
     -0.0065804921111588      -0.0051373130875146
      0.0016339341814165       0.0081854311299487
     -0.0065804753766378       0.0051371922679768
      0.0013965073315692      -0.0079417625311705
      0.0013962105140100       0.0079421536293239
     -0.0059029148535939      -0.0053210828799756
     -0.0062319586513511      -0.0047452588048573
     -0.0059035478519928       0.0053211208940644
     -0.0062319508043302       0.0047451617431516
     -0.0078547505462189       0.0000010564682359
      0.0012776176951674       0.0072852143120091
     -0.0033413090286103       0.0065387194019330
     -0.0057561076346237       0.0046059658331887
      0.0012778714101586      -0.0072855615688428
     -0.0057563754124836      -0.0046066785823768
     -0.0033412174601163      -0.0065390359379219
      0.0005757587275738       0.0070912917412272
     -0.0009516720978502       0.0070224492374766
     -0.0009517074160589      -0.0070223268949000
      0.0005756788799420      -0.0070912234106803
      0.0012172626705599      -0.0067382178118266
     -0.0052051218629525      -0.0045464569049316
      0.0012175990332123       0.0067385921335731
     -0.0052029776907666       0.0045500416929405
     -0.0050926783523141      -0.0043561790470436
     -0.0025542294266543      -0.0060230375154604
     -0.0048582856124879      -0.0043824420490171
     -0.0050962262009512       0.0043553475582459
     -0.0025544288377007       0.0060236096909395
     -0.0048565910776051       0.0043793185856447
     -0.0045174074027185      -0.0045837330283394
      0.0013648101887498      -0.0061822981092451
     -0.0045180764715170       0.0045846298706715
      0.0013646656876609       0.0061822202334322
      0.0016528443718043      -0.0056716694507614
      0.0008389543667658      -0.0057785266181350
     -0.0040865104871301      -0.0045380554926623
      0.0016528159783714       0.0056716451824470
      0.0008392214732266       0.0057785222365002
     -0.0040651159712728      -0.0042609857547856
     -0.0039719417175471      -0.0043864491152120
     -0.0036943243268733      -0.0045535758677109
     -0.0040870271990773       0.0045391006760597
     -0.0041616744891593      -0.0037345363551881
     -0.0040632778007338       0.0042606269491898
     -0.0039720769761820       0.0043854963869596
     -0.0036946462660837       0.0045535966540147
     -0.0034311708028309      -0.0045305917807900
     -0.0041618116331175       0.0037344179319612
      0.0019267979329784      -0.0052187276330256
     -0.0034321257097575       0.0045310322011433
      0.0019270803277162       0.0052188905572137
     -0.0031394601952425      -0.0044675012281618
     -0.0031391759832988       0.0044690703096402
     -0.0026186249256540      -0.0046021512747953
      0.0020596384417244      -0.0048489752726535
     -0.0027793330764873      -0.0043266885539827
      0.0022949948416610      -0.0045920245458072
     -0.0034694885221653      -0.0033966651850539
     -0.0032068951257255      -0.0036752553838972
     -0.0026173052275679       0.0046027336801423
      0.0020590340888052       0.0048483585732208
     -0.0027777631033172       0.0043270688826152
      0.0022945410641631       0.0045928994222475
     -0.0034695328758875       0.0033967063293543
     -0.0032069439188081       0.0036750557261409
     -0.0024125641900758      -0.0040751368015551
      0.0024944111733548      -0.0042323030387516
      0.0004249595046123      -0.0047579891269019
     -0.0024122636569896       0.0040707785043097
      0.0024926816835401       0.0042324144539557
      0.0004252346575835       0.0047578297332044
      0.0026239179311841      -0.0039166545906794
      0.0022219719326037      -0.0041887456815781
      0.0026224513483483       0.0039172869693318
      0.0022250425604409       0.0041856102234416
     -0.0021667508789593      -0.0037093348931753
     -0.0028293422651390      -0.0030784945975422
     -0.0021725014618336       0.0037105250407362
     -0.0037628592076451      -0.0000000150866192
     -0.0028291568680862       0.0030781936877980
      0.0026943470832022      -0.0036350066522804
      0.0026941448912191       0.0036353722252465
     -0.0018733920649120      -0.0035348668834042
     -0.0018702402509394       0.0035371758885529
      0.0027121114092674      -0.0033701038884659
     -0.0025029558232363      -0.0028357471152371
      0.0027115838072070       0.0033695943793221
     -0.0025024192222495       0.0028353539999155
      0.0027261728685415      -0.0031157767981758
      0.0006872648214346      -0.0037399080098287
     -0.0026013443659157      -0.0020921589659123
     -0.0012003690229553      -0.0031976860829606
     -0.0026013383091664       0.0020921576782054
      0.0027250795454318       0.0031141933075707
      0.0006873204007349       0.0037398982179192
     -0.0009867262106381      -0.0031734222345534
      0.0027043340959819      -0.0028528428771773
     -0.0011980020498395       0.0031971002622648
      0.0027001649529106       0.0028500283269003
     -0.0009871857001839       0.0031724485866615
     -0.0020123615665700      -0.0023972170004025
      0.0022853733629978      -0.0029642226567366
      0.0026890859432276      -0.0026295910558996
      0.0017964113732038      -0.0030802642440613
     -0.0020114691322731       0.0023958521649841
      0.0032811938216341      -0.0012948731927012
      0.0026836921922407      -0.0023690031554444
      0.0026847656739391       0.0026305319168423
      0.0022923813767467       0.0029634454449826
      0.0017988486021442       0.0030770491110412
      0.0031986705325836      -0.0013322658327018
      0.0032812046240417       0.0012948656926698
      0.0031250276260499      -0.0013549851986724
      0.0030763648052551       0.0000000007533628
      0.0031987350425033       0.0013323130681466
      0.0031248220913108       0.0013549087151401
      0.0026826636602868       0.0023695525496794
      0.0030435663287766      -0.0014128033055845
      0.0030439376779520       0.0014128304146121
      0.0026493136235289      -0.0020329625834772
      0.0029453313443925      -0.0014709192449973
      0.0025631666707867      -0.0021119341096305
      0.0027312578244680      -0.0017878491726042
      0.0028462711271508      -0.0015629392698985
      0.0029447046899042       0.0014709712849453
      0.0028475389260641       0.0015614892954070
      0.0027256009076970       0.0017842152793261
      0.0026360660221917       0.0020266174766873
      0.0025801679578536       0.0021028231029639
      0.0023007846565765       0.0023208416983869
      0.0022989227343730      -0.0023014264159714
      0.0027169717727485      -0.0015667825785564
      0.0027088714364137       0.0015696146208653
     -0.0009005532145091      -0.0026031868457977
     -0.0015047990632221      -0.0022867620844095
      0.0025191140954441      -0.0015687344623726
      0.0025223382684857       0.0015817552155066
     -0.0015018579915414       0.0022983180962680
     -0.0008993838867470       0.0026009251407821
      0.0022627539642361      -0.0015734070613572
      0.0022734278022150       0.0015731359266568
     -0.0010502091760178      -0.0021504314317058
      0.0020753232202343      -0.0015474394333709
      0.0016628410824201      -0.0019369013181162
      0.0020720470692600       0.0015428478385960
      0.0016630190393005       0.0019353577935969
     -0.0007001382173230      -0.0021956772564341
      0.0018404020511843      -0.0015042608032663
      0.0011953585794421      -0.0019691932109342
     -0.0003114556189140      -0.0021600319687435
     -0.0010547310503605       0.0021407609683729
      0.0018400581937440       0.0015050793811335
     -0.0006993811392028       0.0021959603950748
      0.0011953868576125       0.0019689237807938
     -0.0003115736255284       0.0021598749369024
      0.0010735942633782      -0.0011307128590917
      0.0010736275013466       0.0011307173376366
      0.0002392622726412      -0.0015375007313450
     -0.0009111448827288      -0.0016267813042904
      0.0002393805061098       0.0015375098727658
     -0.0009147127046799       0.0016247413495291
     -0.0014162591711764       0.0013554406001271
     -0.0016390935003608       0.0011891819748145
     -0.0014185219217823      -0.0013512475107604
     -0.0016370601893477      -0.0011889918851309
     -0.0018157126577270       0.0005398457735702
     -0.0018121435801039      -0.0005396916167793
     -0.0015832660911289       0.0010550665733875
     -0.0017465125542840       0.0007087974255022
     -0.0017253257293279       0.0007617953876850
     -0.0016883231559900       0.0008442854587050
     -0.0016468512282677       0.0008919747262388
     -0.0017554417739140      -0.0006921230477208
     -0.0017323106713577      -0.0008057777136341
     -0.0016010508433684      -0.0010593813495360
     -0.0016834678578248      -0.0008065945117026
     -0.0016384218196895      -0.0008992258145389
     -0.0006583762526241      -0.0015453798581919
     -0.0015201957378689      -0.0010147885246346
     -0.0015353952943073       0.0010171034810664
     -0.0006579264819949       0.0015466510044208
     -0.0013004181654969      -0.0011101339259005
     -0.0011100493877676      -0.0011860069857243
     -0.0012813862208052      -0.0010088409427311
     -0.0012991835404729       0.0011084326385525
     -0.0012831232748136       0.0010082567090479
     -0.0011107302880255       0.0011853667670299
     -0.0009380284623520      -0.0012053642860932
     -0.0003069184596278      -0.0013341431082034
      0.0010508783654091      -0.0002734974809995
      0.0010508510141847       0.0002734963264198
     -0.0007875040800536      -0.0011930309719936
     -0.0004639099672401      -0.0012503850004211
     -0.0012486022557146      -0.0005779602366796
     -0.0009376876913465       0.0012053771054754
     -0.0003085148941253       0.0013346556890915
     -0.0012488879430397       0.0005780974816968
     -0.0006523317049434      -0.0011689222967663
     -0.0007873725807669       0.0011931601086939
     -0.0004632891792311       0.0012507006742359
     -0.0012886833879801      -0.0000000322266369
     -0.0006522756287022       0.0011688479706178
     -0.0005259132513965      -0.0011293017031183
     -0.0005257994734411       0.0011292485865977
     -0.0004192999317968      -0.0010777240354374
      0.0001033406408167      -0.0010186612485988
     -0.0003330191909564      -0.0010570984758068
      0.0008254381698564      -0.0001909811890560
      0.0008254595365550       0.0001911045906518
     -0.0000798560146328      -0.0010233125704349
     -0.0004193503859843       0.0010778239182052
      0.0001035726915463       0.0010184593308538
     -0.0003331339555876       0.0010567681837306
     -0.0003084832311018      -0.0010036423161757
     -0.0000792812840601       0.0010231091300141
     -0.0008924657568387      -0.0000000732784768
     -0.0003084202214561       0.0010037029227588
     -0.0002543763751470      -0.0009525668973178
     -0.0002543966328533       0.0009524967594579
     -0.0002167512906108      -0.0009003572642362
      0.0006675794070980      -0.0001309308852773
      0.0006678022165345       0.0001310018625100
     -0.0001890159207266      -0.0008651858384354
     -0.0007935556006714       0.0000000377474667
     -0.0002167075820138       0.0009002977687308
     -0.0001890245695969       0.0008651844878134
     -0.0001571452016606      -0.0008022129754092
     -0.0006778963252449      -0.0000004016658925
     -0.0001571260758071       0.0008021575135467
     -0.0001387277680696      -0.0007826733373205
      0.0005431424659842      -0.0000914261578723
      0.0005433388488514       0.0000913937621130
     -0.0001387986552727       0.0007828210961462
     -0.0001716814154511      -0.0007337278038749
     -0.0000932480876803      -0.0007402519052955
     -0.0006065988232071      -0.0000007899814336
     -0.0001715069651481       0.0007335596156287
     -0.0000972082584785      -0.0007017002687798
     -0.0000692433938345      -0.0006860876207580
     -0.0000639134866135      -0.0006617689619009
      0.0001284759361502      -0.0005180927297170
     -0.0002096111412710      -0.0005368956393940
     -0.0000932343057067       0.0007402931173837
      0.0003930814946688      -0.0001637624427802
      0.0004461709612346      -0.0000617635543926
      0.0004463512536824       0.0000620159588336
      0.0003921401260175       0.0001616525945655
      0.0001272457410961       0.0005154164796175
     -0.0002083209304943       0.0005360802569005
     -0.0000972510667488       0.0007016486926168
     -0.0000691912748585       0.0006862492713941
     -0.0000640506879560       0.0006618260246834
     -0.0005370166468989      -0.0000003446160013
     -0.0000602680151747       0.0006377047562423
      0.0001162885234977       0.0004582088018740
     -0.0000528831753639       0.0006102943727170
     -0.0000477987734470       0.0005909287950107
     -0.0000418561388840       0.0005724756389227
     -0.0000349436558210       0.0005598142332881
     -0.0000601812585085      -0.0006376967190567
      0.0001146455171026      -0.0004572212144957
     -0.0000528508235723      -0.0006102986506772
     -0.0000477473563149      -0.0005909552363918
     -0.0000417983123410      -0.0005725159438146
     -0.0000348961265779      -0.0005598562698420
      0.0003744366956724      -0.0000368401701117
      0.0003744538269086       0.0000369373160237
     -0.0004842361985410       0.0000139148469172
     -0.0004718562797245      -0.0000159826460864
     -0.0004438943213077       0.0000012147112613
     -0.0003998035144347      -0.0000074948935626
     -0.0003966015224546       0.0000122849761928
     -0.0003478612406406       0.0000011506816789
      0.0000912751621479       0.0002770168529883
      0.0003226391470850      -0.0000172351222269
      0.0003222310262262       0.0000172522841529
      0.0000905219801381      -0.0002744880724303
     -0.0003114325721851       0.0000058594748390
     -0.0003100413246934      -0.0000107793204063
      0.0002913764273034       0.0000002430823017
     -0.0002889771274099      -0.0000004393955828
      0.0002754288300944      -0.0000002046022230
      0.0001226249167161       0.0001874298565399
      0.0001235737589303      -0.0001873592630290
      0.0002507289338770       0.0000001138627058
     -0.0002633574827590       0.0000000932745379
      0.0002286415710875      -0.0000002046112315
     -0.0002454745300385       0.0000031013595502
     -0.0002253720330121       0.0000025084960261
      0.0002071667098044       0.0000002478723055
     -0.0002062039492681      -0.0000005997754750
      0.0001867759633085      -0.0000002111578523
     -0.0001864216202305      -0.0000001829081585
      0.0000462256927515       0.0001370067760946
      0.0000455065335350      -0.0001357298384030
     -0.0001692347361284      -0.0000003252009476
      0.0001668824099051      -0.0000000828071984
      0.0001347991848707       0.0000419024508082
      0.0001361342778547      -0.0000427093969412
      0.0001474680959441       0.0000002355743661
     -0.0001523945286610      -0.0000003566205057
      0.0001279696388090       0.0000002864543055
     -0.0001373011879769      -0.0000000843870300
     -0.0001231643075763      -0.0000000685030114
      0.0001112076620172       0.0000001478623420
     -0.0001090709066144       0.0000000058153873
      0.0000616742898148       0.0000624700597466
      0.0000617314828587      -0.0000608811765474
      0.0000958958167270       0.0000000997892269
     -0.0000956461321121       0.0000000514295483
      0.0000819660755256       0.0000000608186619
     -0.0000830934609939       0.0000000083616759
      0.0000105786761077       0.0000619389028036
     -0.0000259749634963       0.0000575985416546
      0.0000094835028101      -0.0000633211386227
     -0.0000244848852134      -0.0000591428580950
     -0.0000713181781810       0.0000000075902524
      0.0000705183526541      -0.0000003313457238
     -0.0000601163666518       0.0000000012153891
      0.0000586675892998      -0.0000009044771029
     -0.0000480035130708      -0.0000000626966231
      0.0000403581613634      -0.0000211565363846
      0.0000457210435897      -0.0000005501920063
     -0.0000376160751627       0.0000011471027440
      0.0000382437618251       0.0000162328375528
      0.0000363978324181      -0.0000107529454717
      0.0000253868410083       0.0000229606888836
     -0.0000032449135448       0.0000298625409004
      0.0000023151157396      -0.0000299065520048
     -0.0000308123439630      -0.0000017302401596
     -0.0000172335746737      -0.0000221475302298
      0.0000306010280357      -0.0000002726820325
      0.0000242196801593      -0.0000019370961134
     -0.0000152797603691       0.0000154087122760
     -0.0000169359593864       0.0000124136809531
     -0.0000197375678288      -0.0000071024668096
      0.0000180065190844      -0.0000038871876259
      0.0000089806813664       0.0000138403638287
      0.0000000024041130       0.0000157544954825
      0.0000021127970739      -0.0000144039952805
     -0.0000041987466365      -0.0000136023834820
     -0.0000003719962453      -0.0000137270867552
     -0.0000016782610433       0.0000121331025438
     -0.0000044978193271       0.0000109043278901
      0.0000017308090120       0.0000118044328878
      0.0000067126254752      -0.0000097200675541
     -0.0000109859457050       0.0000002004124735
     -0.0000069876409508       0.0000073734077232
      0.0000109750407061      -0.0000002137998950
      0.0000105312529911       0.0000013959894785
     -0.0000020079420466      -0.0000104796890233
      0.0000020890531610      -0.0000104065572309
      0.0000005939261027      -0.0000104182033993
      0.0000080166159549      -0.0000060177167343
     -0.0000097241729152      -0.0000002780153344
     -0.0000077202970212      -0.0000050650133692
      0.0000073461200673       0.0000058688973600
      0.0000002617365107       0.0000097447761333
      0.0000003410683849       0.0000095803348829
      0.0000088888484633       0.0000016299971776
      0.0000083698223726      -0.0000022106374481
      0.0000009821003919      -0.0000088678247349
     -0.0000078126143206       0.0000032565975594
      0.0000008627863937       0.0000089433862355
     -0.0000006185117840       0.0000088247916558
     -0.0000044198675429       0.0000068707043609
     -0.0000043818766535      -0.0000071859874278
     -0.0000080177775062      -0.0000020918140480
     -0.0000061795323361      -0.0000054776173390
      0.0000081466238960      -0.0000003298205651
     -0.0000082090585941       0.0000007543405222
      0.0000016550955806      -0.0000081639622281
     -0.0000013250172314      -0.0000079722644383
     -0.0000004962385883      -0.0000079734463152
      0.0000074629261155       0.0000010724673280
     -0.0000064712783530       0.0000033985315998
     -0.0000013422639352       0.0000077418225139
      0.0000037952308517       0.0000065138703624
      0.0000002150808891       0.0000078574405903
      0.0000029050969123       0.0000068049339490
      0.0000017049885061       0.0000072617502804
      0.0000028492189475      -0.0000065622356730
      0.0000004067947323      -0.0000074151970009
     -0.0000069748135588       0.0000004006178360
     -0.0000009234837297       0.0000068520282935
      0.0000035361071140      -0.0000057488222534
      0.0000015021417875      -0.0000069327719282
     -0.0000027051075742       0.0000056070862657
     -0.0000044534497551       0.0000042733897305
      0.0000063439050354      -0.0000011534857594
     -0.0000066899951189      -0.0000003500609599
     -0.0000039908937084      -0.0000048892056531
     -0.0000065360342079       0.0000003176729013
     -0.0000063892287134      -0.0000001195960261
     -0.0000061138799655      -0.0000007087944249
      0.0000021537003686      -0.0000061322833199
     -0.0000031667920982      -0.0000051561683063
      0.0000064139359161      -0.0000003394041814
      0.0000049307926152       0.0000030457816208
      0.0000062149282020      -0.0000001357103428
      0.0000046349520798      -0.0000033000609307
      0.0000057164809246       0.0000005200787327
      0.0000026680337793       0.0000049969452705
      0.0000057624918898      -0.0000001234208198
      0.0000004927723219       0.0000056066099390
     -0.0000011815447007      -0.0000054401944631
      0.0000015712682456       0.0000051858509974
      0.0000049646276280       0.0000016866218151
      0.0000052646973756       0.0000009375608641
     -0.0000005904560004       0.0000052484704444
     -0.0000047924212380      -0.0000019385153177
     -0.0000053292877337       0.0000004171927418
     -0.0000037627382935       0.0000031746385524
      0.0000043344032183      -0.0000024265822054
     -0.0000050044539783      -0.0000010498157657
      0.0000002932024926       0.0000049109872239
     -0.0000027270528099       0.0000036991879983
      0.0000047350576366      -0.0000007587920638
      0.0000045136046916       0.0000011314691658
      0.0000034996290150      -0.0000031024976955
      0.0000001122008617      -0.0000051718052477
     -0.0000045666099358       0.0000008413892235
     -0.0000046823870170       0.0000000170491171
     -0.0000019024306459       0.0000036958366768
     -0.0000037824633470      -0.0000024256717769
      0.0000015919383790      -0.0000042270317794
     -0.0000028406680111      -0.0000033233748956
     -0.0000031433009645      -0.0000028831286386
      0.0000042445414361      -0.0000001676830763
      0.0000001179120798       0.0000040477111670
     -0.0000042876228008      -0.0000001276760718
     -0.0000006317437618      -0.0000043361432307
      0.0000001564711565      -0.0000044304216985
      0.0000010847546191      -0.0000038777209348
     -0.0000011638978389      -0.0000038137322194
     -0.0000032171053431       0.0000019354540744
     -0.0000039842554961       0.0000003331980732
      0.0000028276535075       0.0000025750068225
      0.0000022990941243       0.0000029587257299
      0.0000025218942315      -0.0000026098960570
     -0.0000000441051765      -0.0000037562796783
      0.0000035021227187      -0.0000007418740282
     -0.0000021222314601       0.0000026119178441
     -0.0000033341719703       0.0000009322750468
      0.0000032922819367       0.0000009297729894
      0.0000007607520898      -0.0000032133917637
     -0.0000031090389942      -0.0000005491427538
      0.0000010164563180       0.0000032708310121
      0.0000030134710156      -0.0000009789862661
      0.0000031592765893      -0.0000001331503927
     -0.0000021528573175      -0.0000020255045363
      0.0000013304017907      -0.0000025945217900
     -0.0000004531963810      -0.0000029571526972
     -0.0000004107342577       0.0000030725503534
      0.0000007354065766       0.0000032202317855
      0.0000009392018800       0.0000030057681931
      0.0000022174293840       0.0000017741312053
      0.0000000969973876       0.0000028910396232
     -0.0000028032940668       0.0000002834589349
     -0.0000025402549423       0.0000009648037850
     -0.0000016054648031       0.0000019466634245
     -0.0000024908082546      -0.0000006703185930
     -0.0000018776647396      -0.0000017175483180
     -0.0000004457097314       0.0000024033229548
      0.0000011256395121       0.0000022247077468
      0.0000023171081653      -0.0000012626409681
     -0.0000023118798491       0.0000000093975614
     -0.0000002863481316      -0.0000024871320974
     -0.0000007361656910      -0.0000023142201358
      0.0000017452344599       0.0000016514988607
      0.0000023827966199       0.0000005096680372
      0.0000016676798143      -0.0000015497949392
      0.0000021888087327      -0.0000003378953427
     -0.0000012484781768      -0.0000015990023388
      0.0000016752743958       0.0000010699098337
      0.0000006267785682      -0.0000018610103927
     -0.0000009791296266       0.0000014646213592
     -0.0000018329991266       0.0000000016830260
     -0.0000018084203579       0.0000005029255415
     -0.0000016311131773      -0.0000006722944831
      0.0000001511364122      -0.0000016923858093
      0.0000011524355271      -0.0000012449367349
     -0.0000017377339068       0.0000000724045715
      0.0000015617131977      -0.0000004559549785
      0.0000015568885990       0.0000002323354771
      0.0000003625438976       0.0000013708494046
     -0.0000004044553305       0.0000013543131396
      0.0000003733906633       0.0000015273002910
      0.0000007035597485      -0.0000011851414848
      0.0000009537062312       0.0000009012472179
     -0.0000013311976574       0.0000003497959660
     -0.0000011490575407      -0.0000001678922332
     -0.0000005810750846      -0.0000008792516496
      0.0000001468163208       0.0000010591418213
     -0.0000009825719054       0.0000005179907738
     -0.0000002922199328      -0.0000009344756306
      0.0000001982409423      -0.0000009544118077
      0.0000010247973516      -0.0000003924320723
      0.0000011897877811      -0.0000000562430288
     -0.0000000249056265       0.0000007812117592
     -0.0000008009058006       0.0000001389104309
     -0.0000002599841335       0.0000007355923647
      0.0000007543626505       0.0000003462209573
      0.0000006806584085      -0.0000004434943874
      0.0000008337303259       0.0000000672097829
     -0.0000005732799342      -0.0000001803290177
      0.0000004189608300      -0.0000004241675303
     -0.0000002351087748      -0.0000003856007604
      0.0000003559872172       0.0000004498274321
     -0.0000000274712292       0.0000006433648617
      0.0000005534791236       0.0000000024724982
     -0.0000004841616523      -0.0000000928820171
      0.0000001020630293      -0.0000003797659932
     -0.0000001155245404       0.0000003015136096
     -0.0000002587426103      -0.0000001733591033
      0.0000003539589096      -0.0000000066867769
      0.0000003273872191      -0.0000000943058074
     -0.0000002408021201       0.0000001639316744
     -0.0000002662033570      -0.0000000099961244
      0.0000000486957864      -0.0000002086394629
      0.0000002093033067       0.0000000688936517
      0.0000002772316267      -0.0000000027430889
      0.0000000531597647       0.0000002048493972
     -0.0000001554506626       0.0000000272587410
     -0.0000001538254929      -0.0000000741146009
      0.0000002378981705       0.0000000321539530
      0.0000001914044437      -0.0000000806127071
     -0.0000000732085766       0.0000001767102318
     -0.0000002127853182       0.0000000032349798
     -0.0000001273885930      -0.0000000950110611
      0.0000001518550799      -0.0000000154975103
      0.0000000109235848      -0.0000001267007434
      0.0000001511638895       0.0000000021981576
     -0.0000001388265913      -0.0000000056390301
      0.0000000369370545       0.0000000941058328
      0.0000000820041605       0.0000000754491012
     -0.0000000431649189      -0.0000001044971029
     -0.0000001145187408       0.0000000386457702
     -0.0000000320635911       0.0000000499802909
     -0.0000001282416066      -0.0000000559668530
      0.0000000504737310       0.0000000047573708
      0.0000000556569108      -0.0000000304739347
     -0.0000000391579936       0.0000000011244127
      0.0000000596796770      -0.0000000264444246
      0.0000000328884524      -0.0000000468016292
     -0.0000001124841865      -0.0000000138397995
      0.0000001023717121      -0.0000000112518616
     -0.0000000875198491      -0.0000000144652447
     -0.0000000696033689       0.0000000190435993
     -0.0000000184025786       0.0000000248867823
     -0.0000000355562631      -0.0000000474073979
      0.0000000075716536       0.0000000119201023
     -0.0000000277174284       0.0000000002967270
      0.0000000976609109       0.0000000097630502
     -0.0000000153077671      -0.0000000233758715
      0.0000000152734215      -0.0000000119532119
      0.0000000369152265      -0.0000000197868390
      0.0000000349572499      -0.0000000029338212
      0.0000000142836276      -0.0000000018331087
     -0.0000000079429829       0.0000000058999433
     -0.0000000436663888       0.0000000159852354
      0.0000000047718687       0.0000000281413227
      0.0000000019596335      -0.0000000201276328
      0.0000000033807703      -0.0000000094979365
      0.0000000077413200      -0.0000000063365774
     -0.0000000451578017       0.0000000039447511
      0.0000000103540507       0.0000000061536328
      0.0000000406975583      -0.0000000020009613
      0.0000000008371677      -0.0000000111141966
      0.0000000014606337       0.0000000087119655
     -0.0000000075402312       0.0000000132436764
      0.0000000085083751      -0.0000000051738185
      0.0000000028399138       0.0000000018102057
      0.0000000024844195      -0.0000000021913403
      0.0000000070291439      -0.0000000010908113
     -0.0000000016859329       0.0000000025257850
      0.0000000090621036      -0.0000000032704178
      0.0000000018724853      -0.0000000069814404
      0.0000000043132533       0.0000000104981247
      0.0000000128283081      -0.0000000054480999
      0.0000000020595488      -0.0000000006081354
     -0.0000000029463997       0.0000000042708775
      0.0000000064484417       0.0000000075537124
      0.0000000025960295      -0.0000000011400707
      0.0000000047032872      -0.0000000031354603
     -0.0000000034595753       0.0000000021833708
      0.0000000029746549       0.0000000009978519
     -0.0000000030508395      -0.0000000028569124
      0.0000000040143854      -0.0000000060038132
      0.0000000013843044       0.0000000022195221
     -0.0000000008425663      -0.0000000040403080
      0.0000000076255021      -0.0000000016529774
      0.0000000059434004      -0.0000000011138801
      0.0000000050377631       0.0000000026966434
      0.0000000040489024       0.0000000045093901
     -0.0000000014766917      -0.0000000001622231
     -0.0000000056669664      -0.0000000046200633
     -0.0000000011336434      -0.0000000013010214
      0.0000000031619518       0.0000000021963169
      0.0000000017365337       0.0000000001326161
     -0.0000000038328831      -0.0000000064647570
      0.0000000066189448       0.0000000020802705
      0.0000000024910141       0.0000000010790625
      0.0000000002432914       0.0000000017516705
      0.0000000005611719      -0.0000000050665057
     -0.0000000012997634       0.0000000056938215
      0.0000000025315397      -0.0000000020185941
     -0.0000000034321801      -0.0000000009750346
      0.0000000031358754       0.0000000013325887
     -0.0000000004278583      -0.0000000014266498
     -0.0000000017078607       0.0000000022847151
     -0.0000000011804775       0.0000000019593694
      0.0000000002026026      -0.0000000001536228
      0.0000000033042461       0.0000000010850660
      0.0000000019791326      -0.0000000008637972
      0.0000000002885205       0.0000000012659795
      0.0000000019834916       0.0000000010660591
     -0.0000000003791046      -0.0000000000357356
      0.0000000002779536       0.0000000015226757
     -0.0000000003930965      -0.0000000004111682
      0.0000000018658343       0.0000000000624016
      0.0000000004433659       0.0000000004608518
      0.0000000006600837      -0.0000000012641509
      0.0000000009636154       0.0000000016145390
     -0.0000000021772969       0.0000000009224907
      0.0000000017179805      -0.0000000031402587
      0.0000000013456070      -0.0000000006843011
      0.0000000030030882       0.0000000001196750
     -0.0000000017147770       0.0000000006801907
     -0.0000000005789913      -0.0000000007751975
     -0.0000000000837102      -0.0000000004849558
      0.0000000010417106       0.0000000006794968
      0.0000000027879902       0.0000000001561913
     -0.0000000007161173       0.0000000003908677
      0.0000000003912287       0.0000000000474797
      0.0000000012420755       0.0000000008417006
      0.0000000024065931       0.0000000005175574
      0.0000000008981427       0.0000000004258420
      0.0000000013766347      -0.0000000003968365
      0.0000000009765099      -0.0000000017325359
     -0.0000000009458806       0.0000000014702931
     -0.0000000002212993      -0.0000000000629207
     -0.0000000010929191       0.0000000002093870
     -0.0000000001049664      -0.0000000007406511
     -0.0000000010005676       0.0000000008842099
     -0.0000000012311557       0.0000000004948101
     -0.0000000012595347      -0.0000000004580119
     -0.0000000000446115       0.0000000000264598
     -0.0000000002549671       0.0000000000458022
      0.5000000000000000       0.0000000000000000
      0.5000000000000000       0.0000000000000000
      0.5000000000000000       0.0000000000000000
      0.5000000000000000       0.0000000000000000
      0.5000000000000000       0.0000000000000000
      0.5000000000000000       0.0000000000000000
      0.5000000000000000       0.0000000000000000
      0.5000000000000000       0.0000000000000000
      0.5000000000000000       0.0000000000000000
      0.5000000000000000       0.0000000000000000
      0.5000000000000000       0.0000000000000000
      0.5000000000000000       0.0000000000000000
      0.5000000000000000       0.0000000000000000
      0.5000000000000000       0.0000000000000000


==> fig/numexp1/data1280/poles1280.dat <==
                   xi_re                    xi_im
      0.9991980987645294       0.0471234053322421
      0.9927831856685081       0.1413585890014087
    -25.2042014231063156      -5.9998149458688381
    -24.7957985768934925      -5.9998149458687164
    -24.3874461143263588      -5.9983345813076809
    -23.9792447902644810      -5.9953742174441560
    -23.5712953222760113      -5.9909345847027957
    -40.4471476354529358      -4.8262538116204201
    -40.1167427923156055      -4.8816506970046669
    -39.7826081190909449      -4.9358431081253098
    -39.4448260585095483      -4.9888176738154311
    -39.1034799532411128      -5.0405613233934705
    -38.7586540253290366      -5.0910612898888790
    -38.4104333554111648      -5.1403051131896342
    -38.0589038617276216      -5.1882806431209190
    -37.7041522789209793      -5.2349760424366032
    -37.3462661366354283      -5.2803797897472728
    -36.9853337379220477      -5.3244806823552686
    -36.6214441374494868      -5.3672678390278747
    -36.2546871195307006      -5.4087307026734202
    -35.8851531759731088      -5.4488590429500343
    -35.5129334837471689      -5.4876429587921924
    -35.1381198824930010      -5.5250728808458636
    -34.7608048518573085      -5.5611395738402862
    -34.3810814886783120      -5.5958341388592476
    -33.9990434840149049      -5.6291480155347555
    -33.6147851000269355      -5.6610729841684355
    -33.2284011467211826      -5.6916011677529763
    -32.8399869585569206      -5.7207250339147100
    -32.4496383709225853      -5.7484373967736513
    -32.0574516964917109      -5.7747314187221761
    -31.6635237014580895      -5.7996006121009511
    -31.2679515816586218      -5.8230388408111562
    -30.8708329385972249      -5.8450403218188995
    -30.4722657553541474      -5.8655996265881658
    -30.0723483724193308      -5.8847116824184909
    -29.6711794634228774      -5.9023717736977881
    -29.2688580107902396      -5.9185755430592462
    -28.8654832813199036      -5.9333189924675942
    -28.4611548016900393      -5.9465984841959756
    -28.0559723339040765      -5.9584107417303036
    -27.6500358506712978      -5.9687528505701213
    -27.2434455107454170      -5.9776222589571217
    -26.8363016342100877      -5.9850167784972799
    -26.4287046777234309      -5.9909345847041306
    -26.0207552097360626      -5.9953742174437341
    -25.6125538856729555      -5.9983345813069393
    -25.2042014231065288      -5.9998149458688435
    -24.7957985768936631      -5.9998149458680654
    -24.3874461143266643      -5.9983345813077653
    -23.9792447902634898      -5.9953742174443336
    -23.5712953222766046      -5.9909345847031723
    -23.1636983657905091      -5.9850167784975925
    -22.7565544892541993      -5.9776222589572434
    -22.3499641493287555      -5.9687528505700174
    -21.9440276660966731      -5.9584107417298826
    -21.5388451983097795      -5.9465984841963984
    -21.1345167186802634      -5.9333189924667984
    -20.7311419892097391      -5.9185755430587008
    -20.3288205365766110      -5.9023717736974364
    -19.9276516275795039      -5.8847116824189794
    -19.5277342446459024      -5.8655996265886428
    -19.1291670614023737      -5.8450403218195044
    -18.7320484183407494      -5.8230388408113729
    -18.3364762985426921      -5.7996006121012131
    -17.9425483035087687      -5.7747314187219221
    -17.5503616290753151      -5.7484373967737614
    -17.1600130414421308      -5.7207250339137596
    -16.7715988532775739      -5.6916011677529541
    -16.3852148999727589      -5.6610729841691363
    -16.0009565159853580      -5.6291480155348381
    -15.6189185113216524      -5.5958341388587778
    -15.2391951481424872      -5.5611395738401050
    -14.8618801175070985      -5.5250728808457286
    -14.4870665162515913      -5.4876429587906035
    -14.1148468240261913      -5.4488590429503256
    -13.7453128804692675      -5.4087307026731875
    -13.3785558625510550      -5.3672678390280044
    -13.0146662620776432      -5.3244806823556434
    -12.6537338633646392      -5.2803797897468217
    -12.2958477210791948      -5.2349760424364975
    -11.9410961382723126      -5.1882806431202662
    -11.5895666445891834      -5.1403051131906476
    -11.2413459746708142      -5.0910612898890557
    -10.8965200467593952      -5.0405613233927262
    -10.5551739414910610      -4.9888176738156771
    -10.2173918809083624      -4.9358431081253729
     -9.8832572076851388      -4.8816506970049938
     -9.5528523645465970      -4.8262538116208695
     -9.2262588739483462      -4.7696661203252644
     -8.9035573179444736      -4.7119015852844539
     -8.5848273183163020      -4.6529744590334214
     -8.2701475169216270      -4.5928992809580507
     -7.9595955562931939      -4.5316908737105415
     -7.6532480604807054      -4.4693643395495064
     -7.3511806161440747      -4.4059350566142195
     -7.0534677539050126      -4.3414186751311972
     -6.7601829299577112      -4.2758311135517992
     -6.4713985079441221      -4.2091885546250474
     -6.1871857410995830      -4.1415074414064366
     -5.9076147546718776      -4.0728044731975910
     -5.6327545286181575      -4.0030966014279210
     -5.3626728805846433      -3.9324010254712993
     -5.0974364491798676      -3.8607351884022476
     -4.8371106775217809      -3.7881167726961422
     -4.5817597971008590      -3.7145636958590615
     -4.3314468119253906      -3.6400941060128189
     -4.0862334829780798      -3.5647263774115889
     -3.8461803129801795      -3.4884791059178997
     -3.6113465314571105      -3.4113711044059674
     -3.3817900801337344      -3.3334213981176530
     -3.1575675986271365      -3.2546492199794996
     -2.9387344104808943      -3.1750740058438196
     -2.7253445095088140      -3.0947153897101130
     -2.5174505464763683      -3.0135931988603715
     -2.3151038161077175      -2.9317274489820910
     -2.1183542444307459      -2.8491383392230589
     -1.9272503764588533      -2.7658462472122141
     -1.7418393642120868      -2.6818717240267649
     -1.5621669550814263      -2.5972354891229021
     -1.3882774805477416      -2.5119584252244045
     -1.2202138452361309      -2.4260615731728628
     -1.0580175163330856      -2.3395661267294150
     -0.9017285133572156      -2.2524934273523050
     -0.7513853982789392      -2.1648649589271178
     -0.6070252660148936      -2.0767023424648023
     -0.4686837352669053      -1.9880273307748189
     -0.3363949397369681      -1.8988618030901514
     -0.2101915197056310      -1.8092277596674791
     -0.0901046139798647      -1.7191473163673616
      0.0238361477950459      -1.6286426991909562
      0.1316026524396341      -1.5377362387980622
      0.2331683101825005      -1.4464503649990419
      0.3285080612162641      -1.3548076012157817
      0.4175983818845648      -1.2628305589285171
      0.5004172904835926      -1.1705419320954493
      0.5769443526881116      -1.0779644915588846
      0.6471606865890311      -0.9851210794143189
      0.7110489673575043      -0.8920346033799653
      0.7685934315157932      -0.7987280311592718
      0.8197798808282329      -0.7052243847460311
      0.8645956858047661      -0.6115467347694459
      0.9030297888165835      -0.5177181947872134
      0.9350727068225151      -0.4237619155875592
      0.9607165337138036      -0.3297010794744166
      0.9799549422587320      -0.2355588945535260
      0.9927831856684212      -0.1413585890006465
      0.9991980987646039      -0.0471234053319749
      0.9991980987646002       0.0471234053324257
      0.9927831856680088       0.1413585890018333
      0.9799549422582975       0.2355588945540614
      0.9607165337146220       0.3297010794736068
      0.9350727068230825       0.4237619155865873
      0.9030297888165720       0.5177181947875674
      0.8645956858048469       0.6115467347704542
      0.8197798808278283       0.7052243847483562
      0.7685934315153332       0.7987280311606946
      0.7110489673575604       0.8920346033819200
      0.6471606865884736       0.9851210794133094
      0.5769443526883509       1.0779644915593998
      0.5004172904833568       1.1705419320962336
      0.4175983818843007       1.2628305589282676
      0.3285080612158703       1.3548076012144628
      0.2331683101824166       1.4464503649980169
      0.1316026524394500       1.5377362387986213
      0.0238361477946771       1.6286426991904852
     -0.0901046139798515       1.7191473163668776
     -0.2101915197055781       1.8092277596670971
     -0.3363949397362866       1.8988618030894433
     -0.4686837352667349       1.9880273307754508
     -0.6070252660147930       2.0767023424633533
     -0.7513853982796272       2.1648649589239559
     -0.9017285133567032       2.2524934273512596
     -1.0580175163329404       2.3395661267301806
     -1.2202138452358753       2.4260615731728667
     -1.3882774805473803       2.5119584252242770
     -1.5621669550812967       2.5972354891214153
     -1.7418393642110261       2.6818717240274577
     -1.9272503764585978       2.7658462472117424
     -2.1183542444294474       2.8491383392229879
     -2.3151038161075466       2.9317274489813969
     -2.5174505464758354       3.0135931988616074
     -2.7253445095085089       3.0947153897089819
     -2.9387344104806448       3.1750740058453482
     -3.1575675986283978       3.2546492199793207
     -3.3817900801325620       3.3334213981169674
     -3.6113465314581799       3.4113711044055330
     -3.8461803129801955       3.4884791059189872
     -4.0862334829774571       3.5647263774121929
     -4.3314468119249696       3.6400941060107961
     -4.5817597971010908       3.7145636958583377
     -4.8371106775215864       3.7881167726971099
     -5.0974364491800728       3.8607351884022569
     -5.3626728805848929       3.9324010254706061
     -5.6327545286178813       4.0030966014279183
     -5.9076147546726876       4.0728044731968778
     -6.1871857410999880       4.1415074414070423
     -6.4713985079443415       4.2091885546260359
     -6.7601829299576588       4.2758311135502991
     -7.0534677539042425       4.3414186751315951
     -7.3511806161432185       4.4059350566153164
     -7.6532480604795330       4.4693643395491174
     -7.9595955562928227       4.5316908737101409
     -8.2701475169208081       4.5928992809596876
     -8.5848273183164654       4.6529744590332776
     -8.9035573179440721       4.7119015852833508
     -9.2262588739478559       4.7696661203259882
     -9.5528523645463164       4.8262538116196554
     -9.8832572076846361       4.8816506970051314
    -10.2173918809096218       4.9358431081241436
    -10.5551739414911125       4.9888176738144381
    -10.8965200467579706       5.0405613233937778
    -11.2413459746707840       5.0910612898882350
    -11.5895666445892385       5.1403051131909177
    -11.9410961382723855       5.1882806431202662
    -12.2958477210801895       5.2349760424372827
    -12.6537338633647511       5.2803797897464140
    -13.0146662620780038       5.3244806823551265
    -13.3785558625494101       5.3672678390275692
    -13.7453128804692462       5.4087307026718525
    -14.1148468240265768       5.4488590429497386
    -14.4870665162525025       5.4876429587921649
    -14.8618801175072512       5.5250728808467731
    -15.2391951481429579       5.5611395738400669
    -15.6189185113222226       5.5958341388583728
    -16.0009565159848250       5.6291480155354527
    -16.3852148999728193       5.6610729841704241
    -16.7715988532800786       5.6916011677533964
    -17.1600130414412888       5.7207250339121485
    -17.5503616290762494       5.7484373967741078
    -17.9425483035075821       5.7747314187226344
    -18.3364762985422800       5.7996006121014929
    -18.7320484183414599       5.8230388408112272
    -19.1291670614031837       5.8450403218195861
    -19.5277342446442610       5.8655996265914050
    -19.9276516275801328       5.8847116824190637
    -20.3288205365764725       5.9023717736963865
    -20.7311419892099345       5.9185755430588305
    -21.1345167186813541       5.9333189924676280
    -21.5388451983099749       5.9465984841951549
    -21.9440276660975186       5.9584107417277776
    -22.3499641493298142       5.9687528505704162
    -22.7565544892539044       5.9776222589566341
    -23.1636983657904238       5.9850167784979771
    -23.5712953222757839       5.9909345847034228
    -23.9792447902645236       5.9953742174446800
    -24.3874461143265400       5.9983345813059143
    -24.7957985768939402       5.9998149458676568
    -25.2042014231061309       5.9998149458673034
    -25.6125538856741350       5.9983345813073319
    -26.0207552097349684       5.9953742174458702
    -26.4287046777237435       5.9909345847043269
    -26.8363016342101339       5.9850167784971049
    -27.2434455107464117       5.9776222589580152
    -27.6500358506710171       5.9687528505700076
    -28.0559723339036253       5.9584107417301384
    -28.4611548016905260       5.9465984841942374
    -28.8654832813197544       5.9333189924677310
    -29.2688580107908685       5.9185755430586040
    -29.6711794634238188       5.9023717736963910
    -30.0723483724188902       5.8847116824190673
    -30.4722657553548721       5.8655996265872430
    -30.8708329385976086       5.8450403218182574
    -31.2679515816593820       5.8230388408101321
    -31.6635237014578088       5.7996006121008206
    -32.0574516964909577       5.7747314187210259
    -32.4496383709224361       5.7484373967742082
    -32.8399869585573043       5.7207250339154054
    -33.2284011467222911       5.6916011677528688
    -33.6147851000273405       5.6610729841694729
    -33.9990434840158073       5.6291480155375959
    -34.3810814886786247       5.5958341388589252
    -34.7608048518576851       5.5611395738413458
    -35.1381198824928163       5.5250728808460421
    -35.5129334837473110       5.4876429587915352
    -35.8851531759727749       5.4488590429500983
    -36.2546871195304163       5.4087307026733793
    -36.6214441374487052       5.3672678390284316
    -36.9853337379208895       5.3244806823555235
    -37.3462661366357764       5.2803797897460925
    -37.7041522789208159       5.2349760424370384
    -38.0589038617281687       5.1882806431219084
    -38.4104333554113424       5.1403051131893633
    -38.7586540253286032       5.0910612898907486
    -39.1034799532413899       5.0405613233912101
    -39.4448260585095198       4.9888176738175467
    -39.7826081190917407       4.9358431081255185
    -40.1167427923148310       4.8816506970053384
    -40.4471476354528363       4.8262538116207878
    -40.7737411260516183       4.7696661203248159
    -41.0964426820563347       4.7119015852850907
    -41.4151726816838703       4.6529744590336417
    -41.7298524830787869       4.5928992809593323
    -42.0404044437067839       4.5316908737112422
    -42.3467519395202103       4.4693643395491964
    -42.6488193838573082       4.4059350566124502
    -42.9465322460950532       4.3414186751314938
    -43.2398170700424060       4.2758311135494038
    -43.5286014920552446       4.2091885546246344
    -43.8128142589009926       4.1415074414076125
    -44.0923852453276766       4.0728044731984960
    -44.3672454713820912       4.0030966014274467
    -44.6373271194145289       3.9324010254714779
    -44.9025635508204104       3.8607351884025141
    -45.1628893224781294       3.7881167726958846
    -45.4182402028992982       3.7145636958602761
    -45.6685531880752933       3.6400941060120728
    -45.9137665170216920       3.5647263774123541
    -46.1538196870210768       3.4884791059174973
    -46.3886534685426355       3.4113711044069861
    -46.6182099198657269       3.3334213981183343
    -46.8424324013725979       3.2546492199797044
    -47.0612655895192944       3.1750740058451683
    -47.2746554904915968       3.0947153897089916
    -49.7898084802940417      -1.8092277596669735
    -48.6117225194520941       2.5119584252245768
    -26.4287046777235837       5.9909345847032220
    -26.8363016342103400       5.9850167784976165
    -27.2434455107460103       5.9776222589576475
    -27.6500358506713191       5.9687528505703611
    -28.0559723339037781       5.9584107417295460
    -28.4611548016903484       5.9465984841958717
    -28.8654832813200137       5.9333189924670293
    -29.2688580107904599       5.9185755430589566
    -29.6711794634229733       5.9023717736972170
    -30.0723483724193237       5.8847116824193897
    -30.4722657553538774       5.8655996265887413
    -30.8708329385967133       5.8450403218191020
    -31.2679515816590232       5.8230388408112788
    -31.6635237014579225       5.7996006121014547
    -32.0574516964919098       5.7747314187218661
    -32.4496383709227558       5.7484373967739320
    -32.8399869585568212       5.7207250339139941
    -33.2284011467212181       5.6916011677530189
    -33.6147851000268929       5.6610729841691674
    -33.9990434840148055       5.6291480155349154
    -34.3810814886786886       5.5958341388585486
    -34.7608048518573156       5.5611395738406957
    -35.1381198824929868       5.5250728808461549
    -35.5129334837474033       5.4876429587916986
    -35.8851531759731515       5.4488590429504864
    -36.2546871195307361       5.4087307026734726
    -36.6214441374491528       5.3672678390281900
    -36.9853337379219411       5.3244806823557198
    -37.3462661366356770       5.2803797897468154
    -37.7041522789207733       5.2349760424367542
    -38.0589038617276287       5.1882806431209225
    -38.4104333554112287       5.1403051131902755
    -38.7586540253289442       5.0910612898890131
    -39.1034799532409494       5.0405613233935940
    -39.4448260585096335       4.9888176738153041
    -39.7826081190907601       4.9358431081251553
    -40.1167427923156907       4.8816506970047344
    -40.4471476354531063       4.8262538116205249
    -40.7737411260521014       4.7696661203250894
    -41.0964426820557023       4.7119015852844832
    -41.4151726816838632       4.6529744590333841
    -41.7298524830784103       4.5928992809585427
    -42.0404044437066702       4.5316908737110992
    -42.3467519395195922       4.4693643395496876
    -42.6488193838565905       4.4059350566140916
    -42.9465322460953871       4.3414186751306456
    -43.2398170700421289       4.2758311135512281
    -43.5286014920553086       4.2091885546251637
    -43.8128142588996354       4.1415074414065716
    -44.0923852453277334       4.0728044731976327
    -44.3672454713822475       4.0030966014276377
    -44.6373271194148629       3.9324010254707540
    -44.9025635508202967       3.8607351884026482
    -45.1628893224780441       3.7881167726962297
    -45.4182402028993764       3.7145636958590322
    -45.6685531880751299       3.6400941060120684
    -45.9137665170221680       3.5647263774121325
    -46.1538196870204516       3.4884791059190308
    -46.3886534685421594       3.4113711044055943
    -46.6182099198662954       3.3334213981175851
    -46.8424324013724060       3.2546492199786852
    -47.0612655895192091       3.1750740058451408
    -47.2746554904911349       3.0947153897103079
    -47.4825494535238732       3.0135931988602560
    -47.6848961838926186       2.9317274489818086
    -47.8816457555696431       2.8491383392234999
    -48.0727496235414193       2.7658462472127940
    -48.2581606357885846       2.6818717240267032
    -48.4378330449185128       2.5972354891225371
    -48.6117225194521296       2.5119584252245599
    -48.7797861547642810       2.4260615731724320
    -48.9419824836667985       2.3395661267290868
    -49.0982714866430427       2.2524934273516681
    -49.2486146017204334       2.1648649589259077
    -49.3929747339845804       2.0767023424649778
    -49.5313162647332135       1.9880273307754175
    -49.6636050602630164       1.8988618030893896
    -49.7898084802939209       1.8092277596669681
    -49.9098953860202386       1.7191473163667434
    -50.0238361477946043       1.6286426991904435
    -50.1316026524395042       1.5377362387980054
    -50.2331683101820019       1.4464503649982059
    -50.3285080612162830       1.3548076012146124
    -50.4175983818845665       1.2628305589278799
    -50.5004172904842576       1.1705419320968460
    -50.5769443526879456       1.0779644915591835
    -50.6471606865890465       0.9851210794131634
    -50.7110489673570513       0.8920346033815409
    -50.7685934315151854       0.7987280311593083
    -50.8197798808281576       0.7052243847470449
    -50.8645956858046446       0.6115467347704654
    -50.9030297888164540       0.5177181947875964
    -50.9350727068227798       0.4237619155870159
    -50.9607165337140771       0.3297010794748145
    -50.9799549422589209       0.2355588945544100
    -50.9927831856683085       0.1413585890016567
    -50.9991980987644808       0.0471234053323187
    -50.9991980987646798      -0.0471234053321821
    -50.9927831856681237      -0.1413585890016250
    -50.9799549422587077      -0.2355588945545115
    -50.9607165337140486      -0.3297010794746712
    -50.9350727068231635      -0.4237619155869979
    -50.9030297888164966      -0.5177181947875124
    -50.8645956858049004      -0.6115467347702466
    -50.8197798808282499      -0.7052243847468946
    -50.7685934315155194      -0.7987280311593054
    -50.7110489673571863      -0.8920346033814337
    -50.6471606865889186      -0.9851210794131149
    -50.5769443526877680      -1.0779644915591977
    -50.5004172904839876      -1.1705419320967831
    -50.4175983818846021      -1.2628305589279039
    -50.3285080612159135      -1.3548076012145496
    -50.2331683101819948      -1.4464503649981422
    -50.1316026524394189      -1.5377362387979427
    -50.0238361477947322      -1.6286426991904630
    -49.9098953860202244      -1.7191473163668549
    -49.7898084802941128      -1.8092277596669268
    -49.6636050602633858      -1.8988618030895219
    -49.5313162647330572      -1.9880273307754175
    -49.3929747339846799      -2.0767023424648650
    -49.2486146017201705      -2.1648649589258606
    -49.0982714866430427      -2.2524934273516730
    -48.9419824836666990      -2.3395661267290553
    -48.7797861547640892      -2.4260615731723978
    -48.6117225194520941      -2.5119584252245608
    -48.4378330449184418      -2.5972354891225264
    -48.2581606357885349      -2.6818717240267160
    -48.0727496235413980      -2.7658462472128376
    -47.8816457555691883      -2.8491383392235377
    -47.6848961838926542      -2.9317274489817904
    -47.4825494535241148      -3.0135931988602889
    -47.2746554904915826      -3.0947153897102733
    -47.0612655895188254      -3.1750740058451039
    -46.8424324013724984      -3.2546492199787029
    -46.6182099198664872      -3.3334213981175851
    -46.3886534685426213      -3.4113711044057076
    -46.1538196870205226      -3.4884791059190472
    -45.9137665170222675      -3.5647263774122360
    -45.6685531880753359      -3.6400941060120227
    -45.4182402028992769      -3.7145636958589372
    -45.1628893224782004      -3.7881167726963945
    -44.9025635508204743      -3.8607351884026806
    -44.6373271194148842      -3.9324010254707558
    -44.3672454713821054      -4.0030966014275959
    -44.0923852453279750      -4.0728044731976745
    -43.8128142588997633      -4.1415074414065867
    -43.5286014920553015      -4.2091885546250598
    -43.2398170700423208      -4.2758311135512281
    -42.9465322460952379      -4.3414186751305817
    -42.6488193838564555      -4.4059350566141511
    -42.3467519395196916      -4.4693643395496938
    -42.0404044437067910      -4.5316908737110708
    -41.7298524830781474      -4.5928992809585036
    -41.4151726816836430      -4.6529744590334454
    -41.0964426820555744      -4.7119015852844548
    -40.7737411260520872      -4.7696661203250761
    -40.4471476354530068      -4.8262538116205143
    -40.1167427923154776      -4.8816506970046785
    -39.7826081190908099      -4.9358431081251934
    -39.4448260585096051      -4.9888176738152969
    -39.1034799532409423      -5.0405613233936482
    -38.7586540253288945      -5.0910612898890726
    -38.4104333554110653      -5.1403051131903368
    -38.0589038617276145      -5.1882806431209438
    -37.7041522789210077      -5.2349760424368013
    -37.3462661366355206      -5.2803797897468190
    -36.9853337379218559      -5.3244806823556212
    -36.6214441374488118      -5.3672678390280728
    -36.2546871195305798      -5.4087307026735019
    -35.8851531759729738      -5.4488590429505868
    -35.5129334837474175      -5.4876429587916427
    -35.1381198824928163      -5.5250728808461238
    -34.7608048518573085      -5.5611395738406797
    -34.3810814886788734      -5.5958341388586064
    -33.9990434840148481      -5.6291480155349802
    -33.6147851000269142      -5.6610729841691567
    -33.2284011467212608      -5.6916011677530225
    -32.8399869585567288      -5.7207250339140323
    -32.4496383709228908      -5.7484373967739542
    -32.0574516964917819      -5.7747314187218359
    -31.6635237014579261      -5.7996006121014263
    -31.2679515816591014      -5.8230388408112619
    -30.8708329385966209      -5.8450403218190683
    -30.4722657553541367      -5.8655996265888195
    -30.0723483724193450      -5.8847116824193986
    -29.6711794634229911      -5.9023717736971735
    -29.2688580107904670      -5.9185755430590055
    -28.8654832813198325      -5.9333189924669778
    -28.4611548016904763      -5.9465984841958415
    -28.0559723339038953      -5.9584107417294510
    -27.6500358506715145      -5.9687528505704472
    -27.2434455107459179      -5.9776222589576298
    -26.8363016342100060      -5.9850167784975818
    -26.4287046777233918      -5.9909345847032487
    -26.0207552097360448      -5.9953742174444153
    -25.6125538856737762      -5.9983345813080078
    -25.2042014231064968      -5.9998149458687635
    -24.7957985768934890      -5.9998149458687422
    -24.3874461143260142      -5.9983345813080069
    -23.9792447902642358      -5.9953742174443532
    -23.5712953222763382      -5.9909345847031981
    -23.1636983657896742      -5.9850167784975472
    -22.7565544892540608      -5.9776222589576529
    -22.3499641493287875      -5.9687528505704410
    -21.9440276660963036      -5.9584107417296215
    -21.5388451983096800      -5.9465984841959392
    -21.1345167186799969      -5.9333189924670329
    -20.7311419892096325      -5.9185755430590135
    -20.3288205365769841      -5.9023717736971930
    -19.9276516275808753      -5.8847116824194394
    -19.5277342446459912      -5.8655996265887378
    -19.1291670614032761      -5.8450403218191207
    -18.7320484183410230      -5.8230388408112645
    -18.3364762985421841      -5.7996006121014592
    -17.9425483035079019      -5.7747314187218652
    -17.5503616290771944      -5.7484373967739106
    -17.1600130414430581      -5.7207250339139968
    -16.7715988532787783      -5.6916011677530056
    -16.3852148999730751      -5.6610729841691327
    -16.0009565159851128      -5.6291480155348772
    -15.6189185113212829      -5.5958341388585007
    -15.2391951481426560      -5.5611395738407410
    -14.8618801175070772      -5.5250728808461798
    -14.4870665162526198      -5.4876429587916560
    -14.1148468240268468      -5.4488590429505122
    -13.7453128804693101      -5.4087307026735099
    -13.3785558625508560      -5.3672678390281945
    -13.0146662620779701      -5.3244806823557216
    -12.6537338633645735      -5.2803797897467382
    -12.2958477210792019      -5.2349760424367933
    -11.9410961382722558      -5.1882806431210060
    -11.5895666445887642      -5.1403051131903679
    -11.2413459746710487      -5.0910612898889758
    -10.8965200467589067      -5.0405613233936446
    -10.5551739414903842      -4.9888176738152454
    -10.2173918809090694      -4.9358431081251739
     -9.8832572076844993      -4.8816506970048019
     -9.5528523645470305      -4.8262538116205080
     -9.2262588739479572      -4.7696661203250317
     -8.9035573179443048      -4.7119015852844708
     -8.5848273183160710      -4.6529744590334019
     -8.2701475169218774      -4.5928992809585996
     -7.9595955562933316      -4.5316908737111206
     -7.6532480604803537      -4.4693643395497116
     -7.3511806161434725      -4.4059350566140694
     -7.0534677539046173      -4.3414186751306785
     -6.7601829299577947      -4.2758311135512086
     -6.4713985079446399      -4.2091885546251113
     -6.1871857411003504      -4.1415074414066488
     -5.9076147546722595      -4.0728044731976576
     -5.6327545286179097      -4.0030966014276022
     -5.3626728805852375      -3.9324010254707282
     -5.0974364491797139      -3.8607351884026873
     -4.8371106775218129      -3.7881167726962599
     -4.5817597971006494      -3.7145636958590083
     -4.3314468119247014      -3.6400941060119965
     -4.0862334829778195      -3.5647263774122306
     -3.8461803129795800      -3.4884791059190108
     -3.6113465314576354      -3.4113711044055921
     -3.3817900801338485      -3.3334213981175993
     -3.1575675986275002      -3.2546492199787078
     -2.9387344104808601      -3.1750740058451710
     -2.7253445095086910      -3.0947153897103221
     -2.5174505464759220      -3.0135931988602134
     -2.3151038161073081      -2.9317274489817113
     -2.1183542444305781      -2.8491383392235474
     -1.9272503764586502      -2.7658462472127523
     -1.7418393642113730      -2.6818717240267347
     -1.5621669550815791      -2.5972354891224860
     -1.3882774805478812      -2.5119584252245613
     -1.2202138452360547      -2.4260615731724884
     -1.0580175163333245      -2.3395661267290833
     -0.9017285133569023      -2.2524934273517143
     -0.7513853982795474      -2.1648649589258406
     -0.6070252660154344      -2.0767023424649365
     -0.4686837352670434      -1.9880273307754002
     -0.3363949397368520      -1.8988618030895486
     -0.2101915197059451      -1.8092277596669717
     -0.0901046139797026      -1.7191473163667710
      0.0238361477947928      -1.6286426991904344
      0.1316026524395861      -1.5377362387979583
      0.2331683101821025      -1.4464503649982385
      0.3285080612161297      -1.3548076012146291
      0.4175983818845386      -1.2628305589278388
      0.5004172904839909      -1.1705419320967467
      0.5769443526879193      -1.0779644915591504
      0.6471606865888464      -0.9851210794131774
      0.7110489673571154      -0.8920346033815340
      0.7685934315152667      -0.7987280311592970
      0.8197798808280700      -0.7052243847470354
      0.8645956858048572      -0.6115467347702978
      0.9030297888164677      -0.5177181947875257
      0.9350727068230565      -0.4237619155869932
      0.9607165337139602      -0.3297010794746615
      0.9799549422588196      -0.2355588945544092
      0.9927831856680208      -0.1413585890016724
      0.9991980987645537      -0.0471234053322778
      0.9991980987645115       0.0471234053322720
      0.9927831856680214       0.1413585890016740
      0.9799549422587653       0.2355588945543970
      0.9607165337139771       0.3297010794746722
      0.9350727068230676       0.4237619155869965
      0.9030297888164843       0.5177181947875317
      0.8645956858048649       0.6115467347702950
      0.8197798808280713       0.7052243847470338
      0.7685934315153586       0.7987280311593260
      0.7110489673571228       0.8920346033815423
      0.6471606865888845       0.9851210794131956
      0.5769443526879493       1.0779644915591600
      0.5004172904840175       1.1705419320967656
      0.4175983818845557       1.2628305589278286
      0.3285080612161020       1.3548076012146366
      0.2331683101821184       1.4464503649982323
      0.1316026524395950       1.5377362387979796
      0.0238361477948303       1.6286426991904597
     -0.0901046139797003       1.7191473163667936
     -0.2101915197059684       1.8092277596669537
     -0.3363949397368828       1.8988618030895223
     -0.4686837352669679       1.9880273307754333
     -0.6070252660154154       2.0767023424649578
     -0.7513853982795557       2.1648649589258473
     -0.9017285133568670       2.2524934273516992
     -1.0580175163333265       2.3395661267291281
     -1.2202138452360494       2.4260615731724764
     -1.3882774805479028       2.5119584252245799
     -1.5621669550816055       2.5972354891224945
     -1.7418393642113510       2.6818717240267427
     -1.9272503764586473       2.7658462472127741
     -2.1183542444305536       2.8491383392235705
     -2.3151038161072695       2.9317274489817127
     -2.5174505464759513       3.0135931988602258
     -2.7253445095086937       3.0947153897102893
     -2.9387344104808890       3.1750740058451323
     -3.1575675986274994       3.2546492199787176
     -3.3817900801338192       3.3334213981175775
     -3.6113465314576425       3.4113711044055917
     -3.8461803129795640       3.4884791059189757
     -4.0862334829778151       3.5647263774122449
     -4.3314468119247822       3.6400941060120076
     -4.5817597971006263       3.7145636958589803
     -4.8371106775219390       3.7881167726962741
     -5.0974364491796766       3.8607351884026375
     -5.3626728805852579       3.9324010254707842
     -5.6327545286177987       4.0030966014275862
     -5.9076147546722115       4.0728044731976691
     -6.1871857411003743       4.1415074414066533
     -6.4713985079446559       4.2091885546251371
     -6.7601829299577876       4.2758311135512663
     -7.0534677539047124       4.3414186751307327
     -7.3511806161434485       4.4059350566141049
     -7.6532480604804141       4.4693643395497462
     -7.9595955562933165       4.5316908737110726
     -8.2701475169217211       4.5928992809584850
     -8.5848273183162558       4.6529744590334428
     -8.9035573179443706       4.7119015852844504
     -9.2262588739479625       4.7696661203250255
     -9.5528523645470518       4.8262538116205151
     -9.8832572076843661       4.8816506970047353
    -10.2173918809091262       4.9358431081251748
    -10.5551739414903079       4.9888176738152321
    -10.8965200467588890       5.0405613233936348
    -11.2413459746710505       5.0910612898890184
    -11.5895666445887962       5.1403051131902782
    -11.9410961382723624       5.1882806431209847
    -12.2958477210791646       5.2349760424368021
    -12.6537338633645700       5.2803797897467621
    -13.0146662620779541       5.3244806823557012
    -13.3785558625507210       5.3672678390281012
    -13.7453128804691964       5.4087307026734317
    -14.1148468240268130       5.4488590429505175
    -14.4870665162527033       5.4876429587917821
    -14.8618801175070523       5.5250728808461886
    -15.2391951481426560       5.5611395738407436
    -15.6189185113212812       5.5958341388584696
    -16.0009565159852514       5.6291480155349589
    -16.3852148999731249       5.6610729841691301
    -16.7715988532785296       5.6916011677529568
    -17.1600130414430971       5.7207250339139817
    -17.5503616290773401       5.7484373967738929
    -17.9425483035080049       5.7747314187218901
    -18.3364762985420349       5.7996006121015098
    -18.7320484183409128       5.8230388408111748
    -19.1291670614031624       5.8450403218190559
    -19.5277342446461084       5.8655996265887858
    -19.9276516275806266       5.8847116824194066
    -20.3288205365769201       5.9023717736971468
    -20.7311419892095827       5.9185755430589575
    -21.1345167186800929       5.9333189924670231
    -21.5388451983096907       5.9465984841957251
    -21.9440276660962823       5.9584107417295487
    -22.3499641493287307       5.9687528505704188
    -22.7565544892539862       5.9776222589575561
    -23.1636983657896991       5.9850167784975694
    -23.5712953222761534       5.9909345847031714
    -23.9792447902642749       5.9953742174443203
    -24.3874461143261705       5.9983345813079838
    -24.7957985768938727       5.9998149458688639
    -25.2042014231064968       5.9998149458688195
    -25.6125538856741422       5.9983345813081268
    -26.0207552097359631       5.9953742174444011
    -26.4287046777237542       5.9909345847032327
    -26.8363016342102121       5.9850167784976680
    -27.2434455107461240       5.9776222589575969
    -27.6500358506713582       5.9687528505703167
    -28.0559723339038705       5.9584107417295522
    -28.4611548016902631       5.9465984841958024
    -28.8654832813199995       5.9333189924669592
    -29.2688580107906411       5.9185755430589113
    -29.6711794634229697       5.9023717736971673
    -30.0723483724193308       5.8847116824193781
    -30.4722657553542504       5.8655996265887618
    -30.8708329385969442       5.8450403218191758
    -31.2679515816590587       5.8230388408114067
    -31.6635237014577804       5.7996006121013028
    -32.0574516964921514       5.7747314187220713
    -32.4496383709232177       5.7484373967738494
    -32.8399869585571693       5.7207250339141265
    -33.2284011467213674       5.6916011677531158
    -33.6147851000269497       5.6610729841693352
    -33.9990434840152531       5.6291480155349340
    -34.3810814886790723       5.5958341388584945
    -34.7608048518573511       5.5611395738407516
    -35.1381198824929299       5.5250728808462979
    -35.5129334837479362       5.4876429587917563
    -35.8851531759734641       5.4488590429506374
    -36.2546871195306792       5.4087307026734397
    -36.6214441374494726       5.3672678390284183
    -36.9853337379221969       5.3244806823557358
    -37.3462661366356556       5.2803797897467639
    -37.7041522789213914       5.2349760424365934
    -38.0589038617282895       5.1882806431210691
    -38.4104333554119322       5.1403051131903847
    -38.7586540253292071       5.0910612898890415
    -39.1034799532418873       5.0405613233935496
    -39.4448260585103867       4.9888176738154284
    -39.7826081190911154       4.9358431081251739
    -40.1167427923159821       4.8816506970047415
    -40.4471476354531276       4.8262538116203588
    -40.7737411260530465       4.7696661203251356
    -41.0964426820563844       4.7119015852845445
    -41.4151726816847301       4.6529744590335707
    -41.7298524830783393       4.5928992809583944
    -42.0404044437075370       4.5316908737113195
    -42.3467519395197698       4.4693643395496903
    -42.6488193838573508       4.4059350566143234
    -42.9465322460960550       4.3414186751307149
    -43.2398170700432445       4.2758311135512956
    -43.5286014920554365       4.2091885546249506
    -43.8128142588997989       4.1415074414068478
    -44.0923852453285789       4.0728044731976318
    -44.3672454713831783       4.0030966014276865
    -44.6373271194153460       3.9324010254709272
    -44.9025635508211067       3.8607351884027485
    -45.1628893224791241       3.7881167726964424
    -45.4182402029001722       3.7145636958590802
    -45.6685531880763236       3.6400941060119192
    -45.9137665170233191       3.5647263774123519
    -46.1538196870212403       3.4884791059190801
    -46.3886534685437795       3.4113711044055632
    -46.6182099198669064       3.3334213981176317
    -46.8424324013730171       3.2546492199786754
    -47.0612655895200263       3.1750740058452180
    -47.2746554904927052       3.0947153897102861
    -47.4825494535252304       3.0135931988602684
    -47.6848961838932794       2.9317274489818126
    -47.8816457555700055       2.8491383392236855
    -48.0727496235426699       2.7658462472129015
    -48.2581606357896078       2.6818717240269545
    -48.7797861547652900       2.4260615731725679
    -48.9419824836681912       2.3395661267293546
    -49.0982714866444923       2.2524934273519022
    -49.2486146017220818       2.1648649589259632
    -49.3929747339864917       2.0767023424649347
    -49.5313162647344072       1.9880273307756273
    -49.6636050602645724       1.8988618030895639
    -49.7898084802954557       1.8092277596669539
    -49.9098953860208496       1.7191473163667874
    -50.0238361477963949       1.6286426991905691
    -50.1316026524404847       1.5377362387980589
    -50.2331683101835793       1.4464503649982341
    -50.3285080612183791       1.3548076012146011
    -50.4175983818858171       1.2628305589277895
    -50.5004172904856361       1.1705419320966719
    -50.5769443526895373       1.0779644915591515
    -50.6471606865903325       0.9851210794133497
    -50.7110489673590905       0.8920346033815234
    -50.7685934315167202       0.7987280311594457
    -50.8197798808293584       0.7052243847469307
    -50.8645956858070249       0.6115467347703505
    -50.9030297888179817       0.5177181947873543
    -50.9350727068244780       0.4237619155870563
    -50.9607165337155905       0.3297010794743446
    -50.9799549422600293       0.2355588945544017
    -50.9927831856695093       0.1413585890015350
    -50.9991980987656817       0.0471234053322909
    -50.9991980987660867      -0.0471234053323284
    -50.9927831856691469      -0.1413585890016724
    -50.9799549422598020      -0.2355588945545704
    -50.9607165337155266      -0.3297010794747818
    -50.9350727068243785      -0.4237619155869516
    -50.9030297888182446      -0.5177181947875891
    -50.8645956858065489      -0.6115467347702086
    -50.8197798808300405      -0.7052243847470734
    -50.7685934315165852      -0.7987280311593773
    -50.7110489673581739      -0.8920346033816509
    -50.6471606865904675      -0.9851210794130757
    -50.5769443526898499      -1.0779644915593074
    -50.5004172904858279      -1.1705419320969386
    -50.4175983818862221      -1.2628305589279629
    -50.3285080612180451      -1.3548076012147301
    -50.2331683101838706      -1.4464503649982041
    -50.1316026524405274      -1.5377362387980547
    -50.0238361477967288      -1.6286426991903025
    -49.6636050602646932      -1.8988618030897815
    -49.5313162647350040      -1.9880273307758485
    -49.3929747339860867      -2.0767023424652384
    -49.2486146017223447      -2.1648649589258908
    -49.0982714866451886      -2.2524934273519817
    -48.9419824836683830      -2.3395661267293195
    -48.7797861547658087      -2.4260615731725514
    -48.6117225194535294      -2.5119584252245861
    -48.4378330449203602      -2.5972354891223048
    -48.2581606357900981      -2.6818717240267995
    -48.0727496235428262      -2.7658462472128140
    -47.8816457555718031      -2.8491383392238956
    -47.6848961838939971      -2.9317274489820941
    -47.4825494535261399      -3.0135931988605837
    -47.2746554904931031      -3.0947153897104269
    -47.0612655895208292      -3.1750740058453504
    -46.8424324013743814      -3.2546492199787354
    -46.6182099198680646      -3.3334213981175851
    -46.3886534685441987      -3.4113711044054784
    -46.1538196870228958      -3.4884791059191924
    -45.9137665170244418      -3.5647263774124491
    -45.6685531880772118      -3.6400941060123682
    -45.4182402029010888      -3.7145636958593715
    -45.1628893224797423      -3.7881167726963874
    -44.9025635508218031      -3.8607351884027441
    -44.6373271194167316      -3.9324010254708979
    -44.3672454713840452      -4.0030966014277887
    -44.0923852453296234      -4.0728044731979338
    -43.8128142589015894      -4.1415074414071276
    -43.5286014920564170      -4.2091885546252810
    -43.2398170700437845      -4.2758311135513836
    -42.9465322460966803      -4.3414186751307042
    -42.6488193838577772      -4.4059350566145854
    -42.3467519395214964      -4.4693643395499754
    -42.0404044437077076      -4.5316908737112689
    -41.7298524830796040      -4.5928992809586893
    -41.4151726816851777      -4.6529744590335920
    -41.0964426820573792      -4.7119015852845942
    -47.4825494535260404       3.0135931988616713
    -47.6848961838949705       2.9317274489815714
    -47.8816457555708226       2.8491383392241838
    -48.0727496235438068       2.7658462472136773
    -48.2581606357916471       2.6818717240258430
    -48.4378330449205237       2.5972354891228080
    -48.6117225194541760       2.5119584252237739
    -48.7797861547660503       2.4260615731723885
    -48.9419824836696264       2.3395661267302228
    -49.0982714866455083       2.2524934273509585
    -49.2486146017228705       2.1648649589266284
    -49.3929747339866765       2.0767023424654099
    -49.5313162647357359       1.9880273307731109
    -49.6636050602653683       1.8988618030898032
    -49.7898084802963865       1.8092277596677606
    -49.9098953860232584       1.7191473163671374
    -50.0238361477975459       1.6286426991912979
    -50.1316026524422895       1.5377362387979683
    -50.2331683101839772       1.4464503649987150
    -50.3285080612183364       1.3548076012140167
    -50.4175983818871387       1.2628305589285571
    -50.5004172904864035       1.1705419320957675
    -50.5769443526905533       1.0779644915584388
    -50.6471606865919313       0.9851210794135844
    -50.7110489673601066       0.8920346033826969
    -50.7685934315181484       0.7987280311595407
    -50.8197798808306018       0.7052243847468257
    -50.8645956858069539       0.6115467347705602
    -50.9030297888190546       0.5177181947887924
    -50.9350727068256788       0.4237619155861345
    -50.9607165337168482       0.3297010794747043
    -50.9799549422616138       0.2355588945548694
    -50.9927831856708096       0.1413585890026900
    -50.9991980987663780       0.0471234053318552
    -50.9991980987678204      -0.0471234053332339
    -50.9927831856702980      -0.1413585890000642
    -50.9799549422618696      -0.2355588945537063
    -50.9607165337162655      -0.3297010794758444
    -50.9350727068265030      -0.4237619155870203
    -50.9030297888192038      -0.5177181947887821
    -50.8645956858074086      -0.6115467347713670
    -50.8197798808302892      -0.7052243847458872
    -50.7685934315181484      -0.7987280311593387
    -50.7110489673602629      -0.8920346033825162
    -50.6471606865914055      -0.9851210794128804
    -50.5769443526907452      -1.0779644915596158
    -50.5004172904873059      -1.1705419320961479
    -50.4175983818872027      -1.2628305589285107
    -50.3285080612198428      -1.3548076012160222
    -50.2331683101851070      -1.4464503649984428
    -50.1316026524416003      -1.5377362387973506
    -50.0238361477973683      -1.6286426991902216
    -49.9098953860237629      -1.7191473163664943
    -49.7898084802976655      -1.8092277596672963
    -49.6636050602671162      -1.8988618030894544
    -49.5313162647359277      -1.9880273307742251
    -49.3929747339879484      -2.0767023424644311
    -49.2486146017230695      -2.1648649589250457
    -49.0982714866460839      -2.2524934273511761
    -48.9419824836695412      -2.3395661267300785
    -48.7797861547657376      -2.4260615731730657
    -48.6117225194549505      -2.5119584252250067
    -48.4378330449220726      -2.5972354891229394
    -48.2581606357924713      -2.6818717240280616
    -48.0727496235440270      -2.7658462472114431
    -47.8816457555730892      -2.8491383392243859
    -47.6848961838957948      -2.9317274489808516
    -47.4825494535276320      -3.0135931988602485
    -47.2746554904935437      -3.0947153897098385
    -47.0612655895210708      -3.1750740058450688
    -46.8424324013757243      -3.2546492199791155
    -46.6182099198690736      -3.3334213981172969
    -46.3886534685445895      -3.4113711044072317
    -46.1538196870237059      -3.4884791059188500
    -45.9137665170250600      -3.5647263774118829
    -45.6685531880786044      -3.6400941060125316
    -45.4182402029013375      -3.7145636958586010
    -45.1628893224799342      -3.7881167726966622
    -44.9025635508230181      -3.8607351884027032
    -44.6373271194167742      -3.9324010254716701
    -44.3672454713846420      -4.0030966014290597
    -44.0923852453308598      -4.0728044731975226
    -43.8128142589021081      -4.1415074414067394
    -43.5286014920584563      -4.2091885546254266
    -43.2398170700456319      -4.2758311135516847
    -42.9465322460979024      -4.3414186751319690
    -42.6488193838584735      -4.4059350566147879
    -42.3467519395221004      -4.4693643395488252
    -42.0404044437092566      -4.5316908737114083
    -41.7298524830799664      -4.5928992809585596
    -41.4151726816856325      -4.6529744590337563
    -41.0964426820589921      -4.7119015852843757
    -40.7737411260544107      -4.7696661203255939
    -40.4471476354549182      -4.8262538116189813
    -40.1167427923181350      -4.8816506970055116
    -39.7826081190926288      -4.9358431081244207
    -39.4448260585125610      -4.9888176738157579
    -39.1034799532436708      -5.0405613233933710
    -38.7586540253317651      -5.0910612898897254
    -38.4104333554137582      -5.1403051131899984
    -38.0589038617294477      -5.1882806431224981
    -37.7041522789225638      -5.2349760424379372
    -37.3462661366368280      -5.2803797897482436
    -36.9853337379238951      -5.3244806823556869
    -36.6214441374517321      -5.3672678390287603
    -36.2546871195331022      -5.4087307026734033
    -35.8851531759753257      -5.4488590429500583
    -35.5129334837486326      -5.4876429587920361
    -35.1381198824943013      -5.5250728808477829
    -34.7608048518592696      -5.5611395738407818
    -34.3810814886805289      -5.5958341388589652
    -33.9990434840176050      -5.6291480155362219
    -33.6147851000286977      -5.6610729841712502
    -33.2284011467234279      -5.6916011677526628
    -32.8399869585584341      -5.7207250339145537
    -32.4496383709250082      -5.7484373967747846
    -32.0574516964936720      -5.7747314187216432
    -31.6635237014602673      -5.7996006121023855
    -31.2679515816603733      -5.8230388408114351
    -30.8708329385988343      -5.8450403218191767
    -30.4722657553553553      -5.8655996265886925
    -30.0723483724211889      -5.8847116824187413
    -29.6711794634256378      -5.9023717736980021
    -29.2688580107919201      -5.9185755430595046
    -28.8654832813211790      -5.9333189924680463
    -28.4611548016920786      -5.9465984841960902
    -28.0559723339048546      -5.9584107417307965
    -27.6500358506730031      -5.9687528505693495
    -27.2434455107472573      -5.9776222589580250
    -26.8363016342120559      -5.9850167784979229
    -26.4287046777252925      -5.9909345847034334
    -26.0207552097371178      -5.9953742174449758
    -23.1636983657908608      -5.9850167784979718
    -22.7565544892554534      -5.9776222589587658
    -22.3499641493301091      -5.9687528505703940
    -21.9440276660984530      -5.9584107417291188
    -21.5388451983112077      -5.9465984841967607
    -21.1345167186810272      -5.9333189924671643
    -20.7311419892100837      -5.9185755430586457
    -20.3288205365778403      -5.9023717736973111
    -19.9276516275830602      -5.8847116824194199
    -19.5277342446484070      -5.8655996265890638
    -19.1291670614044413      -5.8450403218196474
    -18.7320484183412574      -5.8230388408107272
    -18.3364762985421059      -5.7996006121020729
    -17.9425483035096001      -5.7747314187225385
    -17.5503616290789282      -5.7484373967741993
    -17.1600130414439604      -5.7207250339144267
    -16.7715988532795031      -5.6916011677537170
    -16.3852148999743967      -5.6610729841691727
    -16.0009565159875926      -5.6291480155354199
    -15.6189185113228959      -5.5958341388593160
    -15.2391951481443524      -5.5611395738411371
    -14.8618801175081341      -5.5250728808463734
    -14.4870665162544867      -5.4876429587920610
    -14.1148468240275822      -5.4488590429507715
    -13.7453128804697204      -5.4087307026739877
    -13.3785558625504226      -5.3672678390285746
    -13.0146662620794995      -5.3244806823559108
    -12.6537338633642147      -5.2803797897473839
    -12.2958477210798165      -5.2349760424374132
    -11.9410961382724228      -5.1882806431211304
    -11.5895666445890857      -5.1403051131905340
    -11.2413459746713418      -5.0910612898903809
    -10.8965200467589156      -5.0405613233927085
    -10.5551739414919545      -4.9888176738131023
    -10.2173918809101743      -4.9358431081247689
     -9.8832572076850678      -4.8816506970018301
     -9.5528523645472330      -4.8262538116214477
     -9.2262588739484510      -4.7696661203257626
     -8.9035573179438234      -4.7119015852840107
     -8.5848273183171155      -4.6529744590345734
     -8.2701475169213019      -4.5928992809582470
     -7.9595955562930696      -4.5316908737113142
     -7.6532480604810864      -4.4693643395494833
     -7.3511806161434468      -4.4059350566146307
     -7.0534677539045729      -4.3414186751290087
     -6.7601829299583320      -4.2758311135514493
     -6.4713985079454055      -4.2091885546231316
     -6.1871857411007465      -4.1415074414075335
     -5.9076147546724487      -4.0728044731970954
     -5.6327545286187997      -4.0030966014274867
     -5.3626728805844683      -3.9324010254715240
     -5.0974364491797362      -3.8607351884040826
     -4.8371106775228458      -3.7881167726978977
     -4.5817597971018502      -3.7145636958589461
     -4.3314468119255967      -3.6400941060103467
     -4.0862334829784759      -3.5647263774138040
     -3.8461803129798531      -3.4884791059195059
     -3.6113465314576971      -3.4113711044061423
     -3.3817900801333480      -3.3334213981206542
     -3.1575675986274918      -3.2546492199795396
     -2.9387344104815827      -3.1750740058438134
     -2.7253445095084921      -3.0947153897099686
     -2.5174505464763839      -3.0135931988617126
     -2.3151038161076305      -2.9317274489824587
     -2.1183542444307917      -2.8491383392245297
     -1.9272503764590401      -2.7658462472134753
     -1.7418393642110450      -2.6818717240263270
     -1.5621669550817643      -2.5972354891228107
     -1.3882774805481948      -2.5119584252239284
     -1.2202138452364020      -2.4260615731739734
     -1.0580175163339025      -2.3395661267303036
     -0.9017285133573966      -2.2524934273509363
     -0.7513853982801153      -2.1648649589252726
     -0.6070252660154912      -2.0767023424649889
     -0.4686837352668117      -1.9880273307746184
     -0.3363949397371637      -1.8988618030898072
     -0.2101915197053648      -1.8092277596669268
     -0.0901046139792379      -1.7191473163671651
      0.0238361477943721      -1.6286426991903908
      0.1316026524395139      -1.5377362387973166
      0.2331683101821922      -1.4464503649989369
      0.3285080612165959      -1.3548076012149217
      0.4175983818847159      -1.2628305589276865
      0.5004172904839223      -1.1705419320975003
      0.5769443526879054      -1.0779644915588471
      0.6471606865886971      -0.9851210794133388
      0.7110489673566687      -0.8920346033808274
      0.7685934315152955      -0.7987280311595695
      0.8197798808279269      -0.7052243847478278
      0.8645956858048727      -0.6115467347700154
      0.9030297888168836      -0.5177181947882012
      0.9350727068223660      -0.4237619155869326
      0.9607165337142872      -0.3297010794743092
      0.9799549422581664      -0.2355588945548369
      0.9927831856674956      -0.1413585890014334
      0.9991980987643132      -0.0471234053325152
      0.9799549422590913       0.2355588945544899
      0.9607165337137116       0.3297010794734993
      0.9350727068232452       0.4237619155877493
      0.9030297888167718       0.5177181947868559
      0.8645956858052595       0.6115467347700617
      0.8197798808276968       0.7052243847463048
      0.7685934315147546       0.7987280311593430
      0.7110489673575877       0.8920346033811360
      0.6471606865898933       0.9851210794122803
      0.5769443526880609       1.0779644915593960
      0.5004172904850660       1.1705419320962178
      0.4175983818846641       1.2628305589281614
      0.3285080612164288       1.3548076012148487
      0.2331683101820345       1.4464503649986629
      0.1316026524402956       1.5377362387986593
      0.0238361477948726       1.6286426991899767
     -0.0901046139795298       1.7191473163668598
     -0.2101915197059518       1.8092277596661608
     -0.3363949397375537       1.8988618030890234
     -0.4686837352676673       1.9880273307751879
     -0.6070252660155699       2.0767023424653765
     -0.7513853982792194       2.1648649589255928
     -0.9017285133573685       2.2524934273519395
     -1.0580175163332464       2.3395661267295575
     -1.2202138452363969       2.4260615731713462
     -1.3882774805483296       2.5119584252247424
     -1.5621669550814135       2.5972354891227556
     -1.7418393642110437       2.6818717240269154
     -1.9272503764585525       2.7658462472133727
     -2.1183542444304204       2.8491383392236607
     -2.3151038161071851       2.9317274489806309
     -2.5174505464754571       3.0135931988595890
     -2.7253445095093829       3.0947153897101232
     -2.9387344104797273       3.1750740058449041
     -3.1575675986281513       3.2546492199780301
     -3.3817900801339240       3.3334213981177796
     -3.6113465314576447       3.4113711044052710
     -3.8461803129796874       3.4884791059192941
     -4.0862334829783311       3.5647263774121831
     -4.3314468119249900       3.6400941060116163
     -4.5817597971013422       3.7145636958581889
     -4.8371106775217934       3.7881167726961062
     -5.0974364491797397       3.8607351884027556
     -5.3626728805856247       3.9324010254707797
     -5.6327545286176841       4.0030966014273517
     -5.9076147546721822       4.0728044731978645
     -6.1871857411002020       4.1415074414067874
     -6.4713985079446861       4.2091885546252401
     -6.7601829299588667       4.2758311135521732
     -7.0534677539051973       4.3414186751312842
     -7.3511806161447417       4.4059350566157525
     -7.6532480604815341       4.4693643395504692
     -7.9595955562926708       4.5316908737119324
     -8.2701475169224228       4.5928992809585676
     -8.5848273183164405       4.6529744590341684
     -8.9035573179442355       4.7119015852848500
     -9.2262588739482183       4.7696661203256063
     -9.5528523645477410       4.8262538116212008
     -9.8832572076855580       4.8816506970052407
    -10.2173918809097728       4.9358431081248177
    -10.5551739414910859       4.9888176738155332
    -10.8965200467600738       5.0405613233947415
    -11.2413459746716295       5.0910612898893870
    -11.5895666445883077       5.1403051131909150
    -11.9410961382735508       5.1882806431214945
    -12.2958477210793884       5.2349760424367204
    -12.6537338633651508       5.2803797897470881
    -13.0146662620791318       5.3244806823567208
    -13.3785558625520640       5.3672678390286741
    -13.7453128804698022       5.4087307026755580
    -14.1148468240279978       5.4488590429510246
    -14.4870665162533001       5.4876429587903015
    -14.8618801175084165       5.5250728808466496
    -15.2391951481440699       5.5611395738410749
    -15.6189185113227467       5.5958341388592112
    -23.1636983657896600       5.9850167784976165
    -23.5712953222763950       5.9909345847032283
    -23.9792447902642145       5.9953742174443372
    -24.3874461143261207       5.9983345813080016
    -24.7957985768934996       5.9998149458687351
    -25.2042014231065110       5.9998149458687475
    -25.6125538856738721       5.9983345813080060
    -22.3499641493286951       5.9687528505703584
    -21.5388451983096338       5.9465984841958468
    -20.7311419892095685       5.9185755430589735
    -19.9276516275806586       5.8847116824193817
    -19.1291670614033009       5.8450403218190967
    -18.3364762985420882       5.7996006121014441
    -17.5503616290772406       5.7484373967739160
    -16.7715988532787605       5.6916011677530296
    -16.0009565159851839       5.6291480155349065
    -14.8618801175071056       5.5250728808461567
    -14.1148468240268663       5.4488590429504882
    -13.3785558625508525       5.3672678390281510
    -12.6537338633645398       5.2803797897467897
    -11.9410961382723162       5.1882806431209332
    -11.2413459746710434       5.0910612898890211
    -10.5551739414903381       4.9888176738152721
     -9.8832572076844034       4.8816506970047211
     -9.2262588739480069       4.7696661203250601
     -8.5848273183161812       4.6529744590334072
     -7.9595955562933547       4.5316908737111019
     -7.3511806161435125       4.4059350566141156
     -6.7601829299577494       4.2758311135512317
     -6.1871857411003148       4.1415074414066222
     -5.6327545286178227       4.0030966014275959
     -5.0974364491797068       3.8607351884026730
     -4.5817597971006307       3.7145636958590038
     -4.0862334829778035       3.5647263774122306
     -3.6113465314576452       3.4113711044055823
     -3.1575675986275087       3.2546492199787127
     -2.7253445095087079       3.0947153897102853
     -2.3151038161072743       2.9317274489817291
     -1.9272503764586340       2.7658462472127736
     -1.5621669550816117       2.5972354891224843
     -1.2202138452360491       2.4260615731724702
     -0.9017285133568580       2.2524934273516979
     -0.6070252660154126       2.0767023424649582
     -0.3363949397368808       1.8988618030895166
     -0.0901046139797046       1.7191473163667901
      0.1316026524395894       1.5377362387979798
      0.3285080612160841       1.3548076012146220


==> fig/numexp1/data1280/sdiag1280.dat <==
   1   0.0000000000000000e+00
   2   4.3616720783883761e-03
   3   2.5041994580143393e-14
   4   7.4054878114074394e-06
   5   8.9116737359096055e-05
   6   2.1230986908638661e-02
   7   4.8244931618102347e-11
   8   1.5035454674154842e-05
   9   1.1433296614812504e-11
  10   2.2227851694131003e-04
  11   5.6066125258981076e-06
  12   1.3612368242063640e-03
  13   8.4326917910609770e-07
  14   5.0303024988125492e-04
  15   1.9609842396289316e-05
  16   1.5988044129206947e-03
  17   1.0020389331605506e-06
  18   1.2835226275785562e-03
  19   1.6574644451047060e-05
  20   2.3707441392059048e-03
  21   5.2411848921374935e-06
  22   1.0184226717402447e-04
  23   2.9179733037773358e-04
  24   8.7886456799287933e-04
  25   4.2800333242008996e-05
  26   2.9130490946409132e-03
  27   2.5149323808418957e-06
  28   1.5036626280846232e-03
  29   3.1033832430936958e-05
  30   2.8757566476470746e-03
  31   4.4074245821586729e-06
  32   1.8618677672593543e-03
  33   2.2959722652357183e-05
  34   1.6700179069331531e-03
  35   1.6237734601088161e-05
  36   1.8251493114844869e-03
  37   1.3449974259729850e-05
  38   1.5479137548361740e-03
  39   3.2337128157003678e-05
  40   2.5077441281862400e-03
  41   9.0263920212401307e-06
  42   2.2701595308226119e-03
  43   3.0388726709267264e-05
  44   4.8291094610608811e-03
  45   6.5055146220932995e-06
  46   2.6928181475444576e-03
  47   1.7317187180422035e-05
  48   2.8500019356016214e-03
  49   5.2393502157329144e-05
  50   9.0589995276843700e-03
  51   1.6679599742781521e-05
  52   3.8365563836705360e-03
  53   4.1766141138330969e-05
  54   2.1272208825917527e-03
  55   1.7287347063448787e-05
  56   4.1207080450333094e-03
  57   4.1987936856039039e-05
  58   1.8396416530053815e-03
  59   2.0638825335454488e-05
  60   5.0906132262824736e-03
  61   2.9339344797411449e-05
  62   3.3173613737790416e-03
  63   1.7272890097696351e-05
  64   6.5915699288880136e-03
  65   1.8849581589550542e-05
  66   1.1038391474851458e-02
  67   5.9856783811988236e-06
  68   6.3872696238814076e-03
  69   3.4018991292182588e-05
  70   2.8935628772623345e-03
  71   1.2443634280276919e-05
  72   5.2855208458255842e-03
  73   5.7985776648652041e-05
  74   2.3031034815290414e-03
  75   1.6506059006006198e-05
  76   3.5551192704081228e-03
  77   5.0533989027471939e-05
  78   5.2102949077656386e-03
  79   1.2006838680482455e-05
  80   4.0243612811067574e-03
  81   3.6815337910087334e-05
  82   3.6989020659460698e-03
  83   2.4570523939957016e-05
  84   5.6746998978816450e-03
  85   1.9886366766852511e-05
  86   4.7382249623422789e-03
  87   4.3806183923280882e-05
  88   3.1776081968149772e-03
  89   2.3119699491455576e-05
  90   3.8194716104716659e-03
  91   7.5951032453456336e-05
  92   2.0313987758935480e-03
  93   2.7404761196817693e-05
  94   3.3152389941968016e-03
  95   1.1061739078158168e-04
  96   2.6576857843426077e-03
  97   1.3815463043317692e-05
  98   3.6714910027269192e-03
  99   1.1163825573430681e-04
 100   1.7459495291311735e-03
 101   2.0212673783075739e-05
 102   3.0511518731044184e-03
 103   9.2644851875181293e-05
 104   1.3485677562110826e-03
 105   2.5657831949313214e-05
 106   1.8914393435197263e-03
 107   1.3260743429617647e-04
 108   1.4521989625916948e-03
 109   2.0234692275375469e-05
 110   1.6464782138179684e-03
 111   1.3945232990407263e-04
 112   1.1605313411976049e-03
 113   2.3402191478298187e-05
 114   1.4496700006234708e-03
 115   1.0134738478984628e-04
 116   8.2726588565259021e-04
 117   2.9258124964552286e-05
 118   9.1806931115941787e-04
 119   1.4113127395707010e-04
 120   7.5132901018716937e-04
 121   2.6307845398609028e-05
 122   7.7465081616380407e-04
 123   1.3989302684690682e-04
 124   5.9112197786222241e-04
 125   2.8011214706848380e-05
 126   6.3689953719036642e-04
 127   1.1221868784672320e-04
 128   4.3349071993202992e-04
 129   3.1487521519371794e-05
 130   4.4371828904438419e-04
 131   1.4773975404690218e-04
 132   3.8480167256148127e-04
 133   2.9215266122535213e-05
 134   4.0081703118284378e-04
 135   1.2770654405691719e-04
 136   3.0342519234460939e-04
 137   2.8048836300513615e-05
 138   8.6908828436669798e-06
 139   1.4707978592728422e-05
 140   1.2893786729022654e-04
 141   2.6988078449675495e-04
 142   3.2999774094706995e-05
 143   2.9119344181122002e-04
 144   1.3460456072208102e-04
 145   2.3246351942644982e-04
 146   3.8863580718012323e-05
 147   2.4289817293983554e-04
 148   1.5782301321628009e-04
 149   2.2174491373681772e-04
 150   4.2578044991591126e-05
 151   2.4771853564531984e-04
 152   1.6089279909557662e-04
 153   2.3138429898178931e-04
 154   4.5801589270706880e-05
 155   2.1115569033813727e-04
 156   1.6608587547499044e-04
 157   2.1559111114365895e-04
 158   5.7194015041545058e-05
 159   2.6051103079016398e-04
 160   2.3501964293314465e-04
 161   2.8331204836743416e-04
 162   4.8232547359086382e-05
 163   4.0180493249087994e-04
 164   3.2868656791301405e-04
 165   2.3599159867704420e-03
 166   1.3794727059948666e-04
 167   6.6764974552901654e-04
 168   3.9996847306466925e-04
 169   4.7401534353644299e-04
 170   8.6159676848542681e-05
 171   4.6913246832105379e-04
 172   3.2245425687726763e-04
 173   3.7446437809421276e-04
 174   8.3202875141979643e-05
 175   4.3970698518956865e-04
 176   3.1236644563726544e-04
 177   4.4970386952456409e-04
 178   1.0138616820828284e-04
 179   4.7825878581719773e-04
 180   5.0431251305931609e-04
 181   5.4078907086164908e-04
 182   9.8903771034328491e-05
 183   6.8012718154209222e-04
 184   5.0931649297166252e-04
 185   6.7321314382058986e-04
 186   1.2631568675165611e-04
 187   8.5142929698804539e-04
 188   5.8663247302443810e-04
 189   8.5334468407714044e-04
 190   1.0563697453206833e-04
 191   1.1184985438890262e-03
 192   7.8671276727318136e-04
 193   1.0406797603784385e-03
 194   1.1789882610879417e-04
 195   1.4704611154917344e-03
 196   5.9533042275094399e-04
 197   1.3897127087011524e-03
 198   1.2154766906875539e-04
 199   1.8102968621224345e-03
 200   7.8503300164549155e-04
 201   1.7118801344474504e-03
 202   8.4077349252448903e-05
 203   2.4909351644553032e-03
 204   9.0677146199482359e-04
 205   2.1798045054688404e-03
 206   8.7860956531647864e-05
 207   3.2014598246431917e-03
 208   5.7931369853764475e-04
 209   3.0700554125512995e-03
 210   9.5546040614718141e-05
 211   4.2181333001208299e-03
 212   5.0063124637183903e-04
 213   4.1921603158759013e-03
 214   6.2396669431970920e-05
 215   5.6419521023360255e-03
 216   7.1223286790691358e-04
 217   5.4925346356721437e-03
 218   2.8450385506519136e-05
 219   9.3731428769049819e-03
 220   7.6742534568395788e-04
 221   7.9178473241055727e-03
 222   3.1200196617531229e-05
 223   2.3379868931777293e-04
 224   1.3421863972154601e-02
 225   6.3729592588316827e-04
 226   1.2825685582481792e-02
 227   7.0744764779036011e-06
 228   2.9323585498432593e-02
 229   6.2125433302825321e-04
 230   1.9113530010057663e-02
 231   2.7201501550298240e-06
 232   5.8696514362853676e-02
 233   5.6578149993249092e-04
 234   2.2036423260129917e-02
 235   2.1708412577038408e-06
 236   6.8314534414731787e-02
 237   5.4585821176076374e-04
 238   2.1022434431798423e-02
 239   4.1713227701199445e-06
 240   3.4966165507677463e-02
 241   5.4878376876791061e-04
 242   1.6181852256248720e-02
 243   1.0116774200130953e-05
 244   1.6880681882596067e-02
 245   4.9947931570541173e-04
 246   1.1687836882175565e-02
 247   2.1185917460595757e-05
 248   1.0870329021229507e-02
 249   5.0280192609619028e-04
 250   7.8598169961719092e-03
 251   2.8573907707441318e-05
 252   7.6929525844220961e-03
 253   8.9387860541978610e-04
 254   4.3110926834839273e-03
 255   2.9687321126523080e-05
 256   4.6496699220656421e-03
 257   1.4620529401046087e-03
 258   2.6645264824964572e-03
 259   4.1442426740380331e-05
 260   2.5367573993143665e-03
 261   2.2057076958582008e-03
 262   1.4076093615620294e-03
 263   5.3127767435289472e-05
 264   1.3409180776595675e-03
 265   3.6135302946215487e-03
 266   7.2887099608191406e-04
 267   6.9517045357688734e-05
 268   6.6309063539641568e-04
 269   5.9496617473585927e-03
 270   3.4669206455603549e-04
 271   8.9440813121892854e-05
 272   3.0260360572093904e-04
 273   9.9659241700246880e-03
 274   1.5336058271794379e-04
 275   1.1229540442133561e-04
 276   1.2832229480749677e-04
 277   1.6851399183100330e-02
 278   6.3843542427386622e-05
 279   1.3364139601015906e-04
 280   5.1706093792081316e-05
 281   2.7597435822653244e-02
 282   2.5087070678656957e-05
 283   1.4374625265282703e-04
 284   1.9541800903806306e-05
 285   4.3799833919566308e-02
 286   9.5352678448111084e-06
 287   1.3022544944500588e-04
 288   7.3146211311023943e-06
 289   6.1778942512072103e-02
 290   3.6158074615214310e-06
 291   8.7366253514171085e-05
 292   2.9624559692498813e-06
 293   2.4285504761575692e-05
 294   5.0837298610393001e-03
 295   6.5273305385210294e-03
 296   1.1990075310252538e-06
 297   4.4027928617432757e-05
 298   9.5168184048151474e-07
 299   8.7593635321091268e-02
 300   5.7131150087075520e-07
 301   5.4080804364829855e-06
 302   5.1138393899018518e-07
 303   6.6004678500222694e-02
 304   3.8175530441506781e-07
 305   4.1951611208494276e-07
 306   4.1606583624639392e-07
 307   9.0186987294383365e-03
 308   4.4409064792905794e-07
 309   2.2127481577593819e-08
 310   7.4007566204693074e-07
 311   4.0612525567441615e-05
 312   1.4282763434388848e-06
 313   1.9255238235573924e-11
 314   4.3592405586056612e-06
 315   2.3467783654454685e-08
 316   1.6813569018059460e-05
 317   1.3486659080759684e-11
 318   4.2216362656154866e-05
 319   1.2683404474092476e-11
 320   4.6557182094477534e-04
 321   1.7026168347309561e-11
 322   1.6202744587417424e-03
 323   8.4293036159858673e-03
 324   4.5748464999798670e-03
 325   4.1718480628955990e-03
 326   3.8388129365698738e-03
 327   2.6463606233081719e-03
 328   1.5005377910978568e-03
 329   1.2992275972294768e-03
 330   1.6192942054410471e-03
 331   2.2087510860165850e-03
 332   2.5385528394172309e-03
 333   2.2075086742153480e-03
 334   2.0265100899846109e-03
 335   1.7871258057401713e-03
 336   1.5782577484462596e-03
 337   1.4091499054047917e-03
 338   1.3271019878269806e-03
 339   1.3641805123784925e-03
 340   1.4291457282361538e-03
 341   1.4972776936721145e-03
 342   1.2686316121161461e-03
 343   1.4841614066948890e-03
 344   1.5174742492923667e-03
 345   1.7425597606517884e-03
 346   2.0396175468268504e-03
 347   1.3965144175334123e-03
 348   1.7388429340732651e-03
 349   1.9865617617388538e-03
 350   1.7158596329087052e-03
 351   1.5759750889818829e-03
 352   1.7829184460764569e-03
 353   1.7835237171510397e-03
 354   2.1263717332674500e-03
 355   1.8733535310613135e-03
 356   1.5642827842405147e-03
 357   1.7850214790671207e-03
 358   1.6636934620427540e-03
 359   1.8886853883567482e-03
 360   1.5608825823041697e-03
 361   1.7622808304210171e-03
 362   1.5987779101849357e-03
 363   1.8419856648464814e-03
 364   1.2605817362486102e-03
 365   1.6828787875710059e-03
 366   1.7016407041580044e-03
 367   1.6306522265932182e-03
 368   1.4391639604748403e-03
 369   1.1740561101223259e-03
 370   9.9316293862170501e-04
 371   1.2215763511916702e-03
 372   7.2397802760370417e-04
 373   1.6468371772787773e-03
 374   7.2262431224020510e-04
 375   1.5718794609218697e-03
 376   1.3746964928789476e-03
 377   1.0022093930586824e-03
 378   1.5632160323862838e-03
 379   4.7319732337218587e-04
 380   1.7791258877495832e-03
 381   1.2262706507682477e-03
 382   1.2253606861769000e-03
 383   2.8738079291560099e-03
 384   7.7320116622884953e-04
 385   1.2026816178315844e-03
 386   1.8292753433799757e-03
 387   1.0637602681865860e-03
 388   8.8938357538432416e-04
 389   2.6707611357538589e-03
 390   2.4074064871473068e-03
 391   6.4603585114908935e-04
 392   2.9634677949319141e-03
 393   2.3491975259626280e-03
 394   6.3115947236322856e-04
 395   2.4483414207365608e-03
 396   3.1728171518556061e-04
 397   2.7465003100994308e-03
 398   5.9726102749768303e-04
 399   2.3949857933229187e-03
 400   2.6284599600758410e-03
 401   5.6388114099716633e-04
 402   3.9238780546011062e-03
 403   4.0999724830877897e-03
 404   4.2392358700595939e-03
 405   5.6747580834704001e-03
 406   4.9149011585027528e-03
 407   4.2758070552773647e-03
 408   6.2820607487796424e-03
 409   4.7147984372336964e-03
 410   2.6326832638783504e-03
 411   5.4760498024490952e-03
 412   7.0073843522909986e-03
 413   5.6896149292760354e-03
 414   7.6763323520318127e-03
 415   6.1347953671836170e-03
 416   6.6892025371673393e-03
 417   8.0279075632066991e-03
 418   8.0862773122348536e-03
 419   7.0607674668193019e-03
 420   1.1750171485848317e-02
 421   9.4355208159145471e-03
 422   9.8088102516042160e-03
 423   8.5937927172908650e-03
 424   1.0579672267414143e-02
 425   8.3332333743614453e-03
 426   1.2032809678433745e-02
 427   8.5253657479552065e-03
 428   1.2258110935320759e-02
 429   8.3524022808903354e-03
 430   1.3543855168848264e-02
 431   1.6880583296541598e-02
 432   1.7075269959248403e-02
 433   1.7444504527639147e-02
 434   1.6913778145948667e-02
 435   2.4073285609312350e-02
 436   1.7253118323633992e-02
 437   1.9109350385558166e-02
 438   1.7352317135507871e-02
 439   1.9253701156298833e-02
 440   1.9682984221842604e-02
 441   2.0354949198831900e-02
 442   2.6119833697553104e-02
 443   1.7534951803398102e-02
 444   2.1340563955014463e-02
 445   1.5399988742431899e-02
 446   2.2299548642197232e-02
 447   1.7196468395536450e-02
 448   1.9411750681669750e-02
 449   1.8478817885587993e-02
 450   1.9879027875818096e-02
 451   1.9709046825632976e-02
 452   1.4756517649500350e-02
 453   2.0699167838236093e-02
 454   1.7555506998725684e-02
 455   2.0961792401959087e-02
 456   1.6703439230706042e-02
 457   1.5852163850926589e-02
 458   1.6098907401475456e-02
 459   1.1821587224758522e-02
 460   1.4355664274064815e-02
 461   1.1917954796425713e-02
 462   1.6355457014977204e-02
 463   9.5445711024589545e-03
 464   1.4864629555680431e-02
 465   9.3350552828543720e-03
 466   1.4348479912718645e-02
 467   1.5705275050339380e-02
 468   1.5058620351838027e-02
 469   1.4855195222080602e-02
 470   7.0070062901591446e-03
 471   1.2318371662050237e-02
 472   6.8499718041203448e-03
 473   9.5852347589069214e-03
 474   6.5365865882838717e-03
 475   8.2385580674773848e-03
 476   7.5157600624725547e-03
 477   8.1702639406800951e-03
 478   6.8841168906099348e-03
 479   6.8436432473894153e-03
 480   6.8573229595633696e-03
 481   5.5248650061875170e-03
 482   8.5145402870321976e-03
 483   6.3907382949916110e-03
 484   4.3499634746173429e-03
 485   4.2062623734813436e-03
 486   5.4411860446468355e-03
 487   3.8429973653902241e-03
 488   5.5367397319006605e-03
 489   5.9864764215818720e-03
 490   4.4427852995959282e-03
 491   3.3807790198099731e-03
 492   3.4648402946426938e-03
 493   4.5589927218019658e-03
 494   3.2463862227899531e-03
 495   1.9228820999521975e-03
 496   1.3487309688466934e-03
 497   1.6995325712094913e-03
 498   2.0594349278214540e-03
 499   1.3405658786906091e-03
 500   7.5801707125536385e-04
 501   9.0444348097497632e-04
 502   8.6292830938210143e-04
 503   1.2328452551263124e-03
 504   1.3530287817622099e-03
 505   8.3593277531746947e-04
 506   5.3651197854674454e-04
 507   4.3128766779823498e-04
 508   4.2452100867450298e-04
 509   4.0956234077847925e-04
 510   6.6884408849267579e-04
 511   3.8682645114537166e-04
 512   3.8977379161480631e-04
 513   3.8065825886833202e-04
 514   3.5513599713241068e-04
 515   3.0193063854071862e-04
 516   2.6182345318507037e-04
 517   2.8576620854842372e-04
 518   3.0934245919398323e-04
 519   2.7963333915555330e-04
 520   2.5982364542426959e-04
 521   2.5294548007610709e-04
 522   3.2267763560801609e-04
 523   4.4617944366863064e-04
 524   4.1152176937600207e-04
 525   2.9279273841283982e-04
 526   2.3083098154064058e-04
 527   2.2889843272676623e-04
 528   2.6096377101313784e-04
 529   2.2361315389598434e-04
 530   2.1842332586217576e-04
 531   2.1492499197570824e-04
 532   2.1569908488002355e-04
 533   2.5073976639327272e-04
 534   1.9334938295307157e-04
 535   1.7269880763639856e-04
 536   2.4100499433600124e-04
 537   1.8191719947458941e-04
 538   1.8740533602314643e-04
 539   1.9411278032187323e-04
 540   1.3913104419873692e-04
 541   2.2372429762066565e-04
 542   1.8950277896848618e-04
 543   1.1513958308521878e-04
 544   2.0541171529961616e-04
 545   1.6151706948429201e-04
 546   1.2936141025903165e-04
 547   2.2168093491237506e-04
 548   1.2752736697340452e-04
 549   2.7083864442173198e-04
 550   1.9531127526051356e-04
 551   2.0200335753654125e-04
 552   1.9865446303825402e-04
 553   1.7447388157085423e-04
 554   1.9000495438163708e-04
 555   1.0762253106891882e-04
 556   2.1123270597380706e-04
 557   9.7156643744095942e-05
 558   1.6842303276475300e-04
 559   1.2576081460894992e-04
 560   1.4707534702754034e-04
 561   1.3199869869650607e-04
 562   1.1282733553762185e-04
 563   1.5716720288190292e-04
 564   1.0743674324846162e-04
 565   1.5063993188959741e-04
 566   1.1348239869739470e-04
 567   1.7904820988847800e-04
 568   8.7137947963822988e-05
 569   1.8126039341066891e-04
 570   9.2138113241243440e-05
 571   1.6590012348499956e-04
 572   9.6547270775182667e-05
 573   1.6453425495250803e-04
 574   9.9509093532009095e-05
 575   1.7098852273534444e-04
 576   9.5114000318671302e-05
 577   1.9125556298143365e-04
 578   8.8041143470977807e-05
 579   1.7574353885919312e-04
 580   1.2001676676547689e-04
 581   1.4729258072281018e-04
 582   1.3851644286335814e-04
 583   1.3186888634217375e-04
 584   2.0722799721014604e-04
 585   1.1394064879085238e-04
 586   2.1673160464885568e-04
 587   1.2548751611820986e-04
 588   1.4208134866465656e-04
 589   1.6163453069731489e-04
 590   1.2570912890867667e-04
 591   1.4179636035974586e-04
 592   1.1759789120064683e-04
 593   1.3220827324303283e-04
 594   1.5876393662791596e-04
 595   1.0236523894728558e-04
 596   1.3862567106469071e-04
 597   1.1512192149382459e-04
 598   1.1526626976010587e-04
 599   1.6417060426752436e-04
 600   9.9696350418184028e-05
 601   1.4107394086433465e-04
 602   1.2399918820432551e-04
 603   1.2841652978201775e-04
 604   1.4998263551530726e-04
 605   1.1869911363837098e-04
 606   1.5652773120563527e-04
 607   1.5247202107852086e-04
 608   1.2382328104467973e-04
 609   1.6149644209000625e-04
 610   1.2471303707066057e-04
 611   1.5252603299529763e-04
 612   1.4966703552766564e-04
 613   1.4309705911652603e-04
 614   1.7323015276763732e-04
 615   1.3858330149432499e-04
 616   1.5717863790661182e-04
 617   1.5924272990600963e-04
 618   1.8112598677598541e-04
 619   1.7813836382230908e-04
 620   1.8621082003306025e-04
 621   1.9555479001308912e-04
 622   2.0894104563364357e-04
 623   2.1092764747826569e-04
 624   1.7788644874036603e-04
 625   2.0085666510212926e-04
 626   1.7650733109908197e-04
 627   1.2322024701154620e-04
 628   1.7639917083190577e-04
 629   1.5889294883229593e-04
 630   1.7972328814115450e-04
 631   1.1621171445917193e-04
 632   1.1894392529174325e-04
 633   9.3079603400027949e-05
 634   1.3237825656338322e-04
 635   7.5684420581439171e-05
 636   1.1361872267570333e-04
 637   9.8780244584217991e-05
 638   1.0813110535592315e-04
 639   6.6018075707418081e-05
 640   8.0598465763739903e-05
 641   7.3978378862487663e-05
 642   1.0466979057184448e-04
 643   9.8930018021699669e-05
 644   9.0615245901001139e-05
 645   1.2309120153630078e-04
 646   1.6375746396282698e-04
 647   1.1959535857256947e-04
 648   1.3052409075760212e-04
 649   1.1572600436072755e-04
 650   1.6897519770171858e-04
 651   1.0250804746815444e-04
 652   1.0277623751805888e-04
 653   6.2435901090839892e-05
 654   1.0830041964560248e-04
 655   7.1311028174426017e-05
 656   1.3593909421308648e-04
 657   6.3180340863328802e-05
 658   8.5179210503529042e-05
 659   5.4161369892799792e-05
 660   1.0149604280654712e-04
 661   1.0269147624061949e-04
 662   1.0741099948629142e-04
 663   7.6609781746265511e-05
 664   1.1951872902013741e-04
 665   7.3366968764826268e-05
 666   1.2946392878371895e-04
 667   8.2190691943664784e-05
 668   6.8633376744428506e-05
 669   1.0578583976581031e-04
 670   8.1004865420627710e-05
 671   1.0266688572905063e-04
 672   1.2061268275361485e-04
 673   9.7506574186676786e-05
 674   7.6137739537733792e-05
 675   6.4172224299901171e-05
 676   6.1195428300091654e-05
 677   7.8123639219468207e-05
 678   6.1227444050857731e-05
 679   7.7990258302844788e-05
 680   5.6101697567975060e-05
 681   7.3663977067170501e-05
 682   7.1888719045073280e-05
 683   8.4255856153851467e-05
 684   6.0955674231070892e-05
 685   7.2013306179796987e-05
 686   7.2448335349654318e-05
 687   1.3962586055069878e-04
 688   7.0056459169632582e-05
 689   6.2337116838246485e-05
 690   6.8802275335096990e-05
 691   8.0341084297775109e-05
 692   6.7345435584302934e-05
 693   5.5976738827181727e-05
 694   4.9847444059774343e-05
 695   6.3386147487988354e-05
 696   6.0210432370408236e-05
 697   5.4962162747779344e-05
 698   4.3718046088274179e-05
 699   4.9129382106773119e-05
 700   4.9869455257281431e-05
 701   4.5503461427024344e-05
 702   4.6015770594864665e-05
 703   5.2281845535248137e-05
 704   5.3657317203241129e-05
 705   5.4067972760522221e-05
 706   6.9014341636123823e-05
 707   8.1196595519160961e-05
 708   7.8838940712194034e-05
 709   5.2884119640042899e-05
 710   5.7976522437360133e-05
 711   4.0796108242216379e-05
 712   6.3015573200625886e-05
 713   4.4984274691304759e-05
 714   4.3790522796541144e-05
 715   6.1569722920236931e-05
 716   4.0514136079606498e-05
 717   3.7807251509517456e-05
 718   4.6626485866720531e-05
 719   3.9130108647744772e-05
 720   4.1400885659834232e-05
 721   4.3662713676761754e-05
 722   4.9102773199334418e-05
 723   4.0874129128771012e-05
 724   4.4191804059044001e-05
 725   4.7902889931371843e-05
 726   4.9895459386691741e-05
 727   4.5086377132439361e-05
 728   6.4934403929570820e-05
 729   6.6516663944529182e-05
 730   5.1174309969433030e-05
 731   7.1350056046668743e-05
 732   7.0767374344206900e-05
 733   5.1576013824627954e-05
 734   5.5938717011794351e-05
 735   4.1194325795053871e-05
 736   4.3641107121675413e-05
 737   3.9124313685859250e-05
 738   4.0149239373514078e-05
 739   3.7631389809620095e-05
 740   4.2971850645484335e-05
 741   5.4413647641988604e-05
 742   4.7839005968237515e-05
 743   6.5159054826818098e-05
 744   7.5117041616672367e-05
 745   5.1663468400747439e-05
 746   8.9012937324327673e-05
 747   5.4123945180159661e-05
 748   3.9742409325446713e-05
 749   4.1812850471746493e-05
 750   4.0812720985327337e-05
 751   7.6073315219779886e-05
 752   5.7213306617999216e-05
 753   8.5753666586154428e-05
 754   7.9821363313677259e-05
 755   5.8863163030874928e-05
 756   2.4540239414313216e-05
 757   3.5570685414298851e-05
 758   2.6510930099807826e-05
 759   2.3990125088681850e-05
 760   2.5385813255337732e-05
 761   3.9169056623210519e-05
 762   3.6467930543425526e-05
 763   6.4036406818491283e-05
 764   4.3680965816181400e-05
 765   3.5531339945019192e-05
 766   5.1058089976906850e-05
 767   4.8034206388668859e-05
 768   3.6505130551942965e-05
 769   3.7857712051594262e-05
 770   4.9914511968497602e-05
 771   2.5255567533942725e-05
 772   5.5752890985755055e-05
 773   3.2365625185291705e-05
 774   3.3688977662503817e-05
 775   2.8642167426356255e-05
 776   3.3770032880535056e-05
 777   2.9738110243186645e-05
 778   2.4725874348509824e-05
 779   2.1083178904088061e-05
 780   1.0908653636639363e-05
 781   7.3542738889427944e-06
 782   4.1317795659747938e-06
 783   5.3086473197252877e-06
 784   5.2757241637262628e-06
 785   4.8639480963434762e-06
 786   5.3740041531232914e-06
 787   4.0402159630360864e-06
 788   5.5245764031838481e-06
 789   6.9962256021254824e-06
 790   1.0063502910385984e-05
 791   8.9690348737262975e-06
 792   8.7807815831834992e-06
 793   7.7689512131935890e-06
 794   1.2446865687750677e-05
 795   7.5786469847719841e-06
 796   9.5690369495846978e-06
 797   8.6220793266146636e-06
 798   7.3035956069612877e-06
 799   5.9506532681849784e-06
 800   4.1028423916056337e-06
 801   3.4886387427252725e-06
 802   2.1406900279142243e-06
 803   1.2606402071791438e-06
 804   1.3289364521301555e-06
 805   1.2787939254971834e-06
 806   1.2535384414997291e-06
 807   1.4343363129334059e-06
 808   1.3547516946661485e-06
 809   6.7136292474408469e-07
 810   5.9877584480213060e-07
 811   1.3579121246373174e-06
 812   1.1083173560923794e-06
 813   8.2208383719462685e-07
 814   5.5971976757835318e-07
 815   1.1894025716012781e-06
 816   1.1356670868398190e-06
 817   9.8447844487433621e-07
 818   1.0756204402327413e-06
 819   1.3659321883396708e-06
 820   1.1718174477209267e-06
 821   6.1124893607260102e-07
 822   1.5054193003942106e-06
 823   1.2685006752421434e-06
 824   6.2456818649053724e-07
 825   9.2877936898501665e-07
 826   6.9999574336970244e-07
 827   5.4490321354874275e-07
 828   3.9837293573317069e-07
 829   6.1377118942971013e-07
 830   6.5452308901207641e-07
 831   8.9430820775650670e-07
 832   6.9552328094051945e-07
 833   5.6466125217855583e-07
 834   6.5634697592428691e-07
 835   1.2330140360254654e-06
 836   8.4664009756912604e-07
 837   7.2995257810258567e-07
 838   1.4975784295732521e-06
 839   6.5260904781273161e-07
 840   9.3921875878324714e-07
 841   7.1624884341303228e-07
 842   5.7200399653768315e-07
 843   6.7805050837213392e-07
 844   1.0919651752972453e-06
 845   7.3959059345047314e-07
 846   9.5283116285556794e-07
 847   6.7302797546704624e-07
 848   7.1130771428749304e-07
 849   6.4574248325599365e-07
 850   9.4730394823124216e-07
 851   6.7217752007288039e-07
 852   8.9534126789219422e-07
 853   6.4382814320593478e-07
 854   1.0055841793045554e-06
 855   6.5694560312981452e-07
 856   1.2034285707105779e-06
 857   8.2488072753481618e-07
 858   9.1045465648421745e-07
 859   9.2196465170520566e-07
 860   1.4191903299472902e-06
 861   1.0333607941615161e-06
 862   9.6043756322524612e-07
 863   9.9963634856445922e-07
 864   1.0438965770452380e-06
 865   1.2858749339319080e-06
 866   6.5922365237292373e-07
 867   7.8556192096952321e-07
 868   1.1319409726242831e-06
 869   9.8188387440753023e-07
 870   6.9363059869117099e-07
 871   1.1533091436002243e-06
 872   8.5738311893354656e-07
 873   1.1591140757791151e-06
 874   8.1697588070159362e-07
 875   1.2678878436231403e-06
 876   9.5506206318217656e-07
 877   9.6004850048156945e-07
 878   1.1334755900627759e-06
 879   1.2212184522922798e-06
 880   9.7133603181718950e-07
 881   1.2736648283188906e-06
 882   6.9992393460630223e-07
 883   8.0178876145681354e-07
 884   1.0487140106536553e-06
 885   6.9323718128496705e-07
 886   9.1630715022309949e-07
 887   9.5596196915087355e-07
 888   1.3579599379020393e-06
 889   7.2852817111400958e-07
 890   6.0554034357977889e-07
 891   2.4226187717444233e-06
 892   7.2656245687574538e-07
 893   5.4260480120801620e-07
 894   8.9033289841676772e-07
 895   8.1777206129293460e-07
 896   8.9973271601591366e-07
 897   5.8402087390173725e-07
 898   1.4013424633816930e-06
 899   5.5841503032946545e-07
 900   2.5294829855572093e-06
 901   4.6903727262407829e-07
 902   1.0802983664463286e-06
 903   5.0336485904038264e-07
 904   4.6198159243020189e-06
 905   4.4899168257510897e-07
 906   8.1767707546249786e-07
 907   5.1709071293132678e-07
 908   1.5011501867807571e-06
 909   5.7767326447802928e-07
 910   9.4361985122349405e-07
 911   5.2885424721369823e-07
 912   5.0071297104592641e-07
 913   6.0398983096119680e-07
 914   4.6774385229515125e-07
 915   6.0535242529912552e-07
 916   3.7147437674852272e-07
 917   3.2973673607219823e-07
 918   9.5260712574486934e-07
 919   3.2808688176909981e-07
 920   8.0308262697552696e-07
 921   3.2666661859907137e-07
 922   5.1567377626065750e-07
 923   3.8188999411627604e-07
 924   3.1735861820997348e-07
 925   4.1054978287075345e-07
 926   2.4690113610760618e-07
 927   5.9860263235817825e-07
 928   2.1849654241565512e-07
 929   7.6386844940394833e-07
 930   1.6289919116466332e-07
 931   1.1621797272308412e-06
 932   1.5358303876621246e-07
 933   1.4689319415537164e-06
 934   1.1391449855212985e-07
 935   7.5222000470976354e-07
 936   1.0034759169338601e-07
 937   6.1776622958914216e-07
 938   1.2314416539605778e-07
 939   6.1052871255542649e-07
 940   1.7559132107081023e-07
 941   4.0676111993060467e-07
 942   2.2601206220826633e-07
 943   2.6996321767055643e-07
 944   1.7624445485680054e-07
 945   1.8127585695794653e-07
 946   2.1487158523131196e-07
 947   2.2568630303659422e-07
 948   1.7094673524622366e-07
 949   2.2740633651474364e-07
 950   1.6365638685160901e-07
 951   2.5686114901488716e-07
 952   1.5736157338011222e-07
 953   2.9529437002610854e-07
 954   1.1029659586904210e-07
 955   1.6436651245520838e-07
 956   1.7580508594925034e-07
 957   2.0023412926180048e-07
 958   1.4683229485308212e-07
 959   1.8742027558164398e-07
 960   1.6220689623649582e-07
 961   1.0536270860559599e-07
 962   1.2059917432495744e-07
 963   1.7000552561433568e-07
 964   1.0125783089189771e-07
 965   1.3054509627370606e-07
 966   7.1897212111806695e-08
 967   1.0037958455164313e-07
 968   1.1532198486052510e-07
 969   6.3024171404137333e-08
 970   1.2086105299672859e-07
 971   7.8436221886397251e-08
 972   8.4960225480411263e-08
 973   3.4367014223546438e-08
 974   9.0201112830709032e-08
 975   7.0224513118172427e-08
 976   1.0807843979655346e-07
 977   3.6564808782540985e-08
 978   7.1620483466358640e-08
 979   6.4493093546123686e-08
 980   4.1738512372503475e-08
 981   5.8876295945615832e-08
 982   5.1321310177191159e-08
 983   4.1239502866660227e-08
 984   5.2242778521553525e-08
 985   2.8424098373292884e-08
 986   6.7003367567913054e-08
 987   3.6039919627475113e-08
 988   2.9476961226730289e-08
 989   3.4414619733424516e-08
 990   1.8063691976371357e-08
 991   2.8368148408340582e-08
 992   2.7926716565365033e-08
 993   2.5009465382817869e-08
 994   1.3851887815839143e-08
 995   2.8868362297573441e-08
 996   1.5282264861763435e-08
 997   1.5172229919176671e-08
 998   1.3693469543179086e-08
 999   1.6478159277488829e-08
1000   1.8026546767064256e-08
1001   9.9847022703279006e-09
1002   1.8151013203998173e-08
1003   8.0761762387411220e-09
1004   9.4128579595447311e-09
1005   1.1800120895527924e-08
1006   1.7395228017346412e-08
1007   8.1828420175588297e-09
1008   1.4044150421162377e-08
1009   9.6383142256997895e-09
1010   1.0287748042814141e-08
1011   8.8102565694122191e-09
1012   1.1348769019601668e-08
1013   7.7606250543849833e-09
1014   1.2768005303136264e-08
1015   7.4313111082248872e-09
1016   1.3203866637311253e-08
1017   1.8828907189278108e-08
1018   7.8730457765399337e-09
1019   8.6917821684922300e-09
1020   1.2644167579508282e-08
1021   8.6430485785773876e-09
1022   1.3288449329970466e-08
1023   1.3598076729425463e-08
1024   7.0567438311177448e-09
1025   1.2064279094906686e-08
1026   8.8417883626955964e-09
1027   6.9156970902008974e-09
1028   9.2909691096191679e-09
1029   9.6623559077670606e-09
1030   1.2641906077243513e-08
1031   1.0364679297024751e-08
1032   7.9386568509757652e-09
1033   1.5124161446095456e-08
1034   8.4580188936970473e-09
1035   1.5964133250411513e-08
1036   6.0836446506699784e-09
1037   1.2031100114896165e-08
1038   5.3862815617285350e-09
1039   9.9185041949957890e-09
1040   8.5723436702799045e-09
1041   6.3464031426721398e-09
1042   1.0473774448874657e-08
1043   8.9272351507968239e-09
1044   7.9462347973035890e-09
1045   6.3140404891325325e-09
1046   8.5642166948668060e-09
1047   8.5245577766131439e-09
1048   1.0058043530559050e-08
1049   9.4577970185507172e-09
1050   8.3471432407706550e-09
1051   1.1076800117463109e-08
1052   8.3870013239966515e-09
1053   6.4100437717032629e-09
1054   8.5821816934845948e-09
1055   6.4291911106829679e-09
1056   1.1326967707461691e-08
1057   7.2067931033201738e-09
1058   6.0990703914082493e-09
1059   1.1397713060518694e-08
1060   6.5106892971992456e-09
1061   1.3181863238724756e-08
1062   5.9159349605949708e-09
1063   1.4331743751813083e-08
1064   4.1810122710999655e-09
1065   1.3137615049486482e-08
1066   5.0306694556694655e-09
1067   7.3826178248128504e-09
1068   7.1852093718356235e-09
1069   1.0336472955288434e-08
1070   4.8771462290001655e-09
1071   8.0891619055719986e-09
1072   6.2922756263463828e-09
1073   3.9070760957148695e-09
1074   9.9041120619185847e-09
1075   4.3860745448409168e-09
1076   4.7906764701409677e-09
1077   6.1420579394756594e-09
1078   5.4391783767589004e-09
1079   4.0504165432974551e-09
1080   5.6323463831376841e-09
1081   6.7157599036555046e-09
1082   4.6719644657724787e-09
1083   6.3623907046123473e-09
1084   3.6135903103907966e-09
1085   4.3972414617912823e-09
1086   3.7793813650568505e-09
1087   6.4536336505149308e-09
1088   8.0222986452980497e-09
1089   4.4452768049500978e-09
1090   4.4913198359103651e-09
1091   4.4033849906661271e-09
1092   3.3131812104850655e-09
1093   7.8943756507874024e-09
1094   5.2994425979927979e-09
1095   3.4294143534444522e-09
1096   5.7302196064428399e-09
1097   3.7761775064741976e-09
1098   4.3057627090643951e-09
1099   3.9714121591324796e-09
1100   4.6563600256149532e-09
1101   3.3348306532699388e-09
1102   2.9089239094624854e-09
1103   4.7868657217455546e-09
1104   2.6606130487226567e-09
1105   3.2165897598679602e-09
1106   2.2503458066911741e-09
1107   3.4492765295855899e-09
1108   3.7961485437723631e-09
1109   2.2617386904219261e-09
1110   2.1154091604241855e-09
1111   3.2674922481802086e-09
1112   2.1039317050533104e-09
1113   2.5511109996224067e-09
1114   1.2960368419736310e-09
1115   2.9631228900426422e-09
1116   1.2461287494179148e-09
1117   1.0011343348303219e-09
1118   1.4938963546003030e-09
1119   1.7419411977468173e-09
1120   9.6769836388799477e-10
1121   2.1439651262716050e-09
1122   8.8517735756780059e-10
1123   8.4083517591200279e-10
1124   8.8557936425754307e-10
1125   6.4777905948518363e-10
1126   1.0224615747804856e-09
1127   1.0169516754108414e-09
1128   2.5664612655493313e-10
1129   8.9819343137554444e-10
1130   3.0597097562631937e-10
1131   3.9076300328218063e-10
1132   4.5976119282622717e-10
1133   6.7181195314126964e-10
1134   3.4237062346276752e-10
1135   4.4461924286449512e-10
1136   4.9140313359576184e-10
1137   2.0380167286502766e-10
1138   2.6363079794739840e-10
1139   1.9553580399492433e-10
1140   2.8022726628865324e-10
1141   2.2035030058952654e-10
1142   2.6297413550513106e-10
1143   1.9117951142289018e-10
1144   1.5692647653722902e-10
1145   3.1412849723705025e-10
1146   1.7063565098010149e-10
1147   1.2214501520710489e-10
1148   1.3331870955407575e-10
1149   2.0560370625437649e-10
1150   2.0577442474056697e-10
1151   8.5587306377890866e-11
1152   1.0575265444144301e-10
1153   1.6493580149798209e-10
1154   1.3647480104160687e-10
1155   1.5151944993231286e-10
1156   1.3170502389992141e-10
1157   4.5975580573718269e-11
1158   1.2502358974525369e-10
1159   1.1533230979204496e-10
1160   9.6613513671913236e-11
1161   7.2792877223764067e-11
1162   5.0276675917685319e-11
1163   7.5005923475803077e-11
1164   8.9274355156245169e-11
1165   8.5163505050529033e-11
1166   5.9967765065508074e-11
1167   4.8769960961371079e-11
1168   4.6151628471892529e-11
1169   2.3402917642293259e-11
1170   2.8974322704396803e-11
1171   4.0917417421533451e-11
1172   8.9648380001999648e-11
1173   3.0792347939247807e-11
1174   2.5120483632320578e-11
1175   7.1046744016380022e-11
1176   2.7277950353358660e-11
1177   1.6812337408919230e-11
1178   2.3688194802618905e-11
1179   3.4777199643169155e-11
1180   2.8435852021267606e-11
1181   2.1497849061949933e-11
1182   1.8681083496456703e-11
1183   2.7192574128101770e-11
1184   2.1158795711676127e-11
1185   1.0420071377147593e-11
1186   1.6147552870203898e-11
1187   1.5493282507374643e-11
1188   3.4010895946654807e-11
1189   1.6910218513481183e-11
1190   1.3899122453793564e-11
1191   1.1593701024536178e-11
1192   1.6270582336923846e-11
1193   1.7226101154895825e-11
1194   7.6809762299843804e-12
1195   1.0092758359571217e-11
1196   1.0556695878040897e-11
1197   1.5061389532403348e-11
1198   7.6571565116122822e-12
1199   8.3313461130313357e-12
1200   1.4504500398360263e-11
1201   8.6473678223227174e-12
1202   5.0700938112528496e-12
1203   1.9663922769871865e-11
1204   1.4498424949894383e-11
1205   5.7666654507359507e-12
1206   1.0237416665025354e-11
1207   6.9825583420738253e-12
1208   7.8887773588673179e-12
1209   9.8745642571164161e-12
1210   1.0531312778968813e-11
1211   5.3731336628156848e-12
1212   9.4031469282879664e-12
1213   9.3929228101840780e-12
1214   5.3801963669579372e-12
1215   5.0652165870322352e-12
1216   5.1149126740123613e-12
1217   6.0202999894943338e-12
1218   8.5342646918134483e-12
1219   3.4709979872459220e-12
1220   6.1791806994367275e-12
1221   4.2846211200843215e-12
1222   2.4649320117151046e-12
1223   4.5181871719747119e-12
1224   2.7007121579128701e-12
1225   6.4508135383293609e-12
1226   1.9754822304070006e-12
1227   1.5040491465234160e-12
1228   4.0772612329927113e-12
1229   4.1819681776436296e-12
1230   4.2848959896545403e-12
1231   1.5980530653879838e-12
1232   2.9441094366226588e-12
1233   1.5090335036423160e-12
1234   2.5099268784992460e-12
1235   2.1581245438963384e-12
1236   1.7959177210582953e-12
1237   1.8423714980805250e-12
1238   3.6206623848548256e-12
1239   8.6362530422397482e-13
1240   8.1581968842626343e-13
1241   1.6070017318660239e-12
1242   2.5113428462245656e-12
1243   7.1566359917059004e-13
1244   2.4731284862487798e-12
1245   9.9854646059303143e-13
1246   2.9746119597223525e-12
1247   5.8868647985443531e-13
1248   4.8291870179501483e-13
1249   1.3968741406454383e-12
1250   5.0035775247989193e-13
1251   1.1316784363124865e-12
1252   1.4328671081126226e-12
1253   1.4975529634024463e-12
1254   4.0156713242427101e-13
1255   1.0802613746616000e-12
1256   6.6335981435900523e-13
1257   7.3442683132444032e-13
1258   5.1252703672960520e-13
1259   4.9966153553482919e-13
1260   4.3689571773496289e-13
1261   4.3499142042530051e-13
1262   2.7139769806586161e-13
1263   3.2588301207031203e-13
1264   1.5191002543613867e-13
1265   3.2758098186380908e-13
1266   5.3860718230494731e-14


==> fig/numexp1/data416/C1416.dat <==
                   C1_re                    C1_im
    -14.2411182135587175     556.6377242162390075
    -14.2411182135602363    -556.6377242162249104
     -2.8320783332435533     239.8555350167670497
     -2.8320783332597546    -239.8555350167597737
     -1.2928378511423348     167.6671423474741687
     -1.2706373808869771     164.0072303134252820
     -1.2491239595239494     162.0647178858933444
     -1.2070622248931504     159.4014518370526048
     -1.2928378511830745    -167.6671423474684559
     -1.1567895475528691     156.1062691934904194
     -1.1018008427762065     152.3800792534103437
     -1.2706373808175917    -164.0072303134497531
     -1.2491239594711523    -162.0647178858564530
     -1.0446946559362968     148.3940727740352088
     -1.2070622247226646    -159.4014518370637461
     -0.9874550976265833     144.2804939112513125
     -1.1567895473247467    -156.1062691935071314
     -1.1018008427221033    -152.3800792534040625
     -0.9314345337879001     140.1338146027773917
     -1.0446946558953425    -148.3940727740384204
     -0.8774505743457652     136.0161930475081249
     -0.9874550976707284    -144.2804939112406259
     -0.8259214499835755     131.9646266671963417
     -0.7769938761540500     127.9979417483304616
     -0.9314345337961533    -140.1338146027793243
     -0.7306452056541264     124.1226725544227207
     -0.8774505743034323    -136.0161930475070449
     -0.6867575627306615     120.3375806789820643
     -0.8259214500255599    -131.9646266671892647
     -0.6451676304430419     116.6369042621951735
     -0.7769938760975571    -127.9979417483353927
     -0.6056980718633362     113.0125833702826839
     -0.5681760407742845     109.4557054357809704
     -0.7306452056883089    -124.1226725544212712
     -0.5324429627848267     105.9574035774435714
     -0.6867575627312835    -120.3375806789815812
     -0.4983589997259242     102.5093817957903184
     -0.6451676304679246    -116.6369042622001615
     -0.4658041726659460      99.1041993825969172
     -0.4346779105243752      95.7354352846596299
     -0.6056980718408339    -113.0125833702732194
    -48.3592059993790784      -0.0000000000000875
     -0.5681760407496033    -109.4557054357839974
     -0.5324429627609091    -105.9574035774429888
     -0.4983589997584692    -102.5093817957936011
     -0.4048980303627960      92.3978532124354359
     -0.4658041727133659     -99.1041993825942455
     -0.3764006168203313      89.0878694410303780
     -0.3491416475949792      85.8058881245406866
     -0.3231738101119513      82.5815809742393725
     -0.4346779104914381     -95.7354352846558783
     -0.4048980304034669     -92.3978532124403245
     -0.2969001698562667      79.0666574767208630
     -0.2736601578629699      75.9598634689519514
     -0.3764006168084587     -89.0878694410297953
     -0.3491416475854268     -85.8058881245513732
     -0.2509302820058381      72.7377386532152883
     -0.3231738100958428     -82.5815809742302207
     -0.2291866765746736      69.5139205353448233
     -0.2969001698521369     -79.0666574767198398
     -0.2084518959669259      66.2942929801035632
     -0.1887263845354777      63.0792598652827792
     -0.2736601578639362     -75.9598634689537846
     -0.2509302820017438     -72.7377386532158994
     -0.1700041517186059      59.8683681772974836
     -0.1522783888994901      56.6609914834589787
     -0.2291866765780917     -69.5139205353473670
     -0.2084518959748351     -66.2942929801025969
     -0.1355428504415176      53.4564986583640049
     -0.1197921814471880      50.2542984503127244
     -0.1050219395806869      47.0538519647113915
     -0.0912285243556514      43.8546678358239603
     -0.1887263845312357     -63.0792598652813368
     -0.1700041517245365     -59.8683681772982723
     -0.0784090714915784      40.6562946490542885
     -0.0665613578326623      37.4583072041233933
     -0.0556837032195398      34.2602886191895948
     -0.0457748839252673      31.0618032188796214
     -0.0368340531544817      27.8623527203926571
     -0.0288606758188228      24.6613025789390221
     -0.0218544809016823      21.4577445445126607
     -0.0158154440335027      18.2502157501991995
     -0.0107438504170774      15.0360586649739041
     -0.0066405430172022      11.8097068697829943
     -0.0013537601301781       5.2245213263810433
     -0.0035078239919021       8.5568770826497254
     -3.6114941209695761       0.0000000000212816
     -5.7546050399085624      -0.0000000000144487
     -0.1522783888978990     -56.6609914834596324
     -0.1355428504385942     -53.4564986583640831
     -0.0013537601339262      -5.2245213263828827
     -0.1197921814475719     -50.2542984503119357
     -0.1050219395804276     -47.0538519647115621
     -0.0035078239972052      -8.5568770826494429
     -0.0912285243557878     -43.8546678358233990
     -0.0784090714920170     -40.6562946490547787
     -0.0066405430172301     -11.8097068697830458
     -0.0665613578324219     -37.4583072041234288
     -0.0556837032193441     -34.2602886191895735
     -0.0107438504170709     -15.0360586649738597
     -0.0457748839259859     -31.0618032188795077
     -0.0368340531546186     -27.8623527203925399
     -0.0158154440334602     -18.2502157501992350
     -0.0218544809016888     -21.4577445445125257
     -0.0288606758189056     -24.6613025789390434
      1.0000000000000000       0.0000000000000000


==> fig/numexp1/data416/C2416.dat <==
                   C2_re                    C2_im
     -2.4596172469086848      -0.0000000000019453
     -2.4037601482737054       0.0000000000124851
     -2.3281769796617020      -0.0000000000031993
     -2.2273747696310076      -0.0000000000047504
     -2.1110952909668486       0.0000000000012823
     -1.9861187882203637      -0.0000000000000432
     -1.8572440602467566      -0.0000000000000308
     -1.7275943738443267       0.0000000000000359
     -1.5989268469225697       0.0000000000000182
     -1.4719077248536114      -0.0000000000000095
     -1.3462781134658657      -0.0000000000000021
     -1.2209205027402126       0.0000000000000468
     -1.2194578969224510      -0.0000000000000504
     -1.0929038224111687       0.0000000000000115
     -0.9566012593788003      -0.0000000000000470
     -0.7914050317002560       0.0000000000000189
     -0.5952483408061900      -0.1544881818167131
     -0.5952483408059283       0.1544881818168105
     -0.5579710103928012      -0.2592777587500982
     -0.5224102574651945      -0.3255429622084269
     -0.4884201181742735      -0.3749556549057826
     -0.4558704796160870      -0.4139123864284611
     -0.4255540985140939      -0.4446028474249817
     -0.4019255690183430      -0.4723043421183437
     -0.3780990266182277      -0.5071652626260084
     -0.3465531285469989      -0.5468970991725073
     -0.2940037534894898      -0.5871546491509054
     -0.0180792107862144      -0.6818231297450675
     -0.0278069457569824      -0.6717944330377140
     -0.2381814514131486      -0.5914958548527950
     -0.3092858276697095      -0.4687528681862357
     -0.0374306299462642      -0.6617641300422049
     -0.2410301485582961      -0.5238089031523691
     -0.1989283687205686      -0.5900099174592339
     -0.2045321863343653      -0.5678054031064504
     -0.0471457705724342      -0.6518124279401949
     -0.0064608297419600      -0.5989396086397282
     -0.0558797894069942      -0.6412814756078207
     -0.1749892165244596      -0.5920067254660034
     -0.1573161369012704      -0.5976819735026077
     -0.0659954948865289      -0.6326422717595722
     -0.1374136835077343      -0.6028066251376765
     -0.1219668373643853      -0.6049393968138477
     -0.1056934074442057      -0.6124439925975297
     -0.0827188842601949      -0.6192884724765857
     -0.0742152266256467      -0.6170818447980239
     -0.0841923220006777      -0.6041298998270527
     -0.0693367545775877      -0.5863490396274056
     -0.0611589905848939      -0.5632892680035908
     -0.0450655921117309      -0.5336896203534502
     -0.0320370357372369      -0.5046812021155078
     -0.5579710103928261       0.2592777587502449
     -0.5224102574652140       0.3255429622083757
     -0.4773854448134205       0.0000000000000047
     -0.4884201181742598       0.3749556549056428
     -0.4558704796160613       0.4139123864287071
     -0.4255540985140178       0.4446028474248244
     -0.4019255690185776       0.4723043421185932
     -0.3780990266182108       0.5071652626258222
     -0.3465531285466324       0.5468970991725555
     -0.2940037534895392       0.5871546491507854
     -0.3092858276698432       0.4687528681862424
     -0.0180792107862285       0.6818231297450733
     -0.2381814514131696       0.5914958548527693
     -0.0278069457569542       0.6717944330376869
     -0.2410301485582985       0.5238089031523707
     -0.1989283687204476       0.5900099174592711
     -0.2045321863344106       0.5678054031063648
     -0.0374306299462704       0.6617641300421618
     -0.1749892165245177       0.5920067254661607
     -0.1573161369012293       0.5976819735027753
     -0.0471457705725159       0.6518124279402852
     -0.0064608297419615       0.5989396086397262
     -0.0558797894067022       0.6412814756078783
     -0.1374136835076926       0.6028066251373452
     -0.0659954948868611       0.6326422717591167
     -0.1219668373643647       0.6049393968141545
     -0.1056934074446348       0.6124439925976991
     -0.0827188842583038       0.6192884724755201
     -0.0742152266267871       0.6170818447990823
     -0.0841923220009300       0.6041298998269796
     -0.0320370357372169       0.5046812021155059
     -0.0450655921117793       0.5336896203534732
     -0.0611589905848733       0.5632892680034909
     -0.0693367545775861       0.5863490396274468
     -0.3945588136205401      -0.0000000000000332
     -0.3450608535042568      -0.0000000000005144
     -0.3087404060186181      -0.0000000000011574
     -0.2799676655441565      -0.0000000000020028
     -0.2562961447734333      -0.0000000000016004
     -0.2364922558842281      -0.0000000000009432
     -0.2199809419880486      -0.0000000000000102
     -0.2067330698796364       0.0000000000000126
     -0.1957399079239850      -0.0000000000000867
     -0.1832877666461282      -0.0000000000001810
     -0.1683991540611795      -0.0000000000001177
     -0.1514518758311703       0.0000000000000006
     -0.1322344546234034       0.0000000000000072
     -0.1208372322831509      -0.0000000000001891
     -0.0551553391425125      -0.1308016736733195
     -0.1093987299007717       0.0000000000000016
     -0.0551553391425036       0.1308016736733240
     -0.0439635878723642      -0.1291716480170235
     -0.0028253986475076      -0.1399032157607390
     -0.0357368755895350      -0.1280033531111656
     -0.0046449487987272      -0.1380295029204225
     -0.0089494216947941      -0.1370140373750358
     -0.0150314305587910      -0.1356406781003453
     -0.0057941293726485      -0.1360309247690520
     -0.0291486026204147      -0.1275071850403196
     -0.0196023072783970      -0.1322982347251374
     -0.0060518850619614      -0.1326481597303379
     -0.0231214769923536      -0.1288414452245782
     -0.0242677140699719      -0.1263474699497907
     -0.0062070952804332      -0.1285307380271941
     -0.0222502550013882      -0.1214400465634423
     -0.0063322485722712      -0.1238417319704762
     -0.0439635878723794       0.1291716480169672
     -0.0202410102711144      -0.1159020284821880
     -0.0064241806549901      -0.1186056843540313
     -0.0181126627554024      -0.1099468261430337
     -0.0064798515626216      -0.1128562278230643
     -0.0064976506966761      -0.1066340216218991
     -0.0159057631188896      -0.1035860732718797
     -0.0357368755896011       0.1280033531112079
     -0.0028253986475017       0.1399032157607333
     -0.0046449487988051       0.1380295029204364
     -0.0089494216948867       0.1370140373747623
     -0.0150314305585146       0.1356406781003500
     -0.0057941293725971       0.1360309247692284
     -0.0291486026201280       0.1275071850415318
     -0.0196023072786634       0.1322982347254048
     -0.0060518850619481       0.1326481597303381
     -0.0231214769906378       0.1288414452250128
     -0.0242677140719623       0.1263474699471795
     -0.0062070952804408       0.1285307380271918
     -0.0222502550013835       0.1214400465641643
     -0.0063322485722685       0.1238417319704888
     -0.0064777055343023      -0.0999862232022086
     -0.0136606128270089      -0.0968440619826926
     -0.0202410102710502       0.1159020284821767
     -0.0064241806549842       0.1186056843540391
     -0.0181126627554009       0.1099468261429985
     -0.0064798515626100       0.1128562278230789
     -0.0064976506966772       0.1066340216219134
     -0.0159057631188681       0.1035860732718693
     -0.0064202701939342      -0.0929715658532651
     -0.0114237469005461      -0.0897496895706909
     -0.0064777055343050       0.0999862232022046
     -0.0136606128269475       0.0968440619825360
     -0.0063019386790921      -0.0856761761954881
     -0.0092771286996091      -0.0823115103142430
     -0.0064202701939652       0.0929715658532384
     -0.0114237469005384       0.0897496895707550
     -0.0059997158203192      -0.0781798294618477
     -0.0063019386790924       0.0856761761954873
     -0.0092771286996120       0.0823115103142470
     -0.0073944350138205      -0.0745341300987940
     -0.0054053482881930      -0.0704477968084793
     -0.0059997158203156       0.0781798294618501
     -0.0058837736196747      -0.0665538579119803
     -0.0046130336503371      -0.0625119398106769
     -0.0073944350138207       0.0745341300987948
     -0.0054053482881861       0.0704477968084792
     -0.0363586744081609      -0.0000000000000000
     -0.0058837736199888       0.0665538579120675
     -0.0046130336503816       0.0625119398111278
     -0.0046439270775677       0.0585061793405430
     -0.0037520590515354       0.0544865281421625
     -0.0046439270779342      -0.0585061793410671
     -0.0035810810559742       0.0504596486978453
     -0.0037520590513941      -0.0544865281422318
     -0.0029079633123334       0.0464707878387328
     -0.0035810810558400      -0.0504596486976174
     -0.0026580655926994       0.0424783590204183
     -0.0029079633124017      -0.0464707878390353
     -0.0167139268177207       0.0000000000000024
     -0.0026580655926584      -0.0424783590203108
     -0.0021310772711441      -0.0385480911589142
     -0.0018659122199609      -0.0346328835064050
     -0.0021310772711006       0.0385480911584117
     -0.0014522281824513      -0.0307970683445228
     -0.0018659122202324       0.0346328835064249
     -0.0012069091242809      -0.0269981608084024
     -0.0008917194554749      -0.0232961450067885
     -0.0014522281824280       0.0307970683444364
     -0.0006872724216081      -0.0196520788831949
     -0.0012069091242892       0.0269981608083954
      0.0065950832064345      -0.0000000000000015
     -0.0008917194554952       0.0232961450068289
     -0.0006872724215137       0.0196520788833342
     -0.0004637751326698      -0.0161258763095363
     -0.0004637751329191       0.0161258763099482
     -0.0003147225578496      -0.0126776209234086
     -0.0003147225578486       0.0126776209234023
     -0.0001798432329965      -0.0093798532546339
     -0.0001798432324264       0.0093798532537371
     -0.0000981184325720      -0.0062080784705476
     -0.0000981184321748       0.0062080784704047
     -0.0000436632307449      -0.0033598206267345
     -0.0000436632307087       0.0033598206251560
     -0.0000164885482669      -0.0009702895295708
     -0.0000164885482645       0.0009702895295708
     -0.0001123050566477      -0.0000000000000001
     -0.0001015985590619      -0.0000000000000012
     -0.0000281028762440       0.0000000000000012
     -0.0000134007832260      -0.0000000000000031
      0.0000110266351583      -0.0000000000000001
      0.0000072682033842       0.0000000000000025
     -0.0000046451111143       0.0000000000000003
      0.0000036331301197       0.0000000000000110
     -0.0000036446813935       0.0000000000000048
     -0.0000033666236494      -0.0000000000000001
      0.0000022127546447       0.0000000000000001
     -0.0000019598822722       0.0000000000000118
     -0.0000013903049933      -0.0000000000000815
     -0.0000012326727098       0.0000000000000335
     -0.0000008053256212      -0.0000001830545439
     -0.0000008053256771       0.0000001830545738
      0.0000006627788658      -0.0000001512905145
      0.0000006627786133       0.0000001512905174
      0.0000007254544290       0.0000000000000624
      0.0000006533553970       0.0000000000000873
      0.0000006080626460      -0.0000000000000110
     -0.0000004817113129      -0.0000000721051800
     -0.0000004817102868       0.0000000721038090
     -0.0000005375092604       0.0000000000011017
     -0.0000004551817852      -0.0000000000011014
     -0.0000003391960581      -0.0000000361015794
     -0.0000003602069482      -0.0000000000016047
     -0.0000003391962696       0.0000000361016968
     -0.0000000206439396      -0.0000003123920690
      0.0000003725020261      -0.0000000000005592
      0.0000003357858281       0.0000000000000299
     -0.0000000206444861       0.0000003123928765
     -0.0000001866787989      -0.0000001833541267
     -0.0000001866787825       0.0000001833541327
      0.0000002186807651       0.0000000000000041
      0.0000002243820935      -0.0000000000000006
      0.0000002263815729      -0.0000000000000017
      0.0000000437671969      -0.0000001563201669
     -0.0000000332665062      -0.0000001633698910
      0.0000000437672017       0.0000001563201657
     -0.0000000332665472       0.0000001633697942
      0.0000001193555874       0.0000000000000040
     -0.0000000092383643       0.0000001095352833
     -0.0000000092383666      -0.0000001095352787
     -0.0000001279975386       0.0000000000000600
      0.0000000749285571      -0.0000000195782881
      0.0000000749285649       0.0000000195782833
     -0.0000000883289934       0.0000000186223860
     -0.0000000957285399      -0.0000000000000020
     -0.0000000883289912      -0.0000000186223858
     -0.0000000009308762      -0.0000000661525214
     -0.0000000009308743       0.0000000661525189
     -0.0000000679193214      -0.0000000000000007
     -0.0000000549579279       0.0000000000000148
     -0.0000000473892780      -0.0000000000000087
      0.0000000507158130       0.0000000000000004
      0.0000000476594288       0.0000000000000009
      0.0000000425495548       0.0000000000000357
      0.0000000054375184      -0.0000000374232784
      0.0000000054374875       0.0000000374233010
     -0.0000000329146281      -0.0000000000000017
      0.0000000016705730      -0.0000000190934980
      0.0000000016705710       0.0000000190934921
      0.0000000193128726      -0.0000000075936935
      0.0000000193128728       0.0000000075936943
     -0.0000000015837724      -0.0000000093789361
     -0.0000000015837749       0.0000000093789323
      0.0000000036470743      -0.0000000054585516
      0.0000000036471034       0.0000000054585402
      0.0000000007924152      -0.0000000041362481
      0.0000000007922402       0.0000000041362705
      0.0000000010445989       0.0000000003297772
      0.0000000010369118      -0.0000000003645568
      0.0000000000918114      -0.0000000005441663
      0.0000000001081747       0.0000000005217211
      0.0000000001536431       0.0000000000111910
     -0.0000000000530784       0.0000000000753973
     -0.0000000000975621      -0.0000000000008932
      0.0000000000913703       0.0000000000328729
     -0.0000000000573907      -0.0000000000143427
      0.0000000000217519       0.0000000000414619
      0.0000000000232936      -0.0000000000263040
      0.0000000000307155       0.0000000000093703
      0.0000000000110385      -0.0000000000180513
      0.0000000000114484       0.0000000000015897
     -0.0000000000080645       0.0000000000172677
     -0.0000000000072354      -0.0000000000137148
     -0.0000000000024192       0.0000000000001817
     -0.0000000000040047      -0.0000000000115120
     -0.0000000000152561       0.0000000000005113
     -0.0000000000155210       0.0000000000105029
     -0.0000000000012122       0.0000000000088865
     -0.0000000000039166      -0.0000000000029088
     -0.0000000000029342      -0.0000000000022073
     -0.0000000000008260       0.0000000000009933
      0.0000000000045280       0.0000000000031491
     -0.0000000000010459       0.0000000000007688
      0.0000000000023904      -0.0000000000019393
     -0.0000000000007685       0.0000000000010417
      0.0000000000011732      -0.0000000000012294
      0.0000000000003617       0.0000000000000000
      1.0000000000000000       0.0000000000000000
      1.0000000000000000       0.0000000000000000
      1.0000000000000000       0.0000000000000000
      1.0000000000000000       0.0000000000000000
      1.0000000000000000       0.0000000000000000
      1.0000000000000000       0.0000000000000000


==> fig/numexp1/data416/deflations416.dat <==
   0    0
   1    2
   3   30
   5  153
 103  160
 106  183
 386  386
 388  388
 390  390
 392  392
 394  394
 396  396
 398  398
 400  400
 402  402
 404  404
 406  406
 408  408
 409  410
 410  411
 411  412
 412  413
 413  414
 414  415
 416    0


==> fig/numexp1/data416/eig416.dat <==
                  eig_re                   eig_im
    -14.2411182135606538     556.6377242162890298
    -14.2411182135606538    -556.6377242162890298
     -2.8320783332525701     239.8555350168489326
     -2.8320783332525701    -239.8555350168489326
     -1.2928378495270416     167.6671423476612972
     -1.2928378495270416    -167.6671423476612972
     -1.2706373876278585     164.0072303131310036
     -1.2706373876278585    -164.0072303131310036
     -1.2491239535744225     162.0647178852673278
     -1.2491239535744225    -162.0647178852673278
     -1.2070622251141114     159.4014518376636715
     -1.2070622251141114    -159.4014518376636715
     -1.1567895426953709     156.1062691950379531
     -1.1567895426953709    -156.1062691950379531
     -1.1018008454971651     152.3800792535035953
     -1.1018008454971651    -152.3800792535035953
     -1.0446946606492449     148.3940727739724252
     -1.0446946606492449    -148.3940727739724252
     -0.9874550926588201     144.2804939105649566
     -0.9874550926588201    -144.2804939105649566
     -0.9314345343744325     140.1338146015088455
     -0.9314345343744325    -140.1338146015088455
     -0.8774505746201657     136.0161930473419147
     -0.8774505746201657    -136.0161930473419147
     -0.8259214488598656     131.9646266686623335
     -0.8259214488598656    -131.9646266686623335
     -0.7769938761851174     127.9979417490499856
     -0.7769938761851174    -127.9979417490499856
     -0.7306452080841188     124.1226725547925014
     -0.7306452080841188    -124.1226725547925014
     -0.6867575614824315     120.3375806784033841
     -0.6867575614824315    -120.3375806784033841
     -0.6451676287257653     116.6369042616724130
     -0.6451676287257653    -116.6369042616724130
     -0.6056980733444557     113.0125833697923099
     -0.6056980733444557    -113.0125833697923099
     -0.5681760406528595     109.4557054349005512
     -0.5681760406528595    -109.4557054349005512
     -0.5324429623523135     105.9574035779867813
     -0.5324429623523135    -105.9574035779867813
     -0.4983589999463341     102.5093817963405343
     -0.4983589999463341    -102.5093817963405343
     -0.4658041730679807      99.1041993822558283
     -0.4658041730679807     -99.1041993822558283
     -0.4346779099715971      95.7354352848558250
     -0.4346779099715971     -95.7354352848558250
     -0.4048980310260366      92.3978532128412695
     -0.4048980310260366     -92.3978532128412695
     -0.3764006165408385      89.0878694408442584
     -0.3764006165408385     -89.0878694408442584
     -0.3491416474684869      85.8058881244424185
     -0.3491416474684869     -85.8058881244424185
     -0.3231738102631585      82.5815809741922493
     -0.3231738102631585     -82.5815809741922493
     -0.2969001698748733      79.0666574766880501
     -0.2969001698748733     -79.0666574766880501
     -0.2736601577967777      75.9598634690033521
     -0.2736601577967777     -75.9598634690033521
     -0.2509302818936465      72.7377386530075682
     -0.2509302818936465     -72.7377386530075682
     -0.2291866767189945      69.5139205354040257
     -0.2291866767189945     -69.5139205354040257
    -48.3592059993373624       0.0000000000000000
     -0.2084518959921616      66.2942929802687928
     -0.2084518959921616     -66.2942929802687928
     -0.1887263844345023      63.0792598651896270
     -0.1887263844345023     -63.0792598651896270
     -0.1700041517837782      59.8683681773327834
     -0.1700041517837782     -59.8683681773327834
     -0.1522783889153841      56.6609914835069048
     -0.1522783889153841     -56.6609914835069048
     -0.1355428504380197      53.4564986583779813
     -0.1355428504380197     -53.4564986583779813
     -0.1197921814239330      50.2542984502616576
     -0.1197921814239330     -50.2542984502616576
     -0.1050219395884525      47.0538519647125497
     -0.1050219395884525     -47.0538519647125497
     -0.0912285243549546      43.8546678358156257
     -0.0912285243549546     -43.8546678358156257
     -0.0784090715002080      40.6562946490598094
     -0.0784090715002080     -40.6562946490598094
     -0.0665613578270036      37.4583072041330212
     -0.0665613578270036     -37.4583072041330212
     -0.0556837032191793      34.2602886191959328
     -0.0556837032191793     -34.2602886191959328
     -0.0457748839266917      31.0618032188750313
     -0.0457748839266917     -31.0618032188750313
     -0.0368340531517795      27.8623527203950836
     -0.0368340531517795     -27.8623527203950836
     -0.0288606758201549      24.6613025789379243
     -0.0288606758201549     -24.6613025789379243
     -0.0218544809024536      21.4577445445107458
     -0.0218544809024536     -21.4577445445107458
     -0.0158154440344254      18.2502157501996010
     -0.0158154440344254     -18.2502157501996010
     -0.0107438504160779      15.0360586649740569
     -0.0107438504160779     -15.0360586649740569
     -0.0066405430173034      11.8097068697831258
     -0.0066405430173034     -11.8097068697831258
     -0.0035078239972848       8.5568770826492901
     -0.0035078239972848      -8.5568770826492901
     -5.7546050399254307       0.0000000000000000
     -0.0013537601307510       5.2245213263786923
     -0.0013537601307510      -5.2245213263786923
     -3.6114941208584339       0.0000000000000000
     -2.4596172448764806       0.0000000000000000
     -2.4037601529607877       0.0000000000000000
     -2.3281769745166860       0.0000000000000000
     -2.2273747734251343       0.0000000000000000
     -2.1110952902716247       0.0000000000000000
     -1.9861187873744197       0.0000000000000000
     -1.8572440614642447       0.0000000000000000
     -1.7275943710518575       0.0000000000000000
     -1.5989268492996622       0.0000000000000000
     -1.4719077244156435       0.0000000000000000
     -1.3462781164639495       0.0000000000000000
     -1.2209204984539552       0.0000000000000000
     -1.2194578964906995       0.0000000000000000
     -1.0929038225700132       0.0000000000000000
     -0.9566012611246194       0.0000000000000000
     -0.7914050365771194       0.0000000000000000
     -0.5952483336859159       0.1544881777400529
     -0.5952483336859159      -0.1544881777400529
     -0.5579710172255928       0.2592777654453748
     -0.5579710172255928      -0.2592777654453748
     -0.5224102521439931       0.3255429557291212
     -0.5224102521439931      -0.3255429557291212
     -0.4884201227835825       0.3749556662271333
     -0.4884201227835825      -0.3749556662271333
     -0.4558704765013356       0.4139123666257829
     -0.4558704765013356      -0.4139123666257829
     -0.4255540984325367       0.4446028686538129
     -0.4255540984325367      -0.4446028686538129
     -0.4773854433316695       0.0000000000000000
     -0.4019255690751456       0.4723043287346850
     -0.4019255690751456      -0.4723043287346850
     -0.3780990284199741       0.5071652663344799
     -0.3780990284199741      -0.5071652663344799
     -0.3465531283887165       0.5468970989231625
     -0.3465531283887165      -0.5468970989231625
     -0.2940037534495398       0.5871546483511680
     -0.2940037534495398      -0.5871546483511680
     -0.3092858269060161       0.4687528676205867
     -0.3092858269060161      -0.4687528676205867
     -0.0180792107938905       0.6818231297490451
     -0.0180792107938905      -0.6818231297490451
     -0.0278069457637384       0.6717944330907722
     -0.0278069457637384      -0.6717944330907722
     -0.2381814563909662       0.5914958491787273
     -0.2381814563909662      -0.5914958491787273
     -0.2410301461676769       0.5238089033206820
     -0.2410301461676769      -0.5238089033206820
     -0.0374306293617038       0.6617641296734484
     -0.0374306293617038      -0.6617641296734484
     -0.0064608297162148       0.5989396086400259
     -0.0064608297162148      -0.5989396086400259
     -0.2045321835239670       0.5678054056156074
     -0.2045321835239670      -0.5678054056156074
     -0.1989283611416983       0.5900099706597599
     -0.1989283611416983      -0.5900099706597599
     -0.0471457752905338       0.6518124287857462
     -0.0471457752905338      -0.6518124287857462
     -0.1749892524014507       0.5920065086439803
     -0.1749892524014507      -0.5920065086439803
     -0.1573161295332648       0.5976823709406005
     -0.1573161295332648      -0.5976823709406005
     -0.0558797664381959       0.6412814800860187
     -0.0558797664381959      -0.6412814800860187
     -0.0659955960055905       0.6326422666401772
     -0.0659955960055905      -0.6326422666401772
     -0.1374135909930365       0.6028060677105325
     -0.1374135909930365      -0.6028060677105325
     -0.1219668301787369       0.6049400512435300
     -0.1219668301787369      -0.6049400512435300
     -0.1056933223168337       0.6124432140070915
     -0.1056933223168337      -0.6124432140070915
     -0.0742151481396155       0.6170827883536941
     -0.0742151481396155      -0.6170827883536941
     -0.0827199192292312       0.6192875214425988
     -0.0827199192292312      -0.6192875214425988
     -0.0841913878099858       0.6041303624622731
     -0.0841913878099858      -0.6041303624622731
     -0.0693368143922505       0.5863490309877808
     -0.0693368143922505      -0.5863490309877808
     -0.0611589905847080       0.5632892741274744
     -0.0611589905847080      -0.5632892741274744
     -0.0450655917945212       0.5336896203819592
     -0.0450655917945212      -0.5336896203819592
     -0.0320370357173437       0.5046812020942588
     -0.0320370357173437      -0.5046812020942588
     -0.3945588165318906       0.0000000000000000
     -0.3450608621418463       0.0000000000000000
     -0.3087403987689468       0.0000000000000000
     -0.2799676621620189       0.0000000000000000
     -0.2562961350294513       0.0000000000000000
     -0.2364922737733493       0.0000000000000000
     -0.2199809384228860       0.0000000000000000
     -0.2067330620556977       0.0000000000000000
     -0.1957399102730487       0.0000000000000000
     -0.1832877746781647       0.0000000000000000
     -0.1683991423798277       0.0000000000000000
     -0.1514518880414199       0.0000000000000000
     -0.1322344468330570       0.0000000000000000
     -0.1208372327276749       0.0000000000000000
     -0.1093987316862906       0.0000000000000000
     -0.0551553391426943       0.1308016736649442
     -0.0551553391426943      -0.1308016736649442
     -0.0439635878783614       0.1291716480339792
     -0.0439635878783614      -0.1291716480339792
     -0.0028253986477099       0.1399032157605116
     -0.0028253986477099      -0.1399032157605116
     -0.0357368755551751       0.1280033532365413
     -0.0357368755551751      -0.1280033532365413
     -0.0046449488003380       0.1380295029229710
     -0.0046449488003380      -0.1380295029229710
     -0.0089494216972806       0.1370140373965590
     -0.0089494216972806      -0.1370140373965590
     -0.0057941293525115       0.1360309247710343
     -0.0057941293525115      -0.1360309247710343
     -0.0150314305764440       0.1356406781062435
     -0.0150314305764440      -0.1356406781062435
     -0.0060518850516265       0.1326481596982525
     -0.0060518850516265      -0.1326481596982525
     -0.0291486022950132       0.1275071840775954
     -0.0291486022950132      -0.1275071840775954
     -0.0196023071330011       0.1322982348354984
     -0.0196023071330011      -0.1322982348354984
     -0.0062070953087539       0.1285307380227576
     -0.0062070953087539      -0.1285307380227576
     -0.0231214778884581       0.1288414447936345
     -0.0231214778884581      -0.1288414447936345
     -0.0242677145407978       0.1263474711089297
     -0.0242677145407978      -0.1263474711089297
     -0.0063322485830340       0.1238417319930472
     -0.0063322485830340      -0.1238417319930472
     -0.0222502536630023       0.1214400467269467
     -0.0222502536630023      -0.1214400467269467
     -0.0064241806428057       0.1186056843666582
     -0.0064241806428057      -0.1186056843666582
     -0.0202410107697718       0.1159020281976538
     -0.0202410107697718      -0.1159020281976538
     -0.0064798515628123       0.1128562278277056
     -0.0064798515628123      -0.1128562278277056
     -0.0181126629060455       0.1099468262272181
     -0.0181126629060455      -0.1099468262272181
     -0.0064976507134967       0.1066340216224536
     -0.0064976507134967      -0.1066340216224536
     -0.0159057626782204       0.1035860732860266
     -0.0159057626782204      -0.1035860732860266
     -0.0064777055354442       0.0999862231845908
     -0.0064777055354442      -0.0999862231845908
     -0.0136606131602445       0.0968440620660368
     -0.0136606131602445      -0.0968440620660368
     -0.0064202701608821       0.0929715658698788
     -0.0064202701608821      -0.0929715658698788
     -0.0114237468115945       0.0897496894841490
     -0.0114237468115945      -0.0897496894841490
     -0.0063019384957062       0.0856761760125034
     -0.0063019384957062      -0.0856761760125034
     -0.0092771289152087       0.0823115103171581
     -0.0092771289152087      -0.0823115103171581
     -0.0059997158092162       0.0781798294319898
     -0.0059997158092162      -0.0781798294319898
     -0.0363586743229903       0.0000000000000000
     -0.0073944350501270       0.0745341300925842
     -0.0073944350501270      -0.0745341300925842
     -0.0054053482806069       0.0704477968240567
     -0.0054053482806069      -0.0704477968240567
     -0.0058837736061157       0.0665538579045759
     -0.0058837736061157      -0.0665538579045759
     -0.0046130336666190       0.0625119397951608
     -0.0046130336666190      -0.0625119397951608
     -0.0046439270927016       0.0585061793940483
     -0.0046439270927016      -0.0585061793940483
     -0.0037520590436816       0.0544865281255846
     -0.0037520590436816      -0.0544865281255846
     -0.0035810810467522       0.0504596487068142
     -0.0035810810467522      -0.0504596487068142
     -0.0029079635666146       0.0464707876182799
     -0.0029079635666146      -0.0464707876182799
     -0.0026580656990102       0.0424783592500975
     -0.0026580656990102      -0.0424783592500975
     -0.0021310772480017       0.0385480911262826
     -0.0021310772480017      -0.0385480911262826
     -0.0018659123929590       0.0346328835056237
     -0.0018659123929590      -0.0346328835056237
     -0.0014522281862599       0.0307970683480609
     -0.0014522281862599      -0.0307970683480609
     -0.0012069091193301       0.0269981608033655
     -0.0012069091193301      -0.0269981608033655
     -0.0008917194557426       0.0232961450043734
     -0.0008917194557426      -0.0232961450043734
     -0.0006872724168878       0.0196520788837982
     -0.0006872724168878      -0.0196520788837982
     -0.0004637751323577       0.0161258763082595
     -0.0004637751323577      -0.0161258763082595
     -0.0003147225550392       0.0126776209246113
     -0.0003147225550392      -0.0126776209246113
     -0.0001798432314010       0.0093798532540819
     -0.0001798432314010      -0.0093798532540819
     -0.0000981183922700       0.0062080784775056
     -0.0000981183922700      -0.0062080784775056
     -0.0000436610475132       0.0033598230791807
     -0.0000436610475132      -0.0033598230791807
     -0.0000164718225977       0.0009702906404507
     -0.0000164718225977      -0.0009702906404507
      0.0065950835379282       0.0000000000000000
     -0.0167139268179567       0.0000000000000000
     -0.0001015978454266       0.0000000000000000
     -0.0001123060831858       0.0000000000000000
     -0.0000281011073937       0.0000000000000000
     -0.0000133975977011       0.0000000000000000
      0.0000110264053321       0.0000000000000000
      0.0000072701117351       0.0000000000000000
     -0.0000033674969472       0.0000000000000000
     -0.0000046450163158       0.0000000000000000
      0.0000036336259081       0.0000000000000000
      0.0000022121899454       0.0000000000000000
     -0.0000036433562584       0.0000000000000000
     -0.0000019589834567       0.0000000000000000
     -0.0000013862001381       0.0000000000000000
     -0.0000008059048137       0.0000001832960594
     -0.0000008059048137      -0.0000001832960594
     -0.0000012326182499       0.0000000000000000
      0.0000006630055464       0.0000001519134121
      0.0000006630055464      -0.0000001519134121
      0.0000006081584117       0.0000000000000000
      0.0000007254435874       0.0000000000000000
      0.0000006534742715       0.0000000000000000
      0.0000003709654463       0.0000000000000000
     -0.0000000275236605       0.0000003095611856
     -0.0000000275236605      -0.0000003095611856
     -0.0000005342548187       0.0000000000000000
     -0.0000004825534775       0.0000000708977502
     -0.0000004825534775      -0.0000000708977502
     -0.0000003628675658       0.0000000000000000
     -0.0000004513919702       0.0000000000000000
      0.0000003360273132       0.0000000000000000
     -0.0000003379849282       0.0000000359016168
     -0.0000003379849282      -0.0000000359016168
     -0.0000001374824552       0.0000001536090644
     -0.0000001374824552      -0.0000001536090644
      0.0000002193378094       0.0000000000000000
      0.0000002234082488       0.0000000000000000
      0.0000002261553429       0.0000000000000000
     -0.0000000469592073       0.0000001515883647
     -0.0000000469592073      -0.0000001515883647
      0.0000000435358105       0.0000001563136058
      0.0000000435358105      -0.0000001563136058
     -0.0000001274426098       0.0000000000000000
      0.0000001193774019       0.0000000000000000
     -0.0000000244112865       0.0000000978936530
     -0.0000000244112865      -0.0000000978936530
     -0.0000000810695666       0.0000000136326155
     -0.0000000810695666      -0.0000000136326155
     -0.0000000835386547       0.0000000000000000
      0.0000000748617614       0.0000000195355619
      0.0000000748617614      -0.0000000195355619
     -0.0000000142090381       0.0000000584378723
     -0.0000000142090381      -0.0000000584378723
     -0.0000000555955505       0.0000000000000000
      0.0000000506673637       0.0000000000000000
      0.0000000480479882       0.0000000000000000
     -0.0000000520672220       0.0000000000000000
     -0.0000000098917051       0.0000000342873871
     -0.0000000098917051      -0.0000000342873871
      0.0000000430738790       0.0000000000000000
     -0.0000000342409996       0.0000000000000000
     -0.0000000326611269       0.0000000000000000
      0.0000000191776207       0.0000000079571757
      0.0000000191776207      -0.0000000079571757
     -0.0000000050475546       0.0000000191944380
     -0.0000000050475546      -0.0000000191944380
     -0.0000000028786928       0.0000000093969680
     -0.0000000028786928      -0.0000000093969680
     -0.0000000017049399       0.0000000048109850
     -0.0000000017049399      -0.0000000048109850
     -0.0000000003894268       0.0000000018586134
     -0.0000000003894268      -0.0000000018586134
     -0.0000000000264082       0.0000000005955377
     -0.0000000000264082      -0.0000000005955377
     -0.0000000001009547       0.0000000000000000
      0.0000000004513598       0.0000000000000000
      0.0000000000210346       0.0000000000000000
      0.0000000000011388       0.0000000000000000
      0.0000000001998804       0.0000000000000000
      0.0000000000515133       0.0000000000000000
      0.0000000000169924       0.0000000000000000
      0.0000000000011625       0.0000000000000000
     -0.0000000000082940       0.0000000000000000
     -0.0000000000186253       0.0000000000000000
     -0.0000000000056264       0.0000000000000000
     -0.0000000000068668       0.0000000000000000
     -0.0000000000041984       0.0000000000000000
     -0.0000000000052653       0.0000000000000000
     -0.0000000000014851       0.0000000000000000
      0.0000000000105092       0.0000000000000000
      0.0000000000001268       0.0000000000000000
      0.0000000000032189       0.0000000000000000
     -0.0000000000005931       0.0000000000000000
     -0.0000000000038273       0.0000000000000000
     -0.0000000000005091       0.0000000000000000
     -0.0000000000017654       0.0000000000000000
      0.0000000000007358       0.0000000000000000
     -0.0000000000012196       0.0000000000000000
      0.0000000000017217       0.0000000000000000
     -0.0000000000011934       0.0000000000000000
     -0.0000000000009480       0.0000000000000000
      0.0000000000000872       0.0000000000000000
      1.0000000000000000       0.0000000000000000
      1.0000000000000000       0.0000000000000000
      1.0000000000000000       0.0000000000000000
      1.0000000000000000       0.0000000000000000
      1.0000000000000000       0.0000000000000000
      1.0000000000000000       0.0000000000000000
      1.0000000000000000       0.0000000000000000


==> fig/numexp1/data416/poles416.dat <==
                   xi_re                    xi_im
     -1.0266467117617544       2.9497647226918642
     -0.7992897111493893       2.8279244732765676
     -0.3258279275047257       2.2812178968001047
     -0.3868578564869007       2.3800600208736746
     -0.4503906446127360       2.4723785658660331
     -0.5162521529260264       2.5579204930622117
     -0.5842618596105752       2.6364513379858407
     -0.6542333547874900       2.7077558530496075
     -0.8739769829441484       2.8764592046045139
     -0.9498319542163804       2.9171097611926999
     -1.0266467117617668       2.9497647226918708
     -1.1042107116699660       2.9743345841215421
     -1.1823113564081895       2.9907520011993198
     -1.2607345775382968       2.9989719749265813
     -1.3392654224617897       2.9989719749265951
     -1.4176886435919209       2.9907520011995548
     -1.4957892883301214       2.9743345841213786
     -1.5733532882377448       2.9497647226922976
     -1.6501680457838830       2.9171097611930437
     -1.7260230170561417       2.8764592046046400
     -1.8007102888507336       2.8279244732766124
     -1.8740251485476034       2.7716385975338631
     -1.9457666452124383       2.7077558530495889
     -2.0157381403889940       2.6364513379864176
     -2.0837478470739184       2.5579204930622415
     -2.1496093553873874       2.4723785658663426
     -2.2131421435130987       2.3800600208736618
     -2.2741720724955372       2.2812178967996424
     -2.3325318635406993       2.1761231130368883
     -2.3880615565153023       2.0650637270818155
     -2.4406089483999667       1.9483441449904941
     -2.4900300104368571       1.8262842870256524
     -2.5361892829330048       1.6992187107744992
     -2.5789602465336019       1.5674956941483138
     -2.6182256689929146       1.4314762807788286
     -2.6538779265259875       1.2915332904259049
     -2.6858192987669280       1.1480502970952402
     -2.7139622366388152       1.0014205777007525
     -2.7382296023023129       0.8520460341117423
     -2.7585548805949633       0.7003360915680676
     -2.7748823613459437       0.5467065764764120
     -2.7871672920605888       0.3915785766610895
     -2.7953760005996795       0.2353772871834856
     -2.7994859874615359       0.0785308449238815
     -2.7994859874632603      -0.0785308449235700
     -2.7953760005988317      -0.2353772871837230
     -2.7871672920606700      -0.3915785766600890
     -2.7748823613460440      -0.5467065764750902
     -2.7585548805965230      -0.7003360915676936
     -2.7382296023038699      -0.8520460341107309
     -2.7139622366382103      -1.0014205777013234
     -2.6858192987667073      -1.1480502970941366
     -2.6538779265247490      -1.2915332904249119
     -2.6182256689933552      -1.4314762807785684
     -2.5789602465312456      -1.5674956941478297
     -2.5361892829320927      -1.6992187107753984
     -2.4900300104368767      -1.8262842870261695
     -2.4406089483994959      -1.9483441449911296
     -2.3880615565185095      -2.0650637270812808
     -2.3325318635406864      -2.1761231130365060
     -2.2741720724952734      -2.2812178968001482
     -2.2131421435134628      -2.3800600208724725
     -2.1496093553873372      -2.4723785658660211
     -2.0837478470739450      -2.5579204930629369
     -2.0157381403892960      -2.6364513379857746
     -1.9457666452126390      -2.7077558530488894
     -1.8740251485476866      -2.7716385975338591
     -1.8007102888503199      -2.8279244732760560
     -1.7260230170556989      -2.8764592046045703
     -1.6501680457843810      -2.9171097611924597
     -1.5733532882381720      -2.9497647226918442
     -1.4957892883302009      -2.9743345841210158
     -1.4176886435918816      -2.9907520011994073
     -1.3392654224615412      -2.9989719749270187
     -1.2607345775381886      -2.9989719749267501
     -1.1823113564083632      -2.9907520011995823
     -1.1042107116699635      -2.9743345841214017
     -1.0266467117619564      -2.9497647226924264
     -0.9498319542162054      -2.9171097611927808
     -0.8739769829442245      -2.8764592046048114
     -0.7992897111493283      -2.8279244732765623
     -0.7259748514522493      -2.7716385975339857
     -0.6542333547875718      -2.7077558530496382
     -0.5842618596105046      -2.6364513379858487
     -0.5162521529259159      -2.5579204930622694
     -0.4503906446126237      -2.4723785658660034
     -0.3868578564870145      -2.3800600208737239
     -0.3258279275043716      -2.2812178968002210
     -0.2674681364593941      -2.1761231130368626
     -0.2119384434815858      -2.0650637270815375
     -0.1593910515998910      -1.9483441449903744
     -0.1099699895632850      -1.8262842870260854
     -0.0638107170668029      -1.6992187107743866
     -0.0210397534688352      -1.5674956941477602
      0.0182256689928932      -1.4314762807786197
      0.0538779265248895      -1.2915332904250247
      0.0858192987666044      -1.1480502970954860
      0.1139622366380355      -1.0014205777013521
      0.1382296023023257      -0.8520460341115697
      0.1139622366382675      -1.0014205777013137
      0.1382296023022904      -0.8520460341117669
     -1.3392654224618090       2.9989719749266723
     -1.4176886435917679       2.9907520011993833
     -1.4957892883300781       2.9743345841214337
     -1.5733532882382233       2.9497647226918637
     -1.6501680457838566       2.9171097611930299
     -1.7260230170558837       2.8764592046045809
     -1.8007102888506565       2.8279244732765330
     -1.8740251485476325       2.7716385975338609
     -1.9457666452124407       2.7077558530495813
     -2.0157381403894115       2.6364513379858945
     -2.0837478470739264       2.5579204930622783
     -2.1496093553872475       2.4723785658660455
     -2.2131421435130774       2.3800600208737022
     -2.2741720724952739       2.2812178968000913
     -2.3325318635406318       2.1761231130368675
     -2.3880615565184380       2.0650637270812657
     -2.4406089484000439       1.9483441449905523
     -2.4900300104368553       1.8262842870261635
     -2.5361892829330199       1.6992187107744949
     -2.5789602465311368       1.5674956941478471
     -2.6182256689929506       1.4314762807788246
     -2.6538779265247872       1.2915332904248849
     -2.6858192987669343       1.1480502970952708
     -2.7139622366382681       1.0014205777013125
     -2.7382296023022974       0.8520460341117728
     -2.7585548805965172       0.7003360915677143
     -2.7748823613459304       0.5467065764764403
     -2.7871672920607207       0.3915785766601545
     -2.7953760005996982       0.2353772871835342
     -2.7994859874633371       0.0785308449236186
     -2.7994859874633464      -0.0785308449236210
     -2.7953760005996910      -0.2353772871835361
     -2.7871672920607158      -0.3915785766601537
     -2.7748823613459357      -0.5467065764764421
     -2.7585548805965101      -0.7003360915677140
     -2.7382296023022845      -0.8520460341117606
     -2.7139622366382614      -1.0014205777013148
     -2.6858192987669232      -1.1480502970952700
     -2.6538779265247903      -1.2915332904248873
     -2.6182256689929444      -1.4314762807788237
     -2.5789602465311381      -1.5674956941478420
     -2.5361892829330346      -1.6992187107745014
     -2.4900300104368562      -1.8262842870261620
     -2.4406089484000471      -1.9483441449905512
     -2.3880615565184273      -2.0650637270812595
     -2.3325318635406362      -2.1761231130368643
     -2.2741720724952712      -2.2812178968000847
     -2.2131421435130854      -2.3800600208737053
     -2.1496093553872564      -2.4723785658660509
     -2.0837478470739250      -2.5579204930622805
     -2.0157381403894084      -2.6364513379858892
     -1.9457666452124449      -2.7077558530495831
     -1.8740251485476407      -2.7716385975338622
     -1.8007102888506534      -2.8279244732765307
     -1.7260230170558832      -2.8764592046045756
     -1.6501680457838557      -2.9171097611930135
     -1.5733532882382208      -2.9497647226918615
     -1.4957892883300803      -2.9743345841214359
     -1.4176886435917677      -2.9907520011993820
     -1.3392654224618041      -2.9989719749266661
     -1.2607345775381884      -2.9989719749266683
     -1.1823113564082279      -2.9907520011993731
     -1.1042107116699265      -2.9743345841214412
     -1.0266467117617739      -2.9497647226918651
     -0.9498319542161376      -2.9171097611930308
     -0.8739769829441139      -2.8764592046045827
     -0.7992897111493477      -2.8279244732765476
     -0.7259748514523644      -2.7716385975338640
     -0.6542333547875607      -2.7077558530495871
     -0.5842618596105892      -2.6364513379858985
     -0.5162521529260761      -2.5579204930622783
     -0.4503906446127525      -2.4723785658660438
     -0.3868578564869218      -2.3800600208737026
     -0.3258279275047239      -2.2812178968000927
     -0.2674681364593736      -2.1761231130368577
     -0.2119384434815713      -2.0650637270812613
     -0.1593910515999564      -1.9483441449905434
     -0.1099699895631500      -1.8262842870261644
     -0.0638107170669762      -1.6992187107744867
     -0.0210397534688582      -1.5674956941478526
      0.0182256689929471      -1.4314762807788206
      0.0538779265247922      -1.2915332904248864
      0.0858192987669296      -1.1480502970952691
      0.1139622366382670      -1.0014205777013165
      0.1382296023022898      -0.8520460341117684
      0.1585548805965147      -0.7003360915677156
      0.1748823613459325      -0.5467065764764414
      0.1871672920607163      -0.3915785766601553
      0.1953760005996910      -0.2353772871835343
      0.1994859874633375      -0.0785308449236204
      0.1994859874633375       0.0785308449236204
      0.1953760005996936       0.2353772871835356
      0.1871672920607147       0.3915785766601528
      0.1748823613459334       0.5467065764764447
      0.1585548805965143       0.7003360915677155
      0.1382296023022883       0.8520460341117634
      0.1139622366382663       1.0014205777013125
      0.0858192987669307       1.1480502970952726
      0.0538779265247919       1.2915332904248780
      0.0182256689929494       1.4314762807788242
     -0.0210397534688613       1.5674956941478482
     -0.0638107170669788       1.6992187107744896
     -0.1099699895631453       1.8262842870261631
     -0.1593910515999487       1.9483441449905554
     -0.2119384434815678       2.0650637270812537
     -0.2674681364593682       2.1761231130368608
     -0.3258279275047294       2.2812178968000900
     -0.3868578564869182       2.3800600208737053
     -0.4503906446127520       2.4723785658660571
     -0.5162521529260745       2.5579204930622881
     -0.5842618596105779       2.6364513379858980
     -0.6542333547875532       2.7077558530495653
     -0.7259748514523635       2.7716385975338511
     -0.7992897111493481       2.8279244732765321
     -0.8739769829441137       2.8764592046045885
     -0.9498319542161426       2.9171097611930326
     -1.0266467117617712       2.9497647226918602
     -1.1042107116699251       2.9743345841214222
     -1.1823113564082275       2.9907520011993785
     -1.2607345775381904       2.9989719749266768
     -1.3392654224618121       2.9989719749266897
     -1.4176886435917644       2.9907520011993878
     -1.4957892883300634       2.9743345841214226
     -1.5733532882382342       2.9497647226918744
     -1.6501680457838666       2.9171097611930454
     -1.7260230170558724       2.8764592046045747
     -1.8007102888506619       2.8279244732765401
     -1.8740251485476385       2.7716385975338609
     -1.9457666452124363       2.7077558530495804
     -2.0157381403894106       2.6364513379858940
     -2.0837478470739228       2.5579204930622801
     -2.1496093553872537       2.4723785658660500
     -2.2131421435130787       2.3800600208737004
     -2.2741720724952765       2.2812178968000891
     -2.3325318635406451       2.1761231130368843
     -2.3880615565184211       2.0650637270812555
     -2.4406089484000488       1.9483441449905523
     -2.4900300104368411       1.8262842870261577
     -2.5361892829330088       1.6992187107744900
     -2.5789602465311550       1.5674956941478495
     -2.6182256689929551       1.4314762807788253
     -2.6538779265247898       1.2915332904248964
     -2.6858192987669351       1.1480502970952617
     -2.7139622366382627       1.0014205777013123
     -2.7382296023022845       0.8520460341117663
     -2.7585548805965145       0.7003360915677089
     -2.7748823613459290       0.5467065764764409
     -2.7871672920607238       0.3915785766601551
     -2.7953760005996746       0.2353772871835351
     -2.7994859874633344       0.0785308449236241
     -2.7994859874633238      -0.0785308449236137
     -2.7953760005997017      -0.2353772871835336
     -2.7871672920607096      -0.3915785766601532
     -2.7748823613459432      -0.5467065764764431
     -2.7585548805965199      -0.7003360915677094
     -2.7382296023022792      -0.8520460341117679
     -2.7139622366382752      -1.0014205777013103
     -2.6858192987669263      -1.1480502970952688
     -2.6538779265247774      -1.2915332904248742
     -2.6182256689929506      -1.4314762807788326
     -2.5789602465311607      -1.5674956941478491
     -2.5361892829330204      -1.6992187107745020
     -2.4900300104368633      -1.8262842870261762
     -2.4406089484000439      -1.9483441449905543
     -2.3880615565184127      -2.0650637270812640
     -2.3325318635406260      -2.1761231130368581
     -2.2741720724952699      -2.2812178968000807
     -2.2131421435130703      -2.3800600208736902
     -2.1496093553872666      -2.4723785658660620
     -2.0837478470739241      -2.5579204930622801
     -2.0157381403894110      -2.6364513379858958
     -1.9457666452124542      -2.7077558530495787
     -1.8740251485476411      -2.7716385975338764
     -1.8007102888506701      -2.8279244732765489
     -1.7260230170558952      -2.8764592046045867
     -1.6501680457838579      -2.9171097611930406
     -1.5733532882382322      -2.9497647226918784
     -1.4957892883300765      -2.9743345841214190
     -1.4176886435917819      -2.9907520011994078
     -1.3392654224618252      -2.9989719749266821
     -1.2607345775381911      -2.9989719749266799
     -1.1823113564082222      -2.9907520011993718
     -1.1042107116699262      -2.9743345841214364
     -1.0266467117617806      -2.9497647226918704
     -0.9498319542161379      -2.9171097611930237
     -0.8739769829441077      -2.8764592046045601
     -0.7992897111493382      -2.8279244732765232
     -0.7259748514523662      -2.7716385975338658
     -0.6542333547875578      -2.7077558530495649
     -0.5842618596105874      -2.6364513379859096
     -0.5162521529260716      -2.5579204930622899
     -0.4503906446127530      -2.4723785658660495
     -0.3868578564869153      -2.3800600208737057
     -0.3258279275047272      -2.2812178968001073
     -0.2674681364593737      -2.1761231130368741
     -0.2119384434815683      -2.0650637270812688
     -0.1593910515999576      -1.9483441449905610
     -0.1099699895631438      -1.8262842870261571
     -0.0638107170669731      -1.6992187107744996
     -0.0210397534688643      -1.5674956941478448
      0.0182256689929452      -1.4314762807788248
      0.0538779265247916      -1.2915332904248940
      0.1585548805965173      -0.7003360915677190
      0.1748823613459340      -0.5467065764764444
      0.1871672920607133      -0.3915785766601546
      0.1953760005996926      -0.2353772871835348
      0.1994859874633371      -0.0785308449236233
      0.1994859874633344       0.0785308449236206
      0.1953760005996920       0.2353772871835366
      0.1871672920607152       0.3915785766601524
      0.1748823613459321       0.5467065764764437
      0.1585548805965159       0.7003360915677209
      0.1382296023022914       0.8520460341117730
      0.1139622366382692       1.0014205777013223
      0.0858192987669324       1.1480502970952742
      0.0538779265247888       1.2915332904248860
      0.0182256689929464       1.4314762807788406
     -0.0210397534688653       1.5674956941478679
     -0.0638107170669773       1.6992187107744909
     -0.1099699895631497       1.8262842870261775
     -0.1593910515999534       1.9483441449905605
     -0.2119384434815749       2.0650637270812657
      0.1585548805963226      -0.7003360915679413
      0.1748823613461161      -0.5467065764766067
      0.1871672920607380      -0.3915785766600197
      0.1953760005998515      -0.2353772871836427
      0.1994859874633002      -0.0785308449234501
      0.1994859874633158       0.0785308449236290
      0.1953760005997570       0.2353772871835427
      0.1871672920607971       0.3915785766601007
      0.1748823613459135       0.5467065764763523
      0.1585548805963782       0.7003360915678448
      0.1382296023022979       0.8520460341117433
      0.1139622366381355       1.0014205777013134
      0.0858192987669282       1.1480502970953181
      0.0538779265249107       1.2915332904247723
      0.0182256689929536       1.4314762807786550
     -0.0210397534687158       1.5674956941480633
     -0.0638107170669238       1.6992187107743431
     -0.1099699895630317       1.8262842870260685
     -0.1593910516000438       1.9483441449908840
     -0.2119384434813824       2.0650637270811734
     -0.2674681364593280       2.1761231130368031
     -0.3258279275046775       2.2812178968001113
     -0.3868578564868387       2.3800600208738620
     -0.4503906446128720       2.4723785658660549
     -0.5162521529261114       2.5579204930622792
     -0.5842618596105373       2.6364513379859358
     -0.6542333547874775       2.7077558530495272
     -0.7259748514525816       2.7716385975338671
     -0.7992897111493342       2.8279244732765636
     -0.8739769829443358       2.8764592046044966
     -1.1042107116700450       2.9743345841213569
     -1.1823113564083478       2.9907520011994913
     -1.2607345775382481       2.9989719749269286
     -1.3392654224617602       2.9989719749266674
     -1.4176886435922211       2.9907520011992328
     -1.4957892883301545       2.9743345841213751
     -1.5733532882380377       2.9497647226919468
     -1.6501680457839010       2.9171097611929255
     -1.7260230170555899       2.8764592046043269
     -1.8007102888506810       2.8279244732766098
     -1.8740251485479840       2.7716385975339479
     -1.9457666452124449       2.7077558530496426
     -2.0157381403890873       2.6364513379856640
     -2.0837478470740636       2.5579204930623329
     -2.1496093553862536       2.4723785658664350
     -2.2131421435130911       2.3800600208736657
     -2.2741720724956163       2.2812178967989083
     -2.3325318635406802       2.1761231130368888
     -2.3880615565181778       2.0650637270823209
     -2.4406089484000875       1.9483441449905794
     -2.4900300104399919       1.8262842870249199
     -2.5361892829330266       1.6992187107745043
     -2.5789602465318802       1.5674956941477731
     -2.6182256689929910       1.4314762807788630
     -2.6538779265195998       1.2915332904266601
     -2.6858192987669636       1.1480502970952784
     -1.1823113564082328       2.9907520011993838
     -1.0266467117617788       2.9497647226918642
     -0.8739769829441159       2.8764592046045787
     -0.7259748514523650       2.7716385975338595
     -0.5842618596105872       2.6364513379858958
     -0.4503906446127507       2.4723785658660473
     -0.3258279275047246       2.2812178968000927
     -0.2119384434815688       2.0650637270812626
     -0.1099699895631472       1.8262842870261615
     -0.0210397534688616       1.5674956941478464
      0.0538779265247908       1.2915332904248855
      0.1139622366382676       1.0014205777013128


==> fig/numexp1/data416/sdiag416.dat <==
   1   0.0000000000000000e+00
   2   2.6381772360490746e-03
   3   2.7737575672394819e-13
   4   2.7544818650664279e-06
   5   3.4276815175022855e-13
   6   6.4424806344670377e-04
   7   1.1480900279236941e-05
   8   6.6363700207801424e-05
   9   3.9414888097514487e-05
  10   1.6795688159162300e-04
  11   4.2677333423972485e-05
  12   3.0591274925247450e-04
  13   4.8748153724866063e-05
  14   4.7885291568628042e-04
  15   5.3143121632897089e-05
  16   6.2262792342603968e-04
  17   5.7862426554435351e-05
  18   7.5447979566093239e-04
  19   6.4622268508632489e-05
  20   8.6611183046178834e-04
  21   7.4368262834271522e-05
  22   9.6746206424165430e-04
  23   8.7123666623758458e-05
  24   1.0514592181925658e-03
  25   1.0183290877975610e-04
  26   1.1227018687265721e-03
  27   1.1400121661860887e-04
  28   1.1580082855891032e-03
  29   1.0643916522905273e-04
  30   1.0909068012899667e-03
  31   9.0666430968520083e-05
  32   1.3555518613955664e-03
  33   2.7879155206780588e-04
  34   1.1713272580630442e-03
  35   2.3446310909090810e-04
  36   2.1170926256279428e-03
  37   6.0026068542580924e-04
  38   6.2381513123815581e-03
  39   1.0846877737971752e-03
  40   8.8657743692751659e-03
  41   7.8856426985783297e-04
  42   2.5529994816094409e-03
  43   7.1402205958710882e-04
  44   2.6954934828635545e-03
  45   8.0645566065178651e-04
  46   2.7954676031112045e-03
  47   8.9711759069822721e-04
  48   2.8906532694985099e-03
  49   9.8647186947612027e-04
  50   2.9350937179951162e-03
  51   1.0533775752021844e-03
  52   2.7173893754201843e-03
  53   9.6130529254656876e-04
  54   1.2733987258073376e-03
  55   1.2649510517365602e-03
  56   4.2032954284909378e-02
  57   2.3112335400249390e-03
  58   7.1336881229947472e-03
  59   1.8521395474292849e-03
  60   6.8177688772617781e-03
  61   1.8471401200152236e-03
  62   7.5040323392214512e-03
  63   1.9163620714510406e-03
  64   8.0879543323268549e-03
  65   1.9977308958675360e-03
  66   8.3623225431714195e-03
  67   2.0924000139121743e-03
  68   2.8773575509328962e-03
  69   9.8933787954263823e-04
  70   1.0884715521031949e-03
  71   6.2848145337132955e-03
  72   2.9226255147947015e-03
  73   5.8336001569004869e-03
  74   3.0920007051493674e-03
  75   5.0941672218176668e-03
  76   3.3579817244186834e-03
  77   4.1585053862123458e-03
  78   3.7594297119105456e-03
  79   3.1409198242536174e-03
  80   4.3459231305909458e-03
  81   2.1730986486896910e-03
  82   5.1804138341228741e-03
  83   1.3632234931534432e-03
  84   6.3406934108991252e-03
  85   7.6649245919386850e-04
  86   7.9216606279124829e-03
  87   3.8002048334635774e-04
  88   1.0045503091002661e-02
  89   1.6175021350527496e-04
  90   1.2905847567921003e-02
  91   5.6396203495725513e-05
  92   1.6934339848751270e-02
  93   1.4801690947743860e-05
  94   2.3369887253827052e-02
  95   2.4955483173739857e-06
  96   3.5436294087792544e-02
  97   2.0138783012668695e-07
  98   4.2999416026957282e-02
  99   6.3801373002512981e-09
 100   3.3577437761419485e-02
 101   1.8539187913054995e-11
 102   2.1152428721847426e-02
 103   4.9540908468111275e-13
 104   3.8510803107003602e-11
 105   4.3339766120820990e-04
 106   3.5391255490931629e-13
 107   8.1997311490403452e-04
 108   1.3388830741610863e-03
 109   7.1252484442632983e-04
 110   1.4268668087990002e-03
 111   1.5390966723441818e-03
 112   1.7637946075256491e-03
 113   1.9178872784396813e-03
 114   1.9225185777004270e-03
 115   1.9138351341230482e-03
 116   2.0204515534551545e-03
 117   1.7844381089152698e-03
 118   2.3484211139949457e-03
 119   3.1036724648039996e-03
 120   2.9829101143967222e-03
 121   2.9690750363321914e-03
 122   3.0456318932551413e-03
 123   3.3636647301261945e-03
 124   3.4438314200661083e-03
 125   3.5807819639880967e-03
 126   3.7977601011551180e-03
 127   3.6718420104494367e-03
 128   3.8502046245842436e-03
 129   3.8130613287017173e-03
 130   3.6722892394009184e-03
 131   3.5803726940341384e-03
 132   3.5771739864693336e-03
 133   3.7656104425411096e-03
 134   3.7685889875321800e-03
 135   3.8838619361376424e-03
 136   3.6550198627094358e-03
 137   3.8138568384574654e-03
 138   3.8583368160824451e-03
 139   4.0478140350084174e-03
 140   3.7149504275231959e-03
 141   3.4105152612244273e-03
 142   3.6008857932368827e-03
 143   2.9874780256819197e-03
 144   3.5463980973745516e-03
 145   3.3501668397898834e-03
 146   3.1002012934709553e-03
 147   2.9717805543286314e-03
 148   3.0112927816496149e-03
 149   3.8565891282821311e-03
 150   3.1817502255276344e-03
 151   3.7583375384976506e-03
 152   2.9539064565231509e-03
 153   3.0832463051278119e-03
 154   3.1565669500673004e-03
 155   2.9456955254435644e-03
 156   2.7437416592236180e-03
 157   2.6396259595584453e-03
 158   3.7934015914729852e-03
 159   2.9563923786083508e-03
 160   2.6760059551847798e-03
 161   4.0652341922830073e-03
 162   3.3542604905014615e-03
 163   2.9865272626557601e-03
 164   3.4406154764436425e-03
 165   4.1560573658193344e-03
 166   3.4236477653080575e-03
 167   3.1520702563242954e-03
 168   3.6175714153966199e-03
 169   2.4537542083296663e-03
 170   3.3648592492201636e-03
 171   3.9871763760966628e-03
 172   2.1827001320408341e-03
 173   3.0098888208043226e-03
 174   2.6022907675738688e-03
 175   2.3077946152430633e-03
 176   3.1841689383398566e-03
 177   3.9186696292020174e-03
 178   4.6538848613929878e-03
 179   3.1453978233911598e-03
 180   3.1314334658703825e-03
 181   4.3444118547885545e-03
 182   2.5287214459807795e-03
 183   3.4776139494714867e-03
 184   4.1695481039664244e-03
 185   5.1418349286880731e-03
 186   4.0744468604558669e-03
 187   3.2550338147545781e-03
 188   5.1987394223167484e-03
 189   3.9950944479042417e-03
 190   9.5620857726302164e-03
 191   2.6860236338329645e-03
 192   7.3228849292081670e-03
 193   5.5258531503732927e-03
 194   7.4270484972339245e-03
 195   8.6536845475539328e-03
 196   4.8443899304415608e-03
 197   4.0853453835545213e-03
 198   3.5144928801000676e-03
 199   4.2813000242003189e-03
 200   9.7982110381335599e-03
 201   3.9633187468320749e-03
 202   5.7242885139551737e-03
 203   5.2578818483398643e-03
 204   4.0832678579172457e-03
 205   4.4780970514387572e-03
 206   1.7242301048224701e-03
 207   3.8010691852375053e-03
 208   3.7328353120957879e-03
 209   3.6767742925045768e-03
 210   1.7652284815182543e-03
 211   3.8240861486404437e-03
 212   2.5355349657533578e-03
 213   1.5195962879931766e-03
 214   1.1808214589825714e-03
 215   5.2976419189202251e-04
 216   3.3597363543117677e-03
 217   1.6572495399615073e-03
 218   7.0437119141221916e-04
 219   1.7491663740319158e-03
 220   8.8966461225772181e-04
 221   5.5738980417862228e-04
 222   7.2956092388640117e-04
 223   1.7160274782393303e-03
 224   2.2578587826261763e-03
 225   6.8777092003126285e-04
 226   6.1844700449214412e-04
 227   5.2801188045057583e-04
 228   3.9605776339236821e-04
 229   1.0325227734835046e-03
 230   3.2676360271303659e-04
 231   1.0400074240512350e-03
 232   6.6899372946972908e-04
 233   6.7258286838164634e-04
 234   9.2718911903997983e-04
 235   5.6205770798424494e-04
 236   1.1172119370797269e-03
 237   6.7715412327548727e-04
 238   1.4048051162665581e-03
 239   9.0299379752662909e-04
 240   9.0670032464402908e-04
 241   1.3283885607160895e-03
 242   8.8447672956910948e-04
 243   1.1230502341361614e-03
 244   8.1828195977608925e-04
 245   1.1139775945691692e-03
 246   9.0535972395579592e-04
 247   1.0790564071163241e-03
 248   1.0562402980982604e-03
 249   9.6799266671298916e-04
 250   9.0589383206653162e-04
 251   6.2790149412868832e-04
 252   7.7558634578657991e-04
 253   6.5648691310061732e-04
 254   7.8093310726694862e-04
 255   7.4141718604312933e-04
 256   9.2581500895975641e-04
 257   6.7269061808707500e-04
 258   6.3111848388341962e-04
 259   3.8721356892307615e-04
 260   4.5340603732413516e-04
 261   3.8365722336286702e-04
 262   5.5760730234963773e-04
 263   3.8518553781662860e-04
 264   3.9341057356244403e-04
 265   4.4351028346421449e-04
 266   4.3289307547844793e-04
 267   6.2996937673356467e-04
 268   5.4125319695348651e-04
 269   4.7825300686315869e-04
 270   6.1809082916980114e-04
 271   5.0720263631128112e-04
 272   5.2019084571444554e-04
 273   3.9304829355024418e-04
 274   7.7059708211169595e-04
 275   3.7641479075913113e-04
 276   6.2059471452588142e-04
 277   3.5840068388872710e-04
 278   8.1473232336533774e-04
 279   3.4107823808951081e-04
 280   6.7611279490910879e-04
 281   3.1318785688237271e-04
 282   5.6747539602366602e-04
 283   3.9070141903601018e-04
 284   2.9084968974177621e-04
 285   1.8465429694678779e-04
 286   3.0998463611209141e-04
 287   8.6981016401212256e-05
 288   1.0417081331389738e-04
 289   6.4626779314036319e-05
 290   6.9271333695569516e-05
 291   3.8299993492599448e-05
 292   3.0353220958692002e-05
 293   3.0349830196847178e-05
 294   2.7105768909390496e-05
 295   2.4493103361053068e-05
 296   1.7093525035060920e-05
 297   1.4862741654831122e-05
 298   2.2121051530598284e-05
 299   2.4479793991260974e-05
 300   2.1860322821763120e-05
 301   1.7684853493555170e-05
 302   1.0415918355028860e-05
 303   7.6412083727890909e-06
 304   7.9866393479419383e-06
 305   1.4473037803592281e-05
 306   1.0767479638734039e-05
 307   4.6553727693668230e-06
 308   5.9415573823695526e-06
 309   9.4639015190134300e-06
 310   8.7641467065285578e-07
 311   1.3046403119364843e-06
 312   4.9107852297340253e-08
 313   8.4898366331675937e-07
 314   2.8008288044375365e-07
 315   1.8353866396307268e-08
 316   3.0130974657163653e-09
 317   4.0778561162000881e-09
 318   7.7794647880493302e-09
 319   1.1436337172671542e-09
 320   5.3295584624512299e-09
 321   2.8969526475122965e-09
 322   1.1536230102590822e-09
 323   7.7958729752954358e-10
 324   3.0470089956721390e-10
 325   3.6538846465308014e-10
 326   1.4370887724467481e-10
 327   2.1456012249115073e-10
 328   1.5852557747383009e-10
 329   3.4446636096922569e-10
 330   3.7615276287800514e-10
 331   3.8637169213942486e-10
 332   2.1211718027307811e-09
 333   8.8770639934588834e-10
 334   1.2962112856372412e-09
 335   1.2178256458452325e-10
 336   2.0242236788594258e-10
 337   4.9832950784141694e-10
 338   4.4573764314996885e-10
 339   2.6736597992335423e-10
 340   1.5325247163338540e-10
 341   2.5682440459400975e-10
 342   2.0893252212592503e-10
 343   9.3257743948630003e-11
 344   1.8793194959159619e-10
 345   2.0936847366636410e-10
 346   6.2260855835191426e-10
 347   6.1122940801459492e-10
 348   6.0911799195382935e-10
 349   7.8531111767457762e-10
 350   1.1029295433024033e-09
 351   1.2798358815984721e-10
 352   3.7126450342488358e-10
 353   9.5838505858917559e-10
 354   9.6699865115664464e-10
 355   6.9121961944712549e-10
 356   4.7729697003891672e-10
 357   5.7101398958060647e-10
 358   3.2747741384428936e-10
 359   2.8552054611072485e-10
 360   2.6688872381646414e-10
 361   2.6057048225968257e-10
 362   3.8233745981417522e-10
 363   2.5565764229679447e-10
 364   1.7068178047372023e-10
 365   1.9425050780636931e-10
 366   2.3198486973039911e-10
 367   2.9961737356019902e-10
 368   2.1447026922826230e-10
 369   2.0774144293717115e-10
 370   1.6378884669002999e-10
 371   1.1707420428249672e-10
 372   1.9117034657439531e-10
 373   1.3655579096822287e-10
 374   1.0600819238127918e-10
 375   5.7865953439346791e-11
 376   5.1998481241840479e-11
 377   7.0444955751046678e-11
 378   6.2141531291091375e-11
 379   7.5205016845607259e-11
 380   6.7711939877238681e-12
 381   4.2954896891765201e-11
 382   1.0833106288062249e-11
 383   1.0092041372478660e-11
 384   2.3810584961209530e-12
 385   7.6415846380677610e-13
 386   2.4785241166973354e-13
 387   3.4129265057877426e-13
 388   6.4162192498451984e-14
 389   2.6807039542454311e-14
 390   3.8401727047517135e-14
 391   5.8158122203160510e-14
 392   8.7496443254452168e-14
 393   1.6321536646139358e-14
 394   1.9475676083844083e-14
 395   1.3777177981389841e-14
 396   5.8944783987218692e-15
 397   1.5825291924898838e-14
 398   8.0487126582076032e-15
 399   3.3063594420597382e-14
 400   2.0324932607359890e-14
 401   2.7488806737825598e-14
 402   1.4708037987427995e-15
 403   2.7092307532619437e-15
 404   1.1268515659620168e-14
 405   3.8936508526377595e-15
 406   4.6796493461002286e-15
 407   1.9203407789579619e-15
 408   3.0323103918810168e-15
 409   4.0131075119672124e-17


==> fig/numexp1/fig_numexp1_3.tikz <==
%\definecolor{clust1color}{rgb}{0.11,0.49,0.41}%
%\definecolor{clust2color}{rgb}{0.2578,0.4844,0.9531}%
%\definecolor{polecolor}{rgb}{0.3281,0.3281,0.3281}%

\definecolor{clust1color}{gray}{0.5}
\definecolor{clust2color}{gray}{0.25}
\definecolor{polecolor}{gray}{0.37}

\begin{tikzpicture}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%% Problem 1: 416 %%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

% for local
\pgfplotstableread{data416/sdiag416.dat}
 {\sdiagtable}
  

%% for main 
%\pgfplotstableread{../fig/numexp1/data416/sdiag416.dat}
% {\sdiagtable}
  
% subdiagonal
%\node[] at (-0.95cm,4cm) {I.};
\begin{axis}[%
xlabel=$i$,
ylabel=$|a_{i+1,i}| + |b_{i+1,i}|$,
ymode=log,
xmin=1,
xmax=415,
ymin=1e-15,
ymax=10,
at={(0cm,0cm)},
width=6.5cm,
height=5.5cm,
ylabel shift = -0.2 cm,
xlabel shift = -0.15 cm
]

\fill [polecolor!80] (axis cs:386,1e-15) rectangle (axis cs:415,10);

\fill [polecolor!80] (axis cs:103,1e-15) rectangle (axis cs:106,10);

\fill [polecolor!80] (axis cs:1,1e-15) rectangle (axis cs:5,10);

%\draw[densely dotted, line width=1pt, color=deflcolor] (axis cs:103,1e-15) -- (axis cs:103,10);

\addplot [color=clust1color, line width=0.6pt][restrict x to domain=1:106] table[x index=0, y index=1] from \sdiagtable ; 

\addplot [color=clust2color, line width=0.6pt][restrict x to domain=107:415] table[x index=0, y index=1] from \sdiagtable ; 


\end{axis}

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%% Problem 2: 1280 %%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
\def\yos{0cm}
\def\xos{6.5cm}
% read standalone

% for local
\pgfplotstableread{data1280/sdiag1280.dat}
 {\sdiagtable}
 
%% for main 
%\pgfplotstableread{../fig/numexp1/data1280/sdiag1280.dat}
% {\sdiagtable}
  
% eigenvalue clusters and poles in Hessenberg pair:
% extended view
%\node[] at (-0.95cm+\xos,4cm-\yos) {II.};
\begin{axis}[%
xlabel=$i$,
ylabel=$|a_{i+1,i}| + |b_{i+1,i}|$,
ymode=log,
xmin=1,
xmax=1279,
ymin=1e-15,
ymax=10,
at={(0cm+\xos,0cm-\yos)},
width=6.5cm,
height=5.5cm,
ylabel shift = -0.2 cm,
xlabel shift = -0.15 cm
]

\fill [polecolor!80] (axis cs:1177,1e-15) rectangle (axis cs:1279,10);

\fill [polecolor!80] (axis cs:313,1e-15) rectangle (axis cs:322,10);

\fill [polecolor!80] (axis cs:1,1e-15) rectangle (axis cs:9,10);

\addplot [color=clust1color, line width=0.6pt][restrict x to domain=1:321] table[x index=0, y index=1] from \sdiagtable ; 

\addplot [color=clust2color, line width=0.6pt][restrict x to domain=322:1279] table[x index=0, y index=1] from \sdiagtable ; 


\end{axis}

\end{tikzpicture}

==> fig/numexp2/old/fig_numexp2.tikz <==
\begin{tikzpicture}
\pgfplotsset{
  log x ticks with fixed point/.style={
      xticklabel={
        \pgfkeys{/pgf/fpu=true}
        \pgfmathparse{exp(\tick)}%
        \pgfmathprintnumber[fixed relative, precision=3]{\pgfmathresult}
        \pgfkeys{/pgf/fpu=false}
      }
  }}
  
% Pane I : Backward error.
%\node[] at (-0.5cm,4.5cm) {I.};
\begin{axis}[%
at={(0cm,0cm)},
width=4.5cm,
height=4.5cm,
ylabel shift = -0.05 cm,
xlabel shift = -0.15 cm,
scale only axis,
xmode=log,
xmin=100,
xmax=1000,
log x ticks with fixed point,
xtick={100, 178, 316, 562, 1000},
xlabel style={font=\color{white!15!black}},
xlabel={$n$},
ymode=log,
ymin=1.3e-15,
ymax=1.3e-14,
yminorticks=true,
ylabel style={font=\color{white!15!black}},
ylabel={relative backward error},
axis background/.style={fill=white},
every axis plot/.append style={thick},
grid=both,
grid style={line width=.1pt, draw=gray!10},
major grid style={line width=.2pt,draw=gray!50},
]
%%%%%%%%%%%%%
%% A
%%%%%%%%%%%%%
% reduction
\addplot [color=black, loosely dashed]
  table[row sep=crcr]{%
100	1.69182623745406e-15\\
133	1.94708732061205e-15\\
178	2.30329538391719e-15\\
237	2.6336946740237e-15\\
316	2.98742501803995e-15\\
422	3.47826932939142e-15\\
562	3.93553297304772e-15\\
750	4.52398508853689e-15\\
1000	5.18686447532642e-15\\
};
% classic
\addplot [color=black, loosely dashed, mark=*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
100	3.58091813625549e-15\\
133	4.075236954816e-15\\
178	4.79584385893824e-15\\
237	5.61278252564157e-15\\
316	6.53570093801717e-15\\
422	7.2181799871265e-15\\
562	8.07275499649437e-15\\
750	1.03458142858844e-14\\
1000	1.20897140646376e-14\\
};
% zero
\addplot [color=black, loosely dashed, mark=square*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
100	3.56671001521559e-15\\
133	4.23227212349994e-15\\
178	5.08007940389804e-15\\
237	5.38507042845049e-15\\
316	6.54214113881744e-15\\
422	7.45680313556613e-15\\
562	8.33231710835346e-15\\
750	9.73315841886887e-15\\
1000	1.1495962380639e-14\\
};
% Wilkinson
\addplot [color=black, loosely dashed, mark=triangle*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
100	3.66309554491701e-15\\
133	4.02055081638256e-15\\
178	4.54490992137233e-15\\
237	5.35782205933145e-15\\
316	6.0634212733972e-15\\
422	7.28518669378866e-15\\
562	7.85518130928602e-15\\
750	8.89514328372688e-15\\
1000	1.0172788125871e-14\\
};
% random
\addplot [color=black, loosely dashed, mark=diamond*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
100	3.68100177094935e-15\\
133	4.40267868108885e-15\\
178	5.0163030057257e-15\\
237	6.05307882980362e-15\\
316	7.07631787080278e-15\\
422	7.63427161497591e-15\\
562	9.02685028955085e-15\\
750	1.05487619610497e-14\\
1000	1.19345342191215e-14\\
};
%%%%%%%%%%%%%
%% B
%%%%%%%%%%%%%
% reduction
\addplot [color=black]
  table[row sep=crcr]{%
100	2.18077089256397e-15\\
133	2.1398517261843e-15\\
178	2.57266676252797e-15\\
237	3.11739956824322e-15\\
316	3.40738933741685e-15\\
422	3.81913716150156e-15\\
562	4.41941560267269e-15\\
750	4.99231362476261e-15\\
1000	5.864203618555e-15\\
};

% classic
\addplot [color=black, mark=*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
100	2.90447248087585e-15\\
133	3.59246758726589e-15\\
178	3.87394515851869e-15\\
237	4.47477162634507e-15\\
316	5.22777877349495e-15\\
422	5.9743048988425e-15\\
562	6.61001899612315e-15\\
750	7.7494029046912e-15\\
1000	8.89808106034398e-15\\
};

% zero
\addplot [color=black, mark=square*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
100	3.38849972269807e-15\\
133	3.65503826649386e-15\\
178	4.26295412577156e-15\\
237	4.87438877346261e-15\\
316	5.55321082956008e-15\\
422	6.36693449211746e-15\\
562	7.19332801034147e-15\\
750	8.31976833097726e-15\\
1000	9.66169407307484e-15\\
};

% Wilkinson
\addplot [color=black, mark=triangle*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
100	2.89187782061909e-15\\
133	3.35768604291459e-15\\
178	3.99818109553203e-15\\
237	4.43445225620473e-15\\
316	5.06905043977271e-15\\
422	6.02369157099309e-15\\
562	6.65794907961521e-15\\
750	7.58020628059224e-15\\
1000	8.70322305418245e-15\\
};

%random
\addplot [color=black, mark=diamond*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
100	3.20245461945953e-15\\
133	3.55907683643352e-15\\
178	4.05458243940221e-15\\
237	4.71792717872386e-15\\
316	5.39354334422341e-15\\
422	6.23820024279332e-15\\
562	7.05854761410872e-15\\
750	8.10451159121338e-15\\
1000	9.26156132445666e-15\\
};

\end{axis}
%
%% Pane 2: Iterations (don't show this info)
%\node[] at (4cm,5.5cm) {II.};
%\begin{axis}[%
%at={(4cm,0cm)},
%width=3.5cm,
%height=3cm,
%ylabel shift = -0.15 cm,
%xlabel shift = -0.15 cm,
%scale only axis,
%xmode=log,
%xmin=100,
%xmax=1000,
%log ticks with fixed point,
%xtick={100, 178, 316, 562, 1000},
%xminorticks=true,
%xlabel style={font=\color{white!15!black}},
%xlabel={$n$},
%ymode=log,
%ymin=200,
%ymax=4000,
%yminorticks=true,
%ylabel style={font=\color{white!15!black}},
%ylabel={iterations},
%axis background/.style={fill=white},
%every axis plot/.append style={thick},
%grid=both,
%grid style={line width=.1pt, draw=gray!10},
%major grid style={line width=.2pt,draw=gray!50},
%]
%% classic
%\addplot [color=black, mark=*, mark options={solid, scale=1.5, fill=gray}]
%  table[row sep=crcr]{%
%100	256\\
%133	354\\
%178	468\\
%237	628\\
%316	825\\
%422	1118\\
%562	1514\\
%750	2022\\
%1000	2626\\
%};
%% zero
%\addplot [color=black, mark=square*, mark options={solid, scale=1.5, fill=gray}]
%  table[row sep=crcr]{%
%100	285\\
%133	376\\
%178	530\\
%237	676\\
%316	897\\
%422	1170\\
%562	1541\\
%750	2059\\
%1000	2758\\
%};
%% Wilkinson
%\addplot [color=black, mark=triangle*, mark options={solid, scale=1.5, fill=gray}]
%  table[row sep=crcr]{%
%100	258\\
%133	342\\
%178	451\\
%237	611\\
%316	808\\
%422	1070\\
%562	1427\\
%750	1920\\
%1000	2539\\
%};
%% random
%\addplot [color=black, mark=diamond*, mark options={solid, scale=1.5, fill=gray}]
%  table[row sep=crcr]{%
%100	300\\
%133	400\\
%178	532\\
%237	718\\
%316	937\\
%422	1234\\
%562	1655\\
%750	2222\\
%1000	2911\\
%};
%
%\end{axis}

% Pane 3: Iterations per eigenvalue
%\node[] at (5.5cm,4.5cm) {II.};
\begin{axis}[%
at={(6cm,0cm)},
width=4.5cm,
height=4.5cm,
ylabel shift = -0.15cm,
xlabel shift = -0.15cm,
scale only axis,
xmode=log,
xmin=100,
xmax=1000,
xminorticks=true,
log x ticks with fixed point,
xtick={100, 178, 316, 562, 1000},
xlabel style={font=\color{white!15!black}},
xlabel={$n$},
ymin=2.5,
ymax=3.1,
ylabel style={font=\color{white!15!black}},
ylabel={iterations per eigenvalue},
axis background/.style={fill=white},
every axis plot/.append style={thick},
legend columns=-1,
legend entries={infinity;,zero;,Wilkinson;,random},
legend style={at={(8cm,-1cm)},anchor=north},
grid=both,
grid style={line width=.1pt, draw=gray!10},
major grid style={line width=.2pt,draw=gray!50},
]

% classic
\addplot [color=black, mark=*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
100	2.56\\
133	2.66165413533835\\
178	2.62921348314607\\
237	2.64978902953587\\
316	2.61075949367089\\
422	2.64928909952607\\
562	2.69395017793594\\
750	2.696\\
1000	2.626\\
};
% zero
\addplot [color=black, mark=square*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
100	2.85\\
133	2.82706766917293\\
178	2.97752808988764\\
237	2.85232067510549\\
316	2.83860759493671\\
422	2.77251184834123\\
562	2.74199288256228\\
750	2.74533333333333\\
1000	2.758\\
};
% Wilkinson
\addplot [color=black, mark=triangle*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
100	2.58\\
133	2.57142857142857\\
178	2.53370786516854\\
237	2.57805907172996\\
316	2.55696202531646\\
422	2.53554502369668\\
562	2.53914590747331\\
750	2.56\\
1000	2.539\\
};
%random
\addplot[color=black, mark=diamond*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
100	3\\
133	3.00751879699248\\
178	2.98876404494382\\
237	3.0295358649789\\
316	2.96518987341772\\
422	2.92417061611374\\
562	2.94483985765125\\
750	2.96266666666667\\
1000	2.911\\
};

\end{axis}

\end{tikzpicture}%

==> fig/numexp2/old/fig_numexp2_mr.tikz <==
\begin{tikzpicture}
\pgfplotsset{
  log x ticks with fixed point/.style={
      xticklabel={
        \pgfkeys{/pgf/fpu=true}
        \pgfmathparse{exp(\tick)}%
        \pgfmathprintnumber[fixed relative, precision=3]{\pgfmathresult}
        \pgfkeys{/pgf/fpu=false}
      }
  }}
  
% Pane I : Backward error.
\node[] at (-0.5cm,4.5cm) {I.};
\begin{axis}[%
at={(0cm,0cm)},
width=4.5cm,
height=4.5cm,
ylabel shift = -0.05 cm,
xlabel shift = -0.15 cm,
scale only axis,
xmode=log,
xmin=100,
xmax=1000,
log x ticks with fixed point,
xtick={100, 178, 316, 562, 1000},
xlabel style={font=\color{white!15!black}},
xlabel={$n$},
ymode=log,
ymin=1.3e-15,
ymax=1.3e-14,
yminorticks=true,
ylabel style={font=\color{white!15!black}},
ylabel={relative backward error},
axis background/.style={fill=white},
every axis plot/.append style={thick},
grid=both,
grid style={line width=.1pt, draw=gray!10},
major grid style={line width=.2pt,draw=gray!50},
]
%%%%%%%%%%%%%
%% A
%%%%%%%%%%%%%
% reduction
\addplot [color=black, loosely dashed]
  table[row sep=crcr]{%
100	1.69182623745406e-15\\
133	1.94708732061205e-15\\
178	2.30329538391719e-15\\
237	2.6336946740237e-15\\
316	2.98742501803995e-15\\
422	3.47826932939142e-15\\
562	3.93553297304772e-15\\
750	4.52398508853689e-15\\
1000	5.18686447532642e-15\\
};
% classic
\addplot [color=black, loosely dashed, mark=*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
100	3.58091813625549e-15\\
133	4.075236954816e-15\\
178	4.79584385893824e-15\\
237	5.61278252564157e-15\\
316	6.53570093801717e-15\\
422	7.2181799871265e-15\\
562	8.07275499649437e-15\\
750	1.03458142858844e-14\\
1000	1.20897140646376e-14\\
};
% zero
\addplot [color=black, loosely dashed, mark=square*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
100	3.56671001521559e-15\\
133	4.23227212349994e-15\\
178	5.08007940389804e-15\\
237	5.38507042845049e-15\\
316	6.54214113881744e-15\\
422	7.45680313556613e-15\\
562	8.33231710835346e-15\\
750	9.73315841886887e-15\\
1000	1.1495962380639e-14\\
};
% Wilkinson
\addplot [color=black, loosely dashed, mark=triangle*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
100	3.66309554491701e-15\\
133	4.02055081638256e-15\\
178	4.54490992137233e-15\\
237	5.35782205933145e-15\\
316	6.0634212733972e-15\\
422	7.28518669378866e-15\\
562	7.85518130928602e-15\\
750	8.89514328372688e-15\\
1000	1.0172788125871e-14\\
};
% random
\addplot [color=black, loosely dashed, mark=diamond*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
100	3.68100177094935e-15\\
133	4.40267868108885e-15\\
178	5.0163030057257e-15\\
237	6.05307882980362e-15\\
316	7.07631787080278e-15\\
422	7.63427161497591e-15\\
562	9.02685028955085e-15\\
750	1.05487619610497e-14\\
1000	1.19345342191215e-14\\
};
%%%%%%%%%%%%%
%% B
%%%%%%%%%%%%%
% reduction
\addplot [color=black]
  table[row sep=crcr]{%
100	2.18077089256397e-15\\
133	2.1398517261843e-15\\
178	2.57266676252797e-15\\
237	3.11739956824322e-15\\
316	3.40738933741685e-15\\
422	3.81913716150156e-15\\
562	4.41941560267269e-15\\
750	4.99231362476261e-15\\
1000	5.864203618555e-15\\
};

% classic
\addplot [color=black, mark=*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
100	2.90447248087585e-15\\
133	3.59246758726589e-15\\
178	3.87394515851869e-15\\
237	4.47477162634507e-15\\
316	5.22777877349495e-15\\
422	5.9743048988425e-15\\
562	6.61001899612315e-15\\
750	7.7494029046912e-15\\
1000	8.89808106034398e-15\\
};

% zero
\addplot [color=black, mark=square*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
100	3.38849972269807e-15\\
133	3.65503826649386e-15\\
178	4.26295412577156e-15\\
237	4.87438877346261e-15\\
316	5.55321082956008e-15\\
422	6.36693449211746e-15\\
562	7.19332801034147e-15\\
750	8.31976833097726e-15\\
1000	9.66169407307484e-15\\
};

% Wilkinson
\addplot [color=black, mark=triangle*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
100	2.89187782061909e-15\\
133	3.35768604291459e-15\\
178	3.99818109553203e-15\\
237	4.43445225620473e-15\\
316	5.06905043977271e-15\\
422	6.02369157099309e-15\\
562	6.65794907961521e-15\\
750	7.58020628059224e-15\\
1000	8.70322305418245e-15\\
};

%random
\addplot [color=black, mark=diamond*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
100	3.20245461945953e-15\\
133	3.55907683643352e-15\\
178	4.05458243940221e-15\\
237	4.71792717872386e-15\\
316	5.39354334422341e-15\\
422	6.23820024279332e-15\\
562	7.05854761410872e-15\\
750	8.10451159121338e-15\\
1000	9.26156132445666e-15\\
};

\end{axis}
%
%% Pane 2: Iterations (don't show this info)
%\node[] at (4cm,5.5cm) {II.};
%\begin{axis}[%
%at={(4cm,0cm)},
%width=3.5cm,
%height=3cm,
%ylabel shift = -0.15 cm,
%xlabel shift = -0.15 cm,
%scale only axis,
%xmode=log,
%xmin=100,
%xmax=1000,
%log ticks with fixed point,
%xtick={100, 178, 316, 562, 1000},
%xminorticks=true,
%xlabel style={font=\color{white!15!black}},
%xlabel={$n$},
%ymode=log,
%ymin=200,
%ymax=4000,
%yminorticks=true,
%ylabel style={font=\color{white!15!black}},
%ylabel={iterations},
%axis background/.style={fill=white},
%every axis plot/.append style={thick},
%grid=both,
%grid style={line width=.1pt, draw=gray!10},
%major grid style={line width=.2pt,draw=gray!50},
%]
%% classic
%\addplot [color=black, mark=*, mark options={solid, scale=1.5, fill=gray}]
%  table[row sep=crcr]{%
%100	256\\
%133	354\\
%178	468\\
%237	628\\
%316	825\\
%422	1118\\
%562	1514\\
%750	2022\\
%1000	2626\\
%};
%% zero
%\addplot [color=black, mark=square*, mark options={solid, scale=1.5, fill=gray}]
%  table[row sep=crcr]{%
%100	285\\
%133	376\\
%178	530\\
%237	676\\
%316	897\\
%422	1170\\
%562	1541\\
%750	2059\\
%1000	2758\\
%};
%% Wilkinson
%\addplot [color=black, mark=triangle*, mark options={solid, scale=1.5, fill=gray}]
%  table[row sep=crcr]{%
%100	258\\
%133	342\\
%178	451\\
%237	611\\
%316	808\\
%422	1070\\
%562	1427\\
%750	1920\\
%1000	2539\\
%};
%% random
%\addplot [color=black, mark=diamond*, mark options={solid, scale=1.5, fill=gray}]
%  table[row sep=crcr]{%
%100	300\\
%133	400\\
%178	532\\
%237	718\\
%316	937\\
%422	1234\\
%562	1655\\
%750	2222\\
%1000	2911\\
%};
%
%\end{axis}

% Pane 3: Iterations per eigenvalue
\node[] at (5.5cm,4.5cm) {II.};
\begin{axis}[%
at={(6cm,0cm)},
width=4.5cm,
height=4.5cm,
ylabel shift = -0.15cm,
xlabel shift = -0.15cm,
scale only axis,
xmode=log,
xmin=100,
xmax=1000,
xminorticks=true,
log x ticks with fixed point,
xtick={100, 178, 316, 562, 1000},
xlabel style={font=\color{white!15!black}},
xlabel={$n$},
ymin=2.5,
ymax=3.1,
ylabel style={font=\color{white!15!black}},
ylabel={iterations per eigenvalue},
axis background/.style={fill=white},
every axis plot/.append style={thick},
legend columns=-1,
legend entries={infinity;,zero;,Wilkinson;,random},
legend style={at={(8cm,-1cm)},anchor=north},
grid=both,
grid style={line width=.1pt, draw=gray!10},
major grid style={line width=.2pt,draw=gray!50},
]

% classic
\addplot [color=black, mark=*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
100	2.662\\
133	2.63233082706767\\
178	2.65842696629213\\
237	2.62742616033755\\
316	2.6506329113924\\
422	2.63886255924171\\
562	2.63202846975089\\
750	2.6308\\
1000	2.6525\\
};
% zero
\addplot [color=black, mark=square*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
100	2.921\\
133	2.94135338345865\\
178	2.89101123595506\\
237	2.87552742616034\\
316	2.83639240506329\\
422	2.80473933649289\\
562	2.77846975088968\\
750	2.74746666666667\\
1000	2.7333\\
};
% Wilkinson
\addplot [color=black, mark=triangle*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
100	2.598\\
133	2.57142857142857\\
178	2.57191011235955\\
237	2.56118143459916\\
316	2.57151898734177\\
422	2.56777251184834\\
562	2.54377224199288\\
750	2.53946666666667\\
1000	2.5467\\
};
%random
\addplot[color=black, mark=diamond*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
100	3.044\\
133	3.0203007518797\\
178	3.01910112359551\\
237	2.99282700421941\\
316	2.97373417721519\\
422	2.94241706161137\\
562	2.92277580071174\\
750	2.90226666666667\\
1000	2.8804\\
};

\end{axis}

\end{tikzpicture}%

==> fig/numexp2/old/fig_numexp2_singlerun.tikz <==
\begin{tikzpicture}
\pgfplotsset{
  log x ticks with fixed point/.style={
      xticklabel={
        \pgfkeys{/pgf/fpu=true}
        \pgfmathparse{exp(\tick)}%
        \pgfmathprintnumber[fixed relative, precision=3]{\pgfmathresult}
        \pgfkeys{/pgf/fpu=false}
      }
  }}
  
% Pane I : Backward error.
\node[] at (-0.5cm,4.5cm) {I.};
\begin{axis}[%
at={(0cm,0cm)},
width=4.5cm,
height=4.5cm,
ylabel shift = -0.05 cm,
xlabel shift = -0.15 cm,
scale only axis,
xmode=log,
xmin=100,
xmax=1000,
log x ticks with fixed point,
xtick={100, 178, 316, 562, 1000},
xlabel style={font=\color{white!15!black}},
xlabel={$n$},
ymode=log,
ymin=1.3e-15,
ymax=1.3e-14,
yminorticks=true,
ylabel style={font=\color{white!15!black}},
ylabel={relative backward error},
axis background/.style={fill=white},
every axis plot/.append style={thick},
grid=both,
grid style={line width=.1pt, draw=gray!10},
major grid style={line width=.2pt,draw=gray!50},
]
%%%%%%%%%%%%%
%% A
%%%%%%%%%%%%%
% reduction
\addplot [color=black, loosely dashed]
  table[row sep=crcr]{%
100	1.69182623745406e-15\\
133	1.94708732061205e-15\\
178	2.30329538391719e-15\\
237	2.6336946740237e-15\\
316	2.98742501803995e-15\\
422	3.47826932939142e-15\\
562	3.93553297304772e-15\\
750	4.52398508853689e-15\\
1000	5.18686447532642e-15\\
};
% classic
\addplot [color=black, loosely dashed, mark=*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
100	3.58091813625549e-15\\
133	4.075236954816e-15\\
178	4.79584385893824e-15\\
237	5.61278252564157e-15\\
316	6.53570093801717e-15\\
422	7.2181799871265e-15\\
562	8.07275499649437e-15\\
750	1.03458142858844e-14\\
1000	1.20897140646376e-14\\
};
% zero
\addplot [color=black, loosely dashed, mark=square*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
100	3.56671001521559e-15\\
133	4.23227212349994e-15\\
178	5.08007940389804e-15\\
237	5.38507042845049e-15\\
316	6.54214113881744e-15\\
422	7.45680313556613e-15\\
562	8.33231710835346e-15\\
750	9.73315841886887e-15\\
1000	1.1495962380639e-14\\
};
% Wilkinson
\addplot [color=black, loosely dashed, mark=triangle*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
100	3.66309554491701e-15\\
133	4.02055081638256e-15\\
178	4.54490992137233e-15\\
237	5.35782205933145e-15\\
316	6.0634212733972e-15\\
422	7.28518669378866e-15\\
562	7.85518130928602e-15\\
750	8.89514328372688e-15\\
1000	1.0172788125871e-14\\
};
% random
\addplot [color=black, loosely dashed, mark=diamond*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
100	3.68100177094935e-15\\
133	4.40267868108885e-15\\
178	5.0163030057257e-15\\
237	6.05307882980362e-15\\
316	7.07631787080278e-15\\
422	7.63427161497591e-15\\
562	9.02685028955085e-15\\
750	1.05487619610497e-14\\
1000	1.19345342191215e-14\\
};
%%%%%%%%%%%%%
%% B
%%%%%%%%%%%%%
% reduction
\addplot [color=black]
  table[row sep=crcr]{%
100	2.18077089256397e-15\\
133	2.1398517261843e-15\\
178	2.57266676252797e-15\\
237	3.11739956824322e-15\\
316	3.40738933741685e-15\\
422	3.81913716150156e-15\\
562	4.41941560267269e-15\\
750	4.99231362476261e-15\\
1000	5.864203618555e-15\\
};

% classic
\addplot [color=black, mark=*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
100	2.90447248087585e-15\\
133	3.59246758726589e-15\\
178	3.87394515851869e-15\\
237	4.47477162634507e-15\\
316	5.22777877349495e-15\\
422	5.9743048988425e-15\\
562	6.61001899612315e-15\\
750	7.7494029046912e-15\\
1000	8.89808106034398e-15\\
};

% zero
\addplot [color=black, mark=square*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
100	3.38849972269807e-15\\
133	3.65503826649386e-15\\
178	4.26295412577156e-15\\
237	4.87438877346261e-15\\
316	5.55321082956008e-15\\
422	6.36693449211746e-15\\
562	7.19332801034147e-15\\
750	8.31976833097726e-15\\
1000	9.66169407307484e-15\\
};

% Wilkinson
\addplot [color=black, mark=triangle*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
100	2.89187782061909e-15\\
133	3.35768604291459e-15\\
178	3.99818109553203e-15\\
237	4.43445225620473e-15\\
316	5.06905043977271e-15\\
422	6.02369157099309e-15\\
562	6.65794907961521e-15\\
750	7.58020628059224e-15\\
1000	8.70322305418245e-15\\
};

%random
\addplot [color=black, mark=diamond*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
100	3.20245461945953e-15\\
133	3.55907683643352e-15\\
178	4.05458243940221e-15\\
237	4.71792717872386e-15\\
316	5.39354334422341e-15\\
422	6.23820024279332e-15\\
562	7.05854761410872e-15\\
750	8.10451159121338e-15\\
1000	9.26156132445666e-15\\
};

\end{axis}
%
%% Pane 2: Iterations (don't show this info)
%\node[] at (4cm,5.5cm) {II.};
%\begin{axis}[%
%at={(4cm,0cm)},
%width=3.5cm,
%height=3cm,
%ylabel shift = -0.15 cm,
%xlabel shift = -0.15 cm,
%scale only axis,
%xmode=log,
%xmin=100,
%xmax=1000,
%log ticks with fixed point,
%xtick={100, 178, 316, 562, 1000},
%xminorticks=true,
%xlabel style={font=\color{white!15!black}},
%xlabel={$n$},
%ymode=log,
%ymin=200,
%ymax=4000,
%yminorticks=true,
%ylabel style={font=\color{white!15!black}},
%ylabel={iterations},
%axis background/.style={fill=white},
%every axis plot/.append style={thick},
%grid=both,
%grid style={line width=.1pt, draw=gray!10},
%major grid style={line width=.2pt,draw=gray!50},
%]
%% classic
%\addplot [color=black, mark=*, mark options={solid, scale=1.5, fill=gray}]
%  table[row sep=crcr]{%
%100	256\\
%133	354\\
%178	468\\
%237	628\\
%316	825\\
%422	1118\\
%562	1514\\
%750	2022\\
%1000	2626\\
%};
%% zero
%\addplot [color=black, mark=square*, mark options={solid, scale=1.5, fill=gray}]
%  table[row sep=crcr]{%
%100	285\\
%133	376\\
%178	530\\
%237	676\\
%316	897\\
%422	1170\\
%562	1541\\
%750	2059\\
%1000	2758\\
%};
%% Wilkinson
%\addplot [color=black, mark=triangle*, mark options={solid, scale=1.5, fill=gray}]
%  table[row sep=crcr]{%
%100	258\\
%133	342\\
%178	451\\
%237	611\\
%316	808\\
%422	1070\\
%562	1427\\
%750	1920\\
%1000	2539\\
%};
%% random
%\addplot [color=black, mark=diamond*, mark options={solid, scale=1.5, fill=gray}]
%  table[row sep=crcr]{%
%100	300\\
%133	400\\
%178	532\\
%237	718\\
%316	937\\
%422	1234\\
%562	1655\\
%750	2222\\
%1000	2911\\
%};
%
%\end{axis}

% Pane 3: Iterations per eigenvalue
\node[] at (5.5cm,4.5cm) {II.};
\begin{axis}[%
at={(6cm,0cm)},
width=4.5cm,
height=4.5cm,
ylabel shift = -0.15cm,
xlabel shift = -0.15cm,
scale only axis,
xmode=log,
xmin=100,
xmax=1000,
xminorticks=true,
log x ticks with fixed point,
xtick={100, 178, 316, 562, 1000},
xlabel style={font=\color{white!15!black}},
xlabel={$n$},
ymin=2.5,
ymax=3.1,
ylabel style={font=\color{white!15!black}},
ylabel={iterations per eigenvalue},
axis background/.style={fill=white},
every axis plot/.append style={thick},
legend columns=-1,
legend entries={infinity;,zero;,Wilkinson;,random},
legend style={at={(8cm,-1cm)},anchor=north},
grid=both,
grid style={line width=.1pt, draw=gray!10},
major grid style={line width=.2pt,draw=gray!50},
]

% classic
\addplot [color=black, mark=*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
100	2.56\\
133	2.66165413533835\\
178	2.62921348314607\\
237	2.64978902953587\\
316	2.61075949367089\\
422	2.64928909952607\\
562	2.69395017793594\\
750	2.696\\
1000	2.626\\
};
% zero
\addplot [color=black, mark=square*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
100	2.85\\
133	2.82706766917293\\
178	2.97752808988764\\
237	2.85232067510549\\
316	2.83860759493671\\
422	2.77251184834123\\
562	2.74199288256228\\
750	2.74533333333333\\
1000	2.758\\
};
% Wilkinson
\addplot [color=black, mark=triangle*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
100	2.58\\
133	2.57142857142857\\
178	2.53370786516854\\
237	2.57805907172996\\
316	2.55696202531646\\
422	2.53554502369668\\
562	2.53914590747331\\
750	2.56\\
1000	2.539\\
};
%random
\addplot[color=black, mark=diamond*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
100	3\\
133	3.00751879699248\\
178	2.98876404494382\\
237	3.0295358649789\\
316	2.96518987341772\\
422	2.92417061611374\\
562	2.94483985765125\\
750	2.96266666666667\\
1000	2.911\\
};

\end{axis}

\end{tikzpicture}%

==> fig/numexp2/old/multirun/multirun_fig_bw_err.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
width=4.648in,
height=4.528in,
at={(1.806in,0.611in)},
scale only axis,
xmode=log,
xmin=100,
xmax=1000,
xminorticks=true,
xlabel style={font=\color{white!15!black}},
xlabel={n},
ymode=log,
ymin=1e-15,
ymax=1e-13,
yminorticks=true,
ylabel style={font=\color{white!15!black}},
ylabel={relative backward error},
axis background/.style={fill=white},
title style={font=\bfseries},
title={A},
legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=black, dashed]
  table[row sep=crcr]{%
100	1.77247336671539e-15\\
133	2.00577446927712e-15\\
178	2.33313729250125e-15\\
237	2.7233999332899e-15\\
316	3.01611128778579e-15\\
422	3.47393656929253e-15\\
562	3.94105778917075e-15\\
750	4.53526584342213e-15\\
1000	5.16011773993425e-15\\
};
\addlegendentry{reduction}

\addplot [color=black, mark=asterisk, mark options={solid, black}]
  table[row sep=crcr]{%
100	3.6779991908713e-15\\
133	3.85163277056833e-15\\
178	4.57934341345566e-15\\
237	6.03675124676037e-15\\
316	6.49163227688796e-15\\
422	7.36185138267303e-15\\
562	8.15725970811137e-15\\
750	9.97976290553867e-15\\
1000	1.14809451080589e-14\\
};
\addlegendentry{classic}

\addplot [color=black, mark=x, mark options={solid, black}]
  table[row sep=crcr]{%
100	3.78467732302286e-15\\
133	3.90388880876792e-15\\
178	4.86378678725798e-15\\
237	5.50093920246367e-15\\
316	6.22785244364103e-15\\
422	8.04092018695311e-15\\
562	8.1659720140191e-15\\
750	9.11672365451197e-15\\
1000	1.15671828925153e-14\\
};
\addlegendentry{zero}

\addplot [color=black, mark=star, mark options={solid, black}]
  table[row sep=crcr]{%
100	3.36222291817151e-15\\
133	3.97282624926829e-15\\
178	4.66317591071531e-15\\
237	5.91958319139062e-15\\
316	6.65891224381794e-15\\
422	7.17699635873821e-15\\
562	7.7754267043299e-15\\
750	9.31394811964881e-15\\
1000	1.06603644728235e-14\\
};
\addlegendentry{double Wilkinson}

\addplot [color=black, mark=o, mark options={solid, black}]
  table[row sep=crcr]{%
100	3.9069093275031e-15\\
133	4.3860468344568e-15\\
178	5.20826731812023e-15\\
237	6.17001505651828e-15\\
316	7.50321899218075e-15\\
422	8.20020522639288e-15\\
562	9.44883253542554e-15\\
750	1.10451115104454e-14\\
1000	1.21573518537167e-14\\
};
\addlegendentry{random}

\end{axis}

\begin{axis}[%
width=4.648in,
height=4.528in,
at={(7.921in,0.611in)},
scale only axis,
xmode=log,
xmin=100,
xmax=1000,
xminorticks=true,
xlabel style={font=\color{white!15!black}},
xlabel={n},
ymode=log,
ymin=1.94297367292381e-15,
ymax=9.81229525133931e-15,
yminorticks=true,
ylabel style={font=\color{white!15!black}},
ylabel={relative backward error},
axis background/.style={fill=white},
title style={font=\bfseries},
title={B},
legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=black, dashed]
  table[row sep=crcr]{%
100	1.94297367292381e-15\\
133	2.27249668520819e-15\\
178	2.56558031687935e-15\\
237	2.75235626787834e-15\\
316	3.24176689158444e-15\\
422	3.68783266369905e-15\\
562	4.24704616249182e-15\\
750	4.90293812046681e-15\\
1000	5.73145500415718e-15\\
};
\addlegendentry{reduction}

\addplot [color=black, mark=asterisk, mark options={solid, black}]
  table[row sep=crcr]{%
100	3.02734742387746e-15\\
133	3.39442601637577e-15\\
178	3.98629027267836e-15\\
237	4.34672961251779e-15\\
316	5.12622414038793e-15\\
422	5.94518678363539e-15\\
562	6.8615318172662e-15\\
750	7.79586020777757e-15\\
1000	8.97426560888929e-15\\
};
\addlegendentry{classic}

\addplot [color=black, mark=x, mark options={solid, black}]
  table[row sep=crcr]{%
100	3.26042162262513e-15\\
133	3.76251517953669e-15\\
178	4.23035528008225e-15\\
237	4.70164338824338e-15\\
316	5.528209303027e-15\\
422	6.3830882488996e-15\\
562	7.24295826876089e-15\\
750	8.2710236928617e-15\\
1000	9.81229525133929e-15\\
};
\addlegendentry{zero}

\addplot [color=black, mark=star, mark options={solid, black}]
  table[row sep=crcr]{%
100	3.08124917765211e-15\\
133	3.48526236851319e-15\\
178	3.96896371855798e-15\\
237	4.36480810456879e-15\\
316	5.17639452163523e-15\\
422	5.90418547970981e-15\\
562	6.74794683419054e-15\\
750	7.6797743643729e-15\\
1000	8.76974261845963e-15\\
};
\addlegendentry{double Wilkinson}

\addplot [color=black, mark=o, mark options={solid, black}]
  table[row sep=crcr]{%
100	3.19671700829557e-15\\
133	3.5835854037635e-15\\
178	4.05288949551972e-15\\
237	4.64879499785556e-15\\
316	5.52443300681368e-15\\
422	6.18149585703842e-15\\
562	7.09266734242165e-15\\
750	8.19503530118107e-15\\
1000	9.32387488857392e-15\\
};
\addlegendentry{random}

\end{axis}
\end{tikzpicture}%

==> fig/numexp2/old/multirun/multirun_fig_it.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
width=4.648in,
height=4.528in,
at={(1.806in,0.611in)},
scale only axis,
xmode=log,
xmin=100,
xmax=1000,
xminorticks=true,
xlabel style={font=\color{white!15!black}},
xlabel={n},
ymode=log,
ymin=100,
ymax=10000,
yminorticks=true,
ylabel style={font=\color{white!15!black}},
ylabel={iterations},
axis background/.style={fill=white},
legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=black, mark=asterisk, mark options={solid, black}]
  table[row sep=crcr]{%
100	266.2\\
133	350.1\\
178	473.2\\
237	622.7\\
316	837.6\\
422	1113.6\\
562	1479.2\\
750	1973.1\\
1000	2652.5\\
};
\addlegendentry{classic}

\addplot [color=black, mark=x, mark options={solid, black}]
  table[row sep=crcr]{%
100	292.1\\
133	391.2\\
178	514.6\\
237	681.5\\
316	896.3\\
422	1183.6\\
562	1561.5\\
750	2060.6\\
1000	2733.3\\
};
\addlegendentry{zero}

\addplot [color=black, mark=star, mark options={solid, black}]
  table[row sep=crcr]{%
100	259.8\\
133	342\\
178	457.8\\
237	607\\
316	812.6\\
422	1083.6\\
562	1429.6\\
750	1904.6\\
1000	2546.7\\
};
\addlegendentry{double Wilkinson}

\addplot [color=black, mark=o, mark options={solid, black}]
  table[row sep=crcr]{%
100	304.4\\
133	401.7\\
178	537.4\\
237	709.3\\
316	939.7\\
422	1241.7\\
562	1642.6\\
750	2176.7\\
1000	2880.4\\
};
\addlegendentry{random}

\end{axis}

\begin{axis}[%
width=4.648in,
height=4.528in,
at={(7.921in,0.611in)},
scale only axis,
xmode=log,
xmin=100,
xmax=1000,
xminorticks=true,
xlabel style={font=\color{white!15!black}},
xlabel={n},
ymin=2.5,
ymax=3.1,
ylabel style={font=\color{white!15!black}},
ylabel={iterations per eigenvalue},
axis background/.style={fill=white},
legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=black, mark=asterisk, mark options={solid, black}]
  table[row sep=crcr]{%
100	2.662\\
133	2.63233082706767\\
178	2.65842696629213\\
237	2.62742616033755\\
316	2.6506329113924\\
422	2.63886255924171\\
562	2.63202846975089\\
750	2.6308\\
1000	2.6525\\
};
\addlegendentry{classic}

\addplot [color=black, mark=x, mark options={solid, black}]
  table[row sep=crcr]{%
100	2.921\\
133	2.94135338345865\\
178	2.89101123595506\\
237	2.87552742616034\\
316	2.83639240506329\\
422	2.80473933649289\\
562	2.77846975088968\\
750	2.74746666666667\\
1000	2.7333\\
};
\addlegendentry{zero}

\addplot [color=black, mark=star, mark options={solid, black}]
  table[row sep=crcr]{%
100	2.598\\
133	2.57142857142857\\
178	2.57191011235955\\
237	2.56118143459916\\
316	2.57151898734177\\
422	2.56777251184834\\
562	2.54377224199288\\
750	2.53946666666667\\
1000	2.5467\\
};
\addlegendentry{double Wilkinson}

\addplot [color=black, mark=o, mark options={solid, black}]
  table[row sep=crcr]{%
100	3.044\\
133	3.0203007518797\\
178	3.01910112359551\\
237	2.99282700421941\\
316	2.97373417721519\\
422	2.94241706161137\\
562	2.92277580071174\\
750	2.90226666666667\\
1000	2.8804\\
};
\addlegendentry{random}

\end{axis}
\end{tikzpicture}%

==> fig/numexp2/old/multirun/multirun_fig_t.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
width=10.764in,
height=4.528in,
at={(1.806in,0.611in)},
scale only axis,
xmode=log,
xmin=100,
xmax=1000,
xminorticks=true,
xlabel style={font=\color{white!15!black}},
xlabel={n},
ymode=log,
ymin=0.001,
ymax=1000,
yminorticks=true,
ylabel style={font=\color{white!15!black}},
ylabel={cpu time (s)},
axis background/.style={fill=white},
legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=black, dashed]
  table[row sep=crcr]{%
100	0.008632\\
133	0.021458\\
178	0.048333\\
237	0.085988\\
316	0.697362\\
422	1.089837\\
562	1.851085\\
750	3.618558\\
1000	3.045998\\
};
\addlegendentry{reduction}

\addplot [color=black, mark=asterisk, mark options={solid, black}]
  table[row sep=crcr]{%
100	0.8748907\\
133	1.5754141\\
178	3.155\\
237	5.9748223\\
316	11.9507991\\
422	25.3547835\\
562	52.6021698\\
750	122.7063874\\
1000	271.85641\\
};
\addlegendentry{classic}

\addplot [color=black, mark=x, mark options={solid, black}]
  table[row sep=crcr]{%
100	0.9240057\\
133	1.7823849\\
178	3.4106371\\
237	6.5229582\\
316	12.9272241\\
422	27.8747046\\
562	56.7210746\\
750	130.3104685\\
1000	292.3125798\\
};
\addlegendentry{zero}

\addplot [color=black, mark=star, mark options={solid, black}]
  table[row sep=crcr]{%
100	0.8580296\\
133	1.6317243\\
178	3.0705302\\
237	5.8939152\\
316	11.4995931\\
422	24.8232896\\
562	50.3503329\\
750	116.928553\\
1000	260.3427803\\
};
\addlegendentry{double Wilkinson}

\addplot [color=black, mark=o, mark options={solid, black}]
  table[row sep=crcr]{%
100	0.9359036\\
133	1.744482\\
178	3.4414017\\
237	6.7470357\\
316	13.3625877\\
422	28.3709013\\
562	58.5172668\\
750	140.7275393\\
1000	319.6402653\\
};
\addlegendentry{random}

\end{axis}
\end{tikzpicture}%

==> fig/numexp2/old/results (single run)/fig_bw_err.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%

\begin{tikzpicture}
\pgfplotsset{
  log x ticks with fixed point/.style={
      xticklabel={
        \pgfkeys{/pgf/fpu=true}
        \pgfmathparse{exp(\tick)}%
        \pgfmathprintnumber[fixed relative, precision=3]{\pgfmathresult}
        \pgfkeys{/pgf/fpu=false}
      }
  }}



\begin{axis}[%
width=4.648in,
height=4.528in,
scale only axis,
xmode=log,
xmin=100,
xmax=1000,
log x ticks with fixed point,
xtick={100, 178, 316, 562, 1000},
xlabel style={font=\color{white!15!black}},
xlabel={$n$},
ymode=log,
ymin=1.3e-15,
ymax=1.3e-14,
yminorticks=true,
ylabel style={font=\color{white!15!black}},
ylabel={relative backward error},
axis background/.style={fill=white},
every axis plot/.append style={thick},
legend style={legend cell align=left, align=left, draw=white!15!black}
]
%%%%%%%%%%%%%
%% A
%%%%%%%%%%%%%
% reduction
\addplot [color=black, loosely dashed]
  table[row sep=crcr]{%
100	1.69182623745406e-15\\
133	1.94708732061205e-15\\
178	2.30329538391719e-15\\
237	2.6336946740237e-15\\
316	2.98742501803995e-15\\
422	3.47826932939142e-15\\
562	3.93553297304772e-15\\
750	4.52398508853689e-15\\
1000	5.18686447532642e-15\\
};
% classic
\addplot [color=black, loosely dashed, mark=*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
100	3.58091813625549e-15\\
133	4.075236954816e-15\\
178	4.79584385893824e-15\\
237	5.61278252564157e-15\\
316	6.53570093801717e-15\\
422	7.2181799871265e-15\\
562	8.07275499649437e-15\\
750	1.03458142858844e-14\\
1000	1.20897140646376e-14\\
};
% zero
\addplot [color=black, loosely dashed, mark=square*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
100	3.56671001521559e-15\\
133	4.23227212349994e-15\\
178	5.08007940389804e-15\\
237	5.38507042845049e-15\\
316	6.54214113881744e-15\\
422	7.45680313556613e-15\\
562	8.33231710835346e-15\\
750	9.73315841886887e-15\\
1000	1.1495962380639e-14\\
};
% Wilkinson
\addplot [color=black, loosely dashed, mark=triangle*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
100	3.66309554491701e-15\\
133	4.02055081638256e-15\\
178	4.54490992137233e-15\\
237	5.35782205933145e-15\\
316	6.0634212733972e-15\\
422	7.28518669378866e-15\\
562	7.85518130928602e-15\\
750	8.89514328372688e-15\\
1000	1.0172788125871e-14\\
};
% random
\addplot [color=black, loosely dashed, mark=diamond*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
100	3.68100177094935e-15\\
133	4.40267868108885e-15\\
178	5.0163030057257e-15\\
237	6.05307882980362e-15\\
316	7.07631787080278e-15\\
422	7.63427161497591e-15\\
562	9.02685028955085e-15\\
750	1.05487619610497e-14\\
1000	1.19345342191215e-14\\
};
%%%%%%%%%%%%%
%% B
%%%%%%%%%%%%%
% reduction
\addplot [color=black]
  table[row sep=crcr]{%
100	2.18077089256397e-15\\
133	2.1398517261843e-15\\
178	2.57266676252797e-15\\
237	3.11739956824322e-15\\
316	3.40738933741685e-15\\
422	3.81913716150156e-15\\
562	4.41941560267269e-15\\
750	4.99231362476261e-15\\
1000	5.864203618555e-15\\
};

% classic
\addplot [color=black, mark=*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
100	2.90447248087585e-15\\
133	3.59246758726589e-15\\
178	3.87394515851869e-15\\
237	4.47477162634507e-15\\
316	5.22777877349495e-15\\
422	5.9743048988425e-15\\
562	6.61001899612315e-15\\
750	7.7494029046912e-15\\
1000	8.89808106034398e-15\\
};

% zero
\addplot [color=black, mark=square*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
100	3.38849972269807e-15\\
133	3.65503826649386e-15\\
178	4.26295412577156e-15\\
237	4.87438877346261e-15\\
316	5.55321082956008e-15\\
422	6.36693449211746e-15\\
562	7.19332801034147e-15\\
750	8.31976833097726e-15\\
1000	9.66169407307484e-15\\
};

% Wilkinson
\addplot [color=black, mark=triangle*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
100	2.89187782061909e-15\\
133	3.35768604291459e-15\\
178	3.99818109553203e-15\\
237	4.43445225620473e-15\\
316	5.06905043977271e-15\\
422	6.02369157099309e-15\\
562	6.65794907961521e-15\\
750	7.58020628059224e-15\\
1000	8.70322305418245e-15\\
};

%random
\addplot [color=black, mark=diamond*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
100	3.20245461945953e-15\\
133	3.55907683643352e-15\\
178	4.05458243940221e-15\\
237	4.71792717872386e-15\\
316	5.39354334422341e-15\\
422	6.23820024279332e-15\\
562	7.05854761410872e-15\\
750	8.10451159121338e-15\\
1000	9.26156132445666e-15\\
};

\end{axis}
\end{tikzpicture}%

==> fig/numexp2/old/results (single run)/fig_it.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
width=4.648in,
height=4.528in,
at={(1.806in,0.611in)},
scale only axis,
xmode=log,
xmin=100,
xmax=1000,
xminorticks=true,
xlabel style={font=\color{white!15!black}},
xlabel={n},
ymode=log,
ymin=100,
ymax=10000,
yminorticks=true,
ylabel style={font=\color{white!15!black}},
ylabel={iterations},
axis background/.style={fill=white},
legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=black, mark=asterisk, mark options={solid, black}]
  table[row sep=crcr]{%
100	256\\
133	354\\
178	468\\
237	628\\
316	825\\
422	1118\\
562	1514\\
750	2022\\
1000	2626\\
};
\addlegendentry{classic}

\addplot [color=black, mark=x, mark options={solid, black}]
  table[row sep=crcr]{%
100	285\\
133	376\\
178	530\\
237	676\\
316	897\\
422	1170\\
562	1541\\
750	2059\\
1000	2758\\
};
\addlegendentry{zero}

\addplot [color=black, mark=star, mark options={solid, black}]
  table[row sep=crcr]{%
100	258\\
133	342\\
178	451\\
237	611\\
316	808\\
422	1070\\
562	1427\\
750	1920\\
1000	2539\\
};
\addlegendentry{double Wilkinson}

\addplot [color=black, mark=o, mark options={solid, black}]
  table[row sep=crcr]{%
100	300\\
133	400\\
178	532\\
237	718\\
316	937\\
422	1234\\
562	1655\\
750	2222\\
1000	2911\\
};
\addlegendentry{random}

\end{axis}

\begin{axis}[%
width=4.648in,
height=4.528in,
at={(7.921in,0.611in)},
scale only axis,
xmode=log,
xmin=100,
xmax=1000,
xminorticks=true,
xlabel style={font=\color{white!15!black}},
xlabel={n},
ymin=2.5,
ymax=3.1,
ylabel style={font=\color{white!15!black}},
ylabel={iterations per eigenvalue},
axis background/.style={fill=white},
legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=black, mark=asterisk, mark options={solid, black}]
  table[row sep=crcr]{%
100	2.56\\
133	2.66165413533835\\
178	2.62921348314607\\
237	2.64978902953587\\
316	2.61075949367089\\
422	2.64928909952607\\
562	2.69395017793594\\
750	2.696\\
1000	2.626\\
};
\addlegendentry{classic}

\addplot [color=black, mark=x, mark options={solid, black}]
  table[row sep=crcr]{%
100	2.85\\
133	2.82706766917293\\
178	2.97752808988764\\
237	2.85232067510549\\
316	2.83860759493671\\
422	2.77251184834123\\
562	2.74199288256228\\
750	2.74533333333333\\
1000	2.758\\
};
\addlegendentry{zero}

\addplot [color=black, mark=star, mark options={solid, black}]
  table[row sep=crcr]{%
100	2.58\\
133	2.57142857142857\\
178	2.53370786516854\\
237	2.57805907172996\\
316	2.55696202531646\\
422	2.53554502369668\\
562	2.53914590747331\\
750	2.56\\
1000	2.539\\
};
\addlegendentry{double Wilkinson}

\addplot [color=black, mark=o, mark options={solid, black}]
  table[row sep=crcr]{%
100	3\\
133	3.00751879699248\\
178	2.98876404494382\\
237	3.0295358649789\\
316	2.96518987341772\\
422	2.92417061611374\\
562	2.94483985765125\\
750	2.96266666666667\\
1000	2.911\\
};
\addlegendentry{random}

\end{axis}
\end{tikzpicture}%

==> fig/numexp2/old/results (single run)/fig_t.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
width=10.764in,
height=4.528in,
at={(1.806in,0.611in)},
scale only axis,
xmode=log,
xmin=100,
xmax=1000,
xminorticks=true,
xlabel style={font=\color{white!15!black}},
xlabel={n},
ymode=log,
ymin=0.01,
ymax=1000,
yminorticks=true,
ylabel style={font=\color{white!15!black}},
ylabel={cpu time (s)},
axis background/.style={fill=white},
legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=black, dashed]
  table[row sep=crcr]{%
100	0.052189\\
133	0.166434\\
178	0.090339\\
237	0.099281\\
316	0.986838\\
422	1.50477\\
562	3.865067\\
750	5.163334\\
1000	10.254327\\
};
\addlegendentry{reduction}

\addplot [color=black, mark=asterisk, mark options={solid, black}]
  table[row sep=crcr]{%
100	1.018949\\
133	2.619147\\
178	5.349535\\
237	9.283202\\
316	18.793424\\
422	34.830433\\
562	63.252414\\
750	156.465405\\
1000	334.696588\\
};
\addlegendentry{classic}

\addplot [color=black, mark=x, mark options={solid, black}]
  table[row sep=crcr]{%
100	1.360976\\
133	2.34316\\
178	5.762598\\
237	9.827196\\
316	20.273382\\
422	38.325615\\
562	72.488142\\
750	183.957631\\
1000	363.384099\\
};
\addlegendentry{zero}

\addplot [color=black, mark=star, mark options={solid, black}]
  table[row sep=crcr]{%
100	1.314682\\
133	1.902306\\
178	4.047206\\
237	7.520838\\
316	18.082684\\
422	36.631781\\
562	62.986826\\
750	148.889337\\
1000	309.71172\\
};
\addlegendentry{double Wilkinson}

\addplot [color=black, mark=o, mark options={solid, black}]
  table[row sep=crcr]{%
100	1.480923\\
133	2.605463\\
178	5.165778\\
237	11.126931\\
316	20.692344\\
422	41.072112\\
562	78.3257\\
750	168.819292\\
1000	365.291742\\
};
\addlegendentry{random}

\end{axis}
\end{tikzpicture}%

==> fig/numexp3/old/fig_numexp3.tikz <==
\begin{tikzpicture}

\definecolor{c500}{RGB}{120, 120, 120}
\definecolor{c1000}{RGB}{60, 60, 60}
\definecolor{c2000}{RGB}{0, 0, 0}

\pgfplotsset{
  log x ticks with fixed point/.style={
      xticklabel={
        \pgfkeys{/pgf/fpu=true}
        \pgfmathparse{exp(\tick)}%
        \pgfmathprintnumber[fixed relative, precision=3]{\pgfmathresult}
        \pgfkeys{/pgf/fpu=false}
      }
  }}

% Pane 2: Iterations per eigenvalue
\%node[] at (5.5cm,4.5cm) {II.};

\begin{axis}[%
at={(0cm,0cm)},
width=4.5cm,
height=4.5cm,
ylabel shift = -0.15cm,
xlabel shift = -0.15cm,
scale only axis,
xmode=log,
xmin=2,
xmax=32,
xminorticks=true,
log ticks with fixed point,
xtick={2, 4, 8, 16, 32},
xlabel style={font=\color{white!15!black}},
xlabel={$m$},
%ymode=log,
%ymin=4e-2,
%ymax=2,
%ytick={0.04,0.08,0.16,0.32,0.64,1.28,2.56},
ylabel style={font=\color{white!15!black}},
ylabel={iterations per eigenvalue},
axis background/.style={fill=white},
every axis plot/.append style={thick},
legend columns=-1,
legend entries={infinity;,Wilkinson;},
legend style={at={(3.2cm,-1.2cm)},anchor=north},
grid=both,
grid style={line width=.1pt, draw=gray!10},
major grid style={line width=.2pt,draw=gray!50},
]

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%% RESULTS FOR 2000 x 2000 %%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

% Classic
\addplot [color=c2000, mark=*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr, x index=0, y expr=\thisrowno{0}*\thisrowno{1}]{%
2	1.512\\
4	0.73\\
8	0.3305\\
16	0.1395\\
32	0.0575\\
};

%% Zero
%\addplot [color=c2000, mark=square*, mark options={solid, scale=1.5, fill=gray}]
%  table[row sep=crcr]{%
%2	1.5375\\
%4	0.776\\
%8	0.3625\\
%16	0.171\\
%32	0.0805\\
%};

% Wilkinson
\addplot [color=c2000, mark=triangle*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr, x index=0, y expr=\thisrowno{0}*\thisrowno{1}]{%
2	1.4335\\
4	0.7035\\
8	0.324\\
16	0.1375\\
32	0.049\\
};

%% Random
%\addplot [color=c2000, mark=diamond*, mark options={solid, scale=1.5, fill=gray}]
%  table[row sep=crcr]{%
%2	1.646\\
%4	0.8265\\
%8	0.3745\\
%16	0.16\\
%32	0.0675\\
%};

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%% RESULTS FOR 500 x 500 %%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

% Classic
\addplot [color=c500, mark=*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr, x index=0, y expr=\thisrowno{0}*\thisrowno{1}]{%
2	1.57\\
4	0.73\\
8	0.328\\
16	0.14\\
32	0.058\\
};

%% Zero
%\addplot [color=c500, mark=square*, mark options={solid, scale=1.5, fill=gray}]
%  table[row sep=crcr]{%
%2	1.614\\
%4	0.816\\
%8	0.394\\
%16	0.192\\
%32	0.096\\
%};

% Wilkinson
\addplot [color=c500, mark=triangle*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr, x index=0, y expr=\thisrowno{0}*\thisrowno{1}]{%
2	1.44\\
4	0.706\\
8	0.32\\
16	0.136\\
32	0.062\\
};

%% random
%\addplot [color=c500, mark=diamond*, mark options={solid, scale=1.5, fill=gray}]
%  table[row sep=crcr]{%
%2	1.76\\
%4	0.854\\
%8	0.38\\
%16	0.16\\
%32	0.066\\
%};

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%% RESULTS FOR 1000 x 1000 %%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

% Classic
\addplot [color=c1000, mark=*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr, x index=0, y expr=\thisrowno{0}*\thisrowno{1}]{%
2	1.525\\
4	0.736\\
8	0.328\\
16	0.137\\
32	0.06\\
};

%% Zero
%\addplot [color=c1000, mark=square*, mark options={solid, scale=1.5, fill=gray}]
%  table[row sep=crcr]{%
%2	1.555\\
%4	0.779\\
%8	0.38\\
%16	0.18\\
%32	0.085\\
%};

% Wilkinson
\addplot [color=c1000, mark=triangle*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr, x index=0, y expr=\thisrowno{0}*\thisrowno{1}]{%
2	1.443\\
4	0.702\\
8	0.32\\
16	0.137\\
32	0.057\\
};

%% Random
%\addplot [color=c1000, mark=diamond*, mark options={solid, scale=1.5, fill=gray}]
%  table[row sep=crcr]{%
%2	1.672\\
%4	0.826\\
%8	0.381\\
%16	0.161\\
%32	0.069\\
%};

%%%%%%%%%%%% REFERENCE LINE
%\addplot [color=c2000,dotted]
%	table[row sep=crcr]{%
%2	2\\
%32	0.125\\
%};

\end{axis}


\end{tikzpicture}

==> fig/numexp3/old/fig_numexp3_1.tikz <==
\begin{tikzpicture}

%\definecolor{c500}{RGB}{120, 120, 120}
%\definecolor{c1000}{RGB}{60, 60, 60}
%\definecolor{c2000}{RGB}{0, 0, 0}

\pgfplotsset{
  log x ticks with fixed point/.style={
      xticklabel={
        \pgfkeys{/pgf/fpu=true}
        \pgfmathparse{exp(\tick)}%
        \pgfmathprintnumber[fixed relative, precision=3]{\pgfmathresult}
        \pgfkeys{/pgf/fpu=false}
      }
  }}

% Pane I: Backward error
%\node[] at (-1.5cm,4.5cm) {I.};
\begin{axis}[%
at={(0cm,0cm)},
width=4.5cm,
height=4.5cm,
ylabel shift = -0.05 cm,
xlabel shift = -0.15 cm,
scale only axis,
xmode=log,
xmin=2,
xmax=32,
log x ticks with fixed point,
xtick={2, 4, 8, 16, 32},
xlabel style={font=\color{white!15!black}},
xlabel={$m$},
ymode=log,
ymin=3e-15,
ymax=4e-14,
yminorticks=true,
ylabel style={font=\color{white!15!black}},
ylabel={relative backward error},
axis background/.style={fill=white},
every axis plot/.append style={thick},
grid=both,
grid style={line width=.1pt, draw=gray!10},
major grid style={line width=.2pt,draw=gray!50},
]

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%% MATRIX A %%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%% RESULTS FOR 500 x 500 %%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

% Reduction
\addplot [color=c500, loosely dashed]
  table[row sep=crcr]{%
2	3.73923370090738e-15\\
4	3.73923370090738e-15\\
8	3.73923370090738e-15\\
16	3.73923370090738e-15\\
32	3.73923370090738e-15\\
};

% Classic
\addplot [color=c500, loosely dashed, mark=*, mark options={solid, scale=1.5, fill=none}]
  table[row sep=crcr]{%
2	7.56544694249718e-15\\
4	8.45322465356755e-15\\
8	8.52246763689099e-15\\
16	9.52100157135003e-15\\
32	1.04798310317637e-14\\
};

% Zero
\addplot [color=c500, loosely dashed, mark=square*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
2	7.92096703575379e-15\\
4	9.1715329571362e-15\\
8	8.97319734281039e-15\\
16	1.09071354717951e-14\\
32	1.2780166581638e-14\\
};

% Wilkinson
\addplot [color=c500, loosely dashed, mark=triangle*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
2	7.64634604779201e-15\\
4	8.64545164386462e-15\\
8	8.81861514608117e-15\\
16	1.02997724462325e-14\\
32	1.10680058260707e-14\\
};

% Random
\addplot [color=c500, loosely dashed, mark=diamond*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
2	8.98427382483263e-15\\
4	9.52923752749185e-15\\
8	9.67682979965622e-15\\
16	1.03222893221432e-14\\
32	1.10796452589673e-14\\
};

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%% RESULTS FOR 1000 x 1000 %%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

% Reduction
\addplot [color=c1000, loosely dashed]
  table[row sep=crcr]{%
2	5.16489315500806e-15\\
4	5.16489315500806e-15\\
8	5.16489315500806e-15\\
16	5.16489315500806e-15\\
32	5.16489315500806e-15\\
};

% Classic
\addplot [color=c1000, loosely dashed, mark=*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
2	1.10504775961571e-14\\
4	1.2413223004557e-14\\
8	1.24782496699491e-14\\
16	1.37186966633178e-14\\
32	1.49910699341317e-14\\
};

% Zero
\addplot [color=c1000, loosely dashed, mark=square*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
2	1.15963251201579e-14\\
4	1.28442543370238e-14\\
8	1.37025828149587e-14\\
16	1.6835768197401e-14\\
32	1.71234457482801e-14\\
};

% Wilkinson
\addplot [color=c1000, loosely dashed, mark=triangle*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
2	1.07367251447492e-14\\
4	1.16814512618888e-14\\
8	1.26311965754173e-14\\
16	1.39622719082001e-14\\
32	1.58425818132854e-14\\
};

% Random
\addplot [color=c1000, loosely dashed, mark=diamond*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
2	1.30595180702966e-14\\
4	1.43974160273203e-14\\
8	1.83643590192942e-14\\
16	1.48513381692118e-14\\
32	1.58681942147285e-14\\
};

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%% RESULTS FOR 2000 x 2000 %%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

% Reduction
\addplot [color=c2000, loosely dashed]
  table[row sep=crcr]{%
2	7.28372165793004e-15\\
4	7.28372165793004e-15\\
8	7.28372165793004e-15\\
16	7.28372165793004e-15\\
32	7.28372165793004e-15\\
};

% Classic
\addplot [color=c2000, loosely dashed, mark=*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
2	1.50325936262942e-14\\
4	1.69841110008011e-14\\
8	1.84832698695639e-14\\
16	1.90969267454311e-14\\
32	2.09327802279072e-14\\
};

% Zero
\addplot [color=c2000, loosely dashed, mark=square*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
2	1.55108497684593e-14\\
4	1.73201034099387e-14\\
8	1.80550689720227e-14\\
16	2.13385682346323e-14\\
32	2.45050876078408e-14\\
};

% Wilkinson
\addplot [color=c2000, loosely dashed, mark=triangle*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
2	1.40699463275744e-14\\
4	1.54842812408919e-14\\
8	1.6967471251727e-14\\
16	1.92029867905663e-14\\
32	2.18673179496787e-14\\
};

% Random
\addplot [color=c2000, loosely dashed, mark=diamond*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
2	1.72042614048392e-14\\
4	1.89116824872524e-14\\
8	1.89978153093812e-14\\
16	2.05050109320969e-14\\
32	2.22381150953436e-14\\
};

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%% MATRIX B %%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%% RESULTS FOR 500 x 500 %%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

% Reduction
\addplot [color=c500]
  table[row sep=crcr]{%
2	3.97748792266043e-15\\
4	3.97748792266043e-15\\
8	3.97748792266043e-15\\
16	3.97748792266043e-15\\
32	3.97748792266043e-15\\
}; \label{line:ne3c500}

% Classic
\addplot [color=c500, mark=*, mark options={solid, scale=1.5, fill=none}]
  table[row sep=crcr]{%
2	6.33130359362377e-15\\
4	6.89859324868185e-15\\
8	6.9815265693195e-15\\
16	8.06225566224484e-15\\
32	9.13081313633387e-15\\
};

% Zero
\addplot [color=c500, mark=square*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
2	6.91007139599817e-15\\
4	7.67727261002087e-15\\
8	7.82366663236137e-15\\
16	9.48386512972925e-15\\
32	1.14855539173539e-14\\
};

% Wilkinson
\addplot [color=c500, mark=triangle*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
2	6.42261927291776e-15\\
4	6.93247123228386e-15\\
8	7.23740666726209e-15\\
16	8.08204798492815e-15\\
32	9.69307394243583e-15\\
};

% Random
\addplot [color=c500, mark=diamond*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
2	6.85901289948983e-15\\
4	7.31724254891806e-15\\
8	7.52335715372476e-15\\
16	8.46218182062363e-15\\
32	9.43679254350822e-15\\
};

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%% RESULTS FOR 1000 x 1000 %%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

% Reduction
\addplot [color=c1000]
  table[row sep=crcr]{%
2	5.6582496990803e-15\\
4	5.6582496990803e-15\\
8	5.6582496990803e-15\\
16	5.6582496990803e-15\\
32	5.6582496990803e-15\\
}; \label{line:ne3c1000}

% Classic
\addplot [color=c1000, mark=*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
2	8.85130034507027e-15\\
4	9.82149229788027e-15\\
8	1.01761155737185e-14\\
16	1.15163666896296e-14\\
32	1.29828732829967e-14\\
};

% Zero
\addplot [color=c1000, mark=square*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
2	9.68665613230011e-15\\
4	1.06709311168336e-14\\
8	1.12708286562789e-14\\
16	1.31026028814569e-14\\
32	1.55422912689543e-14\\
};

% Wilkinson
\addplot [color=c1000, mark=triangle*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
2	8.86439627197688e-15\\
4	9.72377835667144e-15\\
8	1.02835110106522e-14\\
16	1.15939690409578e-14\\
32	1.40769551954597e-14\\
};

% Random
\addplot [color=c1000, mark=diamond*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
2	9.52588080787396e-15\\
4	1.03243654359639e-14\\
8	1.07967555705562e-14\\
16	1.21533583803796e-14\\
32	1.37260568234852e-14\\
};

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%% RESULTS FOR 2000 x 2000 %%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

% Reduction
\addplot [color=c2000]
  table[row sep=crcr]{%
2	7.89812813481905e-15\\
4	7.89812813481905e-15\\
8	7.89812813481905e-15\\
16	7.89812813481905e-15\\
32	7.89812813481905e-15\\
}; \label{line:ne3c2000}

% Classic
\addplot [color=c2000, mark=*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
2	1.29776531903082e-14\\
4	1.41984708259818e-14\\
8	1.46141092245865e-14\\
16	1.62070685955097e-14\\
32	1.84676523075115e-14\\
};

% Zero
\addplot [color=c2000, mark=square*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
2	1.35678709037756e-14\\
4	1.43637142922245e-14\\
8	1.54190707066504e-14\\
16	1.8092135329849e-14\\
32	2.17885582612748e-14\\
};

% Wilkinson
\addplot [color=c2000, mark=triangle*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
2	1.24070509941956e-14\\
4	1.34108230718812e-14\\
8	1.43719988937577e-14\\
16	1.6360848831805e-14\\
32	1.98343006161723e-14\\
};

% Random
\addplot [color=c2000, mark=diamond*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
2	1.32842700089306e-14\\
4	1.4418134003249e-14\\
8	1.51796175627135e-14\\
16	1.70944090077302e-14\\
32	1.93823515947272e-14\\
};


\end{axis}

% Pane 2: Iterations per eigenvalue
%\node[] at (5.5cm,4.5cm) {II.};

\begin{axis}[%
at={(6.2cm,0cm)},
width=4.5cm,
height=4.5cm,
ylabel shift = -0.15cm,
xlabel shift = -0.15cm,
scale only axis,
xmode=log,
xmin=2,
xmax=32,
xminorticks=true,
log ticks with fixed point,
xtick={2, 4, 8, 16, 32},
xlabel style={font=\color{white!15!black}},
xlabel={$m$},
ymode=log,
ymin=4e-2,
ymax=2,
ytick={0.04,0.08,0.16,0.32,0.64,1.28,2.56},
ylabel style={font=\color{white!15!black}},
ylabel={iterations per eigenvalue},
axis background/.style={fill=white},
every axis plot/.append style={thick},
legend columns=-1,
legend entries={infinity;,zero;,Wilkinson;,random},
legend style={at={(0cm,-4.5cm)},anchor=north},
grid=both,
grid style={line width=.1pt, draw=gray!10},
major grid style={line width=.2pt,draw=gray!50},
]

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%% RESULTS FOR 2000 x 2000 %%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

% Classic
\addplot [color=c2000, mark=*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
2	1.512\\
4	0.73\\
8	0.3305\\
16	0.1395\\
32	0.0575\\
};

% Zero
\addplot [color=c2000, mark=square*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
2	1.5375\\
4	0.776\\
8	0.3625\\
16	0.171\\
32	0.0805\\
};

% Wilkinson
\addplot [color=c2000, mark=triangle*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
2	1.4335\\
4	0.7035\\
8	0.324\\
16	0.1375\\
32	0.049\\
};

% Random
\addplot [color=c2000, mark=diamond*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
2	1.646\\
4	0.8265\\
8	0.3745\\
16	0.16\\
32	0.0675\\
};

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%% RESULTS FOR 500 x 500 %%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

% Classic
\addplot [color=c500, mark=*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
2	1.57\\
4	0.73\\
8	0.328\\
16	0.14\\
32	0.058\\
};

% Zero
\addplot [color=c500, mark=square*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
2	1.614\\
4	0.816\\
8	0.394\\
16	0.192\\
32	0.096\\
};

% Wilkinson
\addplot [color=c500, mark=triangle*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
2	1.44\\
4	0.706\\
8	0.32\\
16	0.136\\
32	0.062\\
};

% random
\addplot [color=c500, mark=diamond*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
2	1.76\\
4	0.854\\
8	0.38\\
16	0.16\\
32	0.066\\
};

%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%% RESULTS FOR 1000 x 1000 %%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

% Classic
\addplot [color=c1000, mark=*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
2	1.525\\
4	0.736\\
8	0.328\\
16	0.137\\
32	0.06\\
};

% Zero
\addplot [color=c1000, mark=square*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
2	1.555\\
4	0.779\\
8	0.38\\
16	0.18\\
32	0.085\\
};

% Wilkinson
\addplot [color=c1000, mark=triangle*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
2	1.443\\
4	0.702\\
8	0.32\\
16	0.137\\
32	0.057\\
};

% Random
\addplot [color=c1000, mark=diamond*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
2	1.672\\
4	0.826\\
8	0.381\\
16	0.161\\
32	0.069\\
};

%%%%%%%%%%% REFERENCE LINE
\addplot [color=c2000,dotted]
	table[row sep=crcr]{%
2	2\\
32	0.125\\
};

\end{axis}


\end{tikzpicture}

==> fig/numexp3/old/fig_numexp3_2.tikz <==
\begin{tikzpicture}

%\definecolor{c500}{RGB}{120, 120, 120}
%\definecolor{c1000}{RGB}{60, 60, 60}
%\definecolor{c2000}{RGB}{0, 0, 0}

\pgfplotsset{
  log x ticks with fixed point/.style={
      xticklabel={
        \pgfkeys{/pgf/fpu=true}
        \pgfmathparse{exp(\tick)}%
        \pgfmathprintnumber[fixed relative, precision=3]{\pgfmathresult}
        \pgfkeys{/pgf/fpu=false}
      }
  }}

% Pane I: in function of block size
\node[] at (-1cm,4.5cm) {I.};

\begin{axis}[%
at={(0cm,0cm)},
width=4.5cm,
height=4.5cm,
ylabel shift = -0.05 cm,
xlabel shift = -0.15 cm,
scale only axis,
xmode=log,
xmin=2,
xmax=32,
log x ticks with fixed point,
xtick={2, 4, 8, 16, 32},
xlabel style={font=\color{white!15!black}},
xlabel={$m$},
ymin=90,
ymax=150,
ylabel style={font=\color{white!15!black}},
ylabel={\% of QZ iterations},
axis background/.style={fill=white},
every axis plot/.append style={thick},
grid=both,
grid style={line width=.1pt, draw=gray!10},
major grid style={line width=.2pt,draw=gray!50},
]

% Classic
\addplot [color=c2000, mark=*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
2	100\\
4	100\\
8	100\\
16	100\\
32	100\\
};

% Zero
\addplot [color=c2000, mark=square*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
2	102.159756891687\\
4	107.969034608379\\
8	115.205271160669\\
16	130.372148859544\\
32	149.002849002849\\
};

% Wilkinson
\addplot [color=c2000, mark=triangle*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
2	93.6943781202518\\
4	96.1520947176685\\
8	97.7192093258996\\
16	98.5594237695078\\
32	95.7264957264957\\
};

% random
\addplot [color=c2000, mark=diamond*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
2	110.223572823964\\
4	114.139344262295\\
8	115.103902686265\\
16	115.486194477791\\
32	115.384615384615\\
};

\end{axis}


% Pane 2: in function of matrix size
\node[] at (5.5cm,4.5cm) {II.};

\begin{axis}[%
at={(6cm,0cm)},
width=4.5cm,
height=4.5cm,
ylabel shift = -0.15cm,
xlabel shift = -0.15cm,
scale only axis,
xmode=log,
xmin=500,
xmax=2000,
xminorticks=true,
log x ticks with fixed point,
xtick={500, 1000, 2000},
xlabel style={font=\color{white!15!black}},
xlabel={$n$},
ymin=94,
ymax=114,
ylabel style={font=\color{white!15!black}},
ylabel={\% of QZ iterations},
axis background/.style={fill=white},every axis plot/.append style={thick},
legend columns=-1,
legend entries={infinity;,zero;,Wilkinson;,random},
legend style={at={(19cm,-0.8cm)},anchor=north},
grid=both,
grid style={line width=.1pt, draw=gray!10},
major grid style={line width=.2pt,draw=gray!50},
]

% Classic
\addplot [color=c2000, mark=*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
500	100\\
1000	100\\
2000	100\\
};

% Zero
\addplot [color=c2000, mark=square*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
500	110.120311394197\\
1000	106.927494615937\\
2000	105.70500090269\\
};

% Wilkinson
\addplot [color=c2000, mark=triangle*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
500	94.2675159235669\\
1000	95.4414931801866\\
2000	95.5948727207077\\
};

% Random
\addplot [color=c2000, mark=diamond*, mark options={solid, scale=1.5, fill=gray}]
  table[row sep=crcr]{%
500	113.941967445152\\
1000	111.59368269921\\
2000	111.012818198231\\
};

\end{axis}



\end{tikzpicture}

==> fig/numexp3/old/results/fig_bw_err.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
width=4.648in,
height=4.528in,
at={(1.806in,0.611in)},
scale only axis,
xmode=log,
xmin=2,
xmax=32,
xminorticks=true,
xlabel style={font=\color{white!15!black}},
xlabel={m},
ymode=log,
ymin=1e-15,
ymax=1e-13,
yminorticks=true,
ylabel style={font=\color{white!15!black}},
ylabel={relative backward error},
axis background/.style={fill=white},
title style={font=\bfseries},
title={A},
legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=black, dashed]
  table[row sep=crcr]{%
2	3.73923370090738e-15\\
4	3.73923370090738e-15\\
8	3.73923370090738e-15\\
16	3.73923370090738e-15\\
32	3.73923370090738e-15\\
};
\addlegendentry{reduction}

\addplot [color=black, mark=asterisk, mark options={solid, black}]
  table[row sep=crcr]{%
2	7.56544694249718e-15\\
4	8.45322465356755e-15\\
8	8.52246763689099e-15\\
16	9.52100157135003e-15\\
32	1.04798310317637e-14\\
};
\addlegendentry{classic}

\addplot [color=black, mark=x, mark options={solid, black}]
  table[row sep=crcr]{%
2	7.92096703575379e-15\\
4	9.1715329571362e-15\\
8	8.97319734281039e-15\\
16	1.09071354717951e-14\\
32	1.2780166581638e-14\\
};
\addlegendentry{zero}

\addplot [color=black, mark=star, mark options={solid, black}]
  table[row sep=crcr]{%
2	7.64634604779201e-15\\
4	8.64545164386462e-15\\
8	8.81861514608117e-15\\
16	1.02997724462325e-14\\
32	1.10680058260707e-14\\
};
\addlegendentry{double Wilkinson}

\addplot [color=black, mark=o, mark options={solid, black}]
  table[row sep=crcr]{%
2	8.98427382483263e-15\\
4	9.52923752749185e-15\\
8	9.67682979965622e-15\\
16	1.03222893221432e-14\\
32	1.10796452589673e-14\\
};
\addlegendentry{random}

\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
2	5.16489315500806e-15\\
4	5.16489315500806e-15\\
8	5.16489315500806e-15\\
16	5.16489315500806e-15\\
32	5.16489315500806e-15\\
};
\addplot [color=white!20!black, mark=asterisk, mark options={solid, white!20!black}, forget plot]
  table[row sep=crcr]{%
2	1.10504775961571e-14\\
4	1.2413223004557e-14\\
8	1.24782496699491e-14\\
16	1.37186966633178e-14\\
32	1.49910699341317e-14\\
};
\addplot [color=white!20!black, mark=x, mark options={solid, white!20!black}, forget plot]
  table[row sep=crcr]{%
2	1.15963251201579e-14\\
4	1.28442543370238e-14\\
8	1.37025828149587e-14\\
16	1.6835768197401e-14\\
32	1.71234457482801e-14\\
};
\addplot [color=white!20!black, mark=star, mark options={solid, white!20!black}, forget plot]
  table[row sep=crcr]{%
2	1.07367251447492e-14\\
4	1.16814512618888e-14\\
8	1.26311965754173e-14\\
16	1.39622719082001e-14\\
32	1.58425818132854e-14\\
};
\addplot [color=white!20!black, mark=o, mark options={solid, white!20!black}, forget plot]
  table[row sep=crcr]{%
2	1.30595180702966e-14\\
4	1.43974160273203e-14\\
8	1.83643590192942e-14\\
16	1.48513381692118e-14\\
32	1.58681942147285e-14\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
2	7.28372165793004e-15\\
4	7.28372165793004e-15\\
8	7.28372165793004e-15\\
16	7.28372165793004e-15\\
32	7.28372165793004e-15\\
};
\addplot [color=white!40!black, mark=asterisk, mark options={solid, white!40!black}, forget plot]
  table[row sep=crcr]{%
2	1.50325936262942e-14\\
4	1.69841110008011e-14\\
8	1.84832698695639e-14\\
16	1.90969267454311e-14\\
32	2.09327802279072e-14\\
};
\addplot [color=white!40!black, mark=x, mark options={solid, white!40!black}, forget plot]
  table[row sep=crcr]{%
2	1.55108497684593e-14\\
4	1.73201034099387e-14\\
8	1.80550689720227e-14\\
16	2.13385682346323e-14\\
32	2.45050876078408e-14\\
};
\addplot [color=white!40!black, mark=star, mark options={solid, white!40!black}, forget plot]
  table[row sep=crcr]{%
2	1.40699463275744e-14\\
4	1.54842812408919e-14\\
8	1.6967471251727e-14\\
16	1.92029867905663e-14\\
32	2.18673179496787e-14\\
};
\addplot [color=white!40!black, mark=o, mark options={solid, white!40!black}, forget plot]
  table[row sep=crcr]{%
2	1.72042614048392e-14\\
4	1.89116824872524e-14\\
8	1.89978153093812e-14\\
16	2.05050109320969e-14\\
32	2.22381150953436e-14\\
};
\end{axis}

\begin{axis}[%
width=4.648in,
height=4.528in,
at={(7.921in,0.611in)},
scale only axis,
xmode=log,
xmin=2,
xmax=32,
xminorticks=true,
xlabel style={font=\color{white!15!black}},
xlabel={m},
ymode=log,
ymin=1e-15,
ymax=1e-13,
yminorticks=true,
ylabel style={font=\color{white!15!black}},
ylabel={relative backward error},
axis background/.style={fill=white},
title style={font=\bfseries},
title={B},
legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=black, dashed]
  table[row sep=crcr]{%
2	3.97748792266043e-15\\
4	3.97748792266043e-15\\
8	3.97748792266043e-15\\
16	3.97748792266043e-15\\
32	3.97748792266043e-15\\
};
\addlegendentry{reduction}

\addplot [color=black, mark=asterisk, mark options={solid, black}]
  table[row sep=crcr]{%
2	6.33130359362377e-15\\
4	6.89859324868185e-15\\
8	6.9815265693195e-15\\
16	8.06225566224484e-15\\
32	9.13081313633387e-15\\
};
\addlegendentry{classic}

\addplot [color=black, mark=x, mark options={solid, black}]
  table[row sep=crcr]{%
2	6.91007139599817e-15\\
4	7.67727261002087e-15\\
8	7.82366663236137e-15\\
16	9.48386512972925e-15\\
32	1.14855539173539e-14\\
};
\addlegendentry{zero}

\addplot [color=black, mark=star, mark options={solid, black}]
  table[row sep=crcr]{%
2	6.42261927291776e-15\\
4	6.93247123228386e-15\\
8	7.23740666726209e-15\\
16	8.08204798492815e-15\\
32	9.69307394243583e-15\\
};
\addlegendentry{double Wilkinson}

\addplot [color=black, mark=o, mark options={solid, black}]
  table[row sep=crcr]{%
2	6.85901289948983e-15\\
4	7.31724254891806e-15\\
8	7.52335715372476e-15\\
16	8.46218182062363e-15\\
32	9.43679254350822e-15\\
};
\addlegendentry{random}

\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
2	5.6582496990803e-15\\
4	5.6582496990803e-15\\
8	5.6582496990803e-15\\
16	5.6582496990803e-15\\
32	5.6582496990803e-15\\
};
\addplot [color=white!20!black, mark=asterisk, mark options={solid, white!20!black}, forget plot]
  table[row sep=crcr]{%
2	8.85130034507027e-15\\
4	9.82149229788027e-15\\
8	1.01761155737185e-14\\
16	1.15163666896296e-14\\
32	1.29828732829967e-14\\
};
\addplot [color=white!20!black, mark=x, mark options={solid, white!20!black}, forget plot]
  table[row sep=crcr]{%
2	9.68665613230011e-15\\
4	1.06709311168336e-14\\
8	1.12708286562789e-14\\
16	1.31026028814569e-14\\
32	1.55422912689543e-14\\
};
\addplot [color=white!20!black, mark=star, mark options={solid, white!20!black}, forget plot]
  table[row sep=crcr]{%
2	8.86439627197688e-15\\
4	9.72377835667144e-15\\
8	1.02835110106522e-14\\
16	1.15939690409578e-14\\
32	1.40769551954597e-14\\
};
\addplot [color=white!20!black, mark=o, mark options={solid, white!20!black}, forget plot]
  table[row sep=crcr]{%
2	9.52588080787396e-15\\
4	1.03243654359639e-14\\
8	1.07967555705562e-14\\
16	1.21533583803796e-14\\
32	1.37260568234852e-14\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
2	7.89812813481905e-15\\
4	7.89812813481905e-15\\
8	7.89812813481905e-15\\
16	7.89812813481905e-15\\
32	7.89812813481905e-15\\
};
\addplot [color=white!40!black, mark=asterisk, mark options={solid, white!40!black}, forget plot]
  table[row sep=crcr]{%
2	1.29776531903082e-14\\
4	1.41984708259818e-14\\
8	1.46141092245865e-14\\
16	1.62070685955097e-14\\
32	1.84676523075115e-14\\
};
\addplot [color=white!40!black, mark=x, mark options={solid, white!40!black}, forget plot]
  table[row sep=crcr]{%
2	1.35678709037756e-14\\
4	1.43637142922245e-14\\
8	1.54190707066504e-14\\
16	1.8092135329849e-14\\
32	2.17885582612748e-14\\
};
\addplot [color=white!40!black, mark=star, mark options={solid, white!40!black}, forget plot]
  table[row sep=crcr]{%
2	1.24070509941956e-14\\
4	1.34108230718812e-14\\
8	1.43719988937577e-14\\
16	1.6360848831805e-14\\
32	1.98343006161723e-14\\
};
\addplot [color=white!40!black, mark=o, mark options={solid, white!40!black}, forget plot]
  table[row sep=crcr]{%
2	1.32842700089306e-14\\
4	1.4418134003249e-14\\
8	1.51796175627135e-14\\
16	1.70944090077302e-14\\
32	1.93823515947272e-14\\
};
\end{axis}
\end{tikzpicture}%

==> fig/numexp3/old/results/fig_it_per_ev.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
width=10.764in,
height=4.528in,
at={(1.806in,0.611in)},
scale only axis,
xmode=log,
xmin=2,
xmax=32,
xminorticks=true,
xlabel style={font=\color{white!15!black}},
xlabel={m},
ymin=0,
ymax=1.8,
ylabel style={font=\color{white!15!black}},
ylabel={iterations per eigenvalue},
axis background/.style={fill=white},
legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=black, mark=asterisk, mark options={solid, black}]
  table[row sep=crcr]{%
2	1.57\\
4	0.73\\
8	0.328\\
16	0.14\\
32	0.058\\
};
\addlegendentry{classic}

\addplot [color=black, mark=x, mark options={solid, black}]
  table[row sep=crcr]{%
2	1.614\\
4	0.816\\
8	0.394\\
16	0.192\\
32	0.096\\
};
\addlegendentry{zero}

\addplot [color=black, mark=star, mark options={solid, black}]
  table[row sep=crcr]{%
2	1.44\\
4	0.706\\
8	0.32\\
16	0.136\\
32	0.062\\
};
\addlegendentry{double Wilkinson}

\addplot [color=black, mark=o, mark options={solid, black}]
  table[row sep=crcr]{%
2	1.76\\
4	0.854\\
8	0.38\\
16	0.16\\
32	0.066\\
};
\addlegendentry{random}

\addplot [color=white!20!black, mark=asterisk, mark options={solid, white!20!black}, forget plot]
  table[row sep=crcr]{%
2	1.525\\
4	0.736\\
8	0.328\\
16	0.137\\
32	0.06\\
};
\addplot [color=white!20!black, mark=x, mark options={solid, white!20!black}, forget plot]
  table[row sep=crcr]{%
2	1.555\\
4	0.779\\
8	0.38\\
16	0.18\\
32	0.085\\
};
\addplot [color=white!20!black, mark=star, mark options={solid, white!20!black}, forget plot]
  table[row sep=crcr]{%
2	1.443\\
4	0.702\\
8	0.32\\
16	0.137\\
32	0.057\\
};
\addplot [color=white!20!black, mark=o, mark options={solid, white!20!black}, forget plot]
  table[row sep=crcr]{%
2	1.672\\
4	0.826\\
8	0.381\\
16	0.161\\
32	0.069\\
};
\addplot [color=white!40!black, mark=asterisk, mark options={solid, white!40!black}, forget plot]
  table[row sep=crcr]{%
2	1.512\\
4	0.73\\
8	0.3305\\
16	0.1395\\
32	0.0575\\
};
\addplot [color=white!40!black, mark=x, mark options={solid, white!40!black}, forget plot]
  table[row sep=crcr]{%
2	1.5375\\
4	0.776\\
8	0.3625\\
16	0.171\\
32	0.0805\\
};
\addplot [color=white!40!black, mark=star, mark options={solid, white!40!black}, forget plot]
  table[row sep=crcr]{%
2	1.4335\\
4	0.7035\\
8	0.324\\
16	0.1375\\
32	0.049\\
};
\addplot [color=white!40!black, mark=o, mark options={solid, white!40!black}, forget plot]
  table[row sep=crcr]{%
2	1.646\\
4	0.8265\\
8	0.3745\\
16	0.16\\
32	0.0675\\
};
\end{axis}
\end{tikzpicture}%

==> fig/numexp3/old/results/fig_it_tot.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
width=10.764in,
height=4.528in,
at={(1.806in,0.611in)},
scale only axis,
xmode=log,
xmin=2,
xmax=32,
xminorticks=true,
xlabel style={font=\color{white!15!black}},
xlabel={m},
ymode=log,
ymin=10,
ymax=10000,
yminorticks=true,
ylabel style={font=\color{white!15!black}},
ylabel={iterations},
axis background/.style={fill=white},
legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=black, mark=asterisk, mark options={solid, black}]
  table[row sep=crcr]{%
2	785\\
4	365\\
8	164\\
16	70\\
32	29\\
};
\addlegendentry{classic}

\addplot [color=black, mark=x, mark options={solid, black}]
  table[row sep=crcr]{%
2	807\\
4	408\\
8	197\\
16	96\\
32	48\\
};
\addlegendentry{zero}

\addplot [color=black, mark=star, mark options={solid, black}]
  table[row sep=crcr]{%
2	720\\
4	353\\
8	160\\
16	68\\
32	31\\
};
\addlegendentry{double Wilkinson}

\addplot [color=black, mark=o, mark options={solid, black}]
  table[row sep=crcr]{%
2	880\\
4	427\\
8	190\\
16	80\\
32	33\\
};
\addlegendentry{random}

\addplot [color=white!20!black, mark=asterisk, mark options={solid, white!20!black}, forget plot]
  table[row sep=crcr]{%
2	1525\\
4	736\\
8	328\\
16	137\\
32	60\\
};
\addplot [color=white!20!black, mark=x, mark options={solid, white!20!black}, forget plot]
  table[row sep=crcr]{%
2	1555\\
4	779\\
8	380\\
16	180\\
32	85\\
};
\addplot [color=white!20!black, mark=star, mark options={solid, white!20!black}, forget plot]
  table[row sep=crcr]{%
2	1443\\
4	702\\
8	320\\
16	137\\
32	57\\
};
\addplot [color=white!20!black, mark=o, mark options={solid, white!20!black}, forget plot]
  table[row sep=crcr]{%
2	1672\\
4	826\\
8	381\\
16	161\\
32	69\\
};
\addplot [color=white!40!black, mark=asterisk, mark options={solid, white!40!black}, forget plot]
  table[row sep=crcr]{%
2	3024\\
4	1460\\
8	661\\
16	279\\
32	115\\
};
\addplot [color=white!40!black, mark=x, mark options={solid, white!40!black}, forget plot]
  table[row sep=crcr]{%
2	3075\\
4	1552\\
8	725\\
16	342\\
32	161\\
};
\addplot [color=white!40!black, mark=star, mark options={solid, white!40!black}, forget plot]
  table[row sep=crcr]{%
2	2867\\
4	1407\\
8	648\\
16	275\\
32	98\\
};
\addplot [color=white!40!black, mark=o, mark options={solid, white!40!black}, forget plot]
  table[row sep=crcr]{%
2	3292\\
4	1653\\
8	749\\
16	320\\
32	135\\
};
\end{axis}
\end{tikzpicture}%

==> fig/numexp3/old/results/fig_performance.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
width=4.648in,
height=4.528in,
at={(1.806in,0.611in)},
scale only axis,
xmode=log,
xmin=2,
xmax=32,
xminorticks=true,
xlabel style={font=\color{white!15!black}},
xlabel={m},
ymin=90,
ymax=150,
ylabel style={font=\color{white!15!black}},
ylabel={\% of QZ iterations},
axis background/.style={fill=white},
legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=black, mark=asterisk, mark options={solid, black}]
  table[row sep=crcr]{%
2	100\\
4	100\\
8	100\\
16	100\\
32	100\\
};
\addlegendentry{classic}

\addplot [color=black, mark=x, mark options={solid, black}]
  table[row sep=crcr]{%
2	102.159756891687\\
4	107.969034608379\\
8	115.205271160669\\
16	130.372148859544\\
32	149.002849002849\\
};
\addlegendentry{zero}

\addplot [color=black, mark=star, mark options={solid, black}]
  table[row sep=crcr]{%
2	93.6943781202518\\
4	96.1520947176685\\
8	97.7192093258996\\
16	98.5594237695078\\
32	95.7264957264957\\
};
\addlegendentry{double Wilkinson}

\addplot [color=black, mark=o, mark options={solid, black}]
  table[row sep=crcr]{%
2	110.223572823964\\
4	114.139344262295\\
8	115.103902686265\\
16	115.486194477791\\
32	115.384615384615\\
};
\addlegendentry{random}

\end{axis}

\begin{axis}[%
width=4.648in,
height=4.528in,
at={(7.921in,0.611in)},
scale only axis,
xmode=log,
xmin=500,
xmax=2000,
xminorticks=true,
xlabel style={font=\color{white!15!black}},
xlabel={n},
ymin=94,
ymax=114,
ylabel style={font=\color{white!15!black}},
ylabel={\% of QZ iterations},
axis background/.style={fill=white},
legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=black, mark=asterisk, mark options={solid, black}]
  table[row sep=crcr]{%
500	100\\
1000	100\\
2000	100\\
};
\addlegendentry{classic}

\addplot [color=black, mark=x, mark options={solid, black}]
  table[row sep=crcr]{%
500	110.120311394197\\
1000	106.927494615937\\
2000	105.70500090269\\
};
\addlegendentry{zero}

\addplot [color=black, mark=star, mark options={solid, black}]
  table[row sep=crcr]{%
500	94.2675159235669\\
1000	95.4414931801866\\
2000	95.5948727207077\\
};
\addlegendentry{double Wilkinson}

\addplot [color=black, mark=o, mark options={solid, black}]
  table[row sep=crcr]{%
500	113.941967445152\\
1000	111.59368269921\\
2000	111.012818198231\\
};
\addlegendentry{random}

\end{axis}
\end{tikzpicture}%

==> fig/numexp3/old/results/fig_t.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\begin{tikzpicture}

\begin{axis}[%
width=10.764in,
height=4.528in,
at={(1.806in,0.611in)},
scale only axis,
xmode=log,
xmin=2,
xmax=32,
xminorticks=true,
xlabel style={font=\color{white!15!black}},
xlabel={m},
ymode=log,
ymin=0.1,
ymax=10000,
yminorticks=true,
ylabel style={font=\color{white!15!black}},
ylabel={cpu time (s)},
axis background/.style={fill=white},
legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=black, dashed]
  table[row sep=crcr]{%
2	0.602908\\
4	0.602908\\
8	0.602908\\
16	0.602908\\
32	0.602908\\
};
\addlegendentry{reduction}

\addplot [color=black, mark=asterisk, mark options={solid, black}]
  table[row sep=crcr]{%
2	54.0072\\
4	44.935208\\
8	34.947783\\
16	42.917347\\
32	43.775366\\
};
\addlegendentry{classic}

\addplot [color=black, mark=x, mark options={solid, black}]
  table[row sep=crcr]{%
2	61.629029\\
4	50.079182\\
8	41.862536\\
16	58.981151\\
32	71.207055\\
};
\addlegendentry{zero}

\addplot [color=black, mark=star, mark options={solid, black}]
  table[row sep=crcr]{%
2	52.748781\\
4	44.150327\\
8	35.78355\\
16	43.821926\\
32	53.061425\\
};
\addlegendentry{double Wilkinson}

\addplot [color=black, mark=o, mark options={solid, black}]
  table[row sep=crcr]{%
2	66.531064\\
4	52.119244\\
8	39.480446\\
16	47.986939\\
32	45.929203\\
};
\addlegendentry{random}

\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
2	6.646622\\
4	6.646622\\
8	6.646622\\
16	6.646622\\
32	6.646622\\
};
\addplot [color=white!20!black, mark=asterisk, mark options={solid, white!20!black}, forget plot]
  table[row sep=crcr]{%
2	292.333767\\
4	237.939403\\
8	183.256751\\
16	263.673561\\
32	204.790087\\
};
\addplot [color=white!20!black, mark=x, mark options={solid, white!20!black}, forget plot]
  table[row sep=crcr]{%
2	319.430284\\
4	256.613221\\
8	216.445444\\
16	336.022579\\
32	260.612553\\
};
\addplot [color=white!20!black, mark=star, mark options={solid, white!20!black}, forget plot]
  table[row sep=crcr]{%
2	269.462737\\
4	219.924405\\
8	183.614769\\
16	286.677305\\
32	257.170393\\
};
\addplot [color=white!20!black, mark=o, mark options={solid, white!20!black}, forget plot]
  table[row sep=crcr]{%
2	360.901536\\
4	278.182739\\
8	224.274151\\
16	294.700701\\
32	249.587852\\
};
\addplot [color=black, dashed, forget plot]
  table[row sep=crcr]{%
2	34.623033\\
4	34.623033\\
8	34.623033\\
16	34.623033\\
32	34.623033\\
};
\addplot [color=white!40!black, mark=asterisk, mark options={solid, white!40!black}, forget plot]
  table[row sep=crcr]{%
2	2010.164638\\
4	1557.577296\\
8	4056.908455\\
16	2484.021695\\
32	2001.788969\\
};
\addplot [color=white!40!black, mark=x, mark options={solid, white!40!black}, forget plot]
  table[row sep=crcr]{%
2	1962.074719\\
4	1737.807811\\
8	4616.878769\\
16	2715.125756\\
32	1940.654256\\
};
\addplot [color=white!40!black, mark=star, mark options={solid, white!40!black}, forget plot]
  table[row sep=crcr]{%
2	1716.130948\\
4	1406.120352\\
8	4527.802725\\
16	2592.257409\\
32	1529.280604\\
};
\addplot [color=white!40!black, mark=o, mark options={solid, white!40!black}, forget plot]
  table[row sep=crcr]{%
2	2737.563813\\
4	2124.221241\\
8	4094.33374\\
16	2802.306455\\
32	1472.302395\\
};
\end{axis}
\end{tikzpicture}%

==> fig/numexp4/driven_cav.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
%
\begin{tikzpicture}

\begin{axis}[%
width=4.585in,
height=3.617in,
at={(0.769in,0.488in)},
scale only axis,
xmin=-1.5,
xmax=0.5,
ymin=-2,
ymax=2,
axis background/.style={fill=white}
]
\addplot [color=mycolor1, draw=none, mark=*, mark options={solid, mycolor1}, forget plot]
  table[row sep=crcr]{%
-0.159712918063673	0\\
-0.291580095046349	0\\
-0.499375162059999	0.43481066206788\\
-0.499375162059999	-0.43481066206788\\
-0.572151001835489	0.198144422113899\\
-0.572151001835489	-0.198144422113899\\
-0.746854788844477	0.449523843073493\\
-0.746854788844477	-0.449523843073493\\
-0.838180282655867	0.900877569263931\\
-0.838180282655867	-0.900877569263931\\
-0.960104171547016	0.707683923108078\\
-0.960104171547016	-0.707683923108078\\
-0.98706477433271	0.272696621173848\\
-0.98706477433271	-0.272696621173848\\
-1.31663316397681	1.44619045376916\\
-1.31663316397681	-1.44619045376916\\
-1.23379810802095	0.897665555406166\\
-1.23379810802095	-0.897665555406166\\
-1.17832068796896	0\\
-1.53224069371478	1.33916634643493\\
-1.53224069371478	-1.33916634643493\\
-1.32350258375136	0.403699037416036\\
-1.32350258375136	-0.403699037416036\\
-1.57010011781152	0.333511637170503\\
-1.57010011781152	-0.333511637170503\\
};
\addplot [color=mycolor2, draw=none, mark=o, mark options={solid, mycolor2}, forget plot]
  table[row sep=crcr]{%
-0.159712918064107	7.56778486713246e-15\\
-0.291580095046721	1.60614563928425e-14\\
-0.499375162060242	-0.434810662067879\\
-0.499375162060561	0.434810662067587\\
-0.572151001831247	-0.198144422111986\\
-0.572151001833212	0.198144422115411\\
-0.746854785647083	-0.449523841356595\\
-0.746854788379787	0.449523848396488\\
};
\end{axis}
\end{tikzpicture}%

==> fig/numexp4/obstacleflow.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.85000,0.32500,0.09800}%
%
\begin{tikzpicture}

\begin{axis}[%
width=4.521in,
height=3.566in,
at={(0.758in,0.481in)},
scale only axis,
xmin=-2.5,
xmax=0.5,
ymin=-5,
ymax=5,
axis background/.style={fill=white}
]
\addplot [color=mycolor1, draw=none, mark=*, mark options={solid, mycolor1}, forget plot]
  table[row sep=crcr]{%
-2.59271500162099	9.63460806355728\\
-2.59271500162099	-9.63460806355728\\
-2.58826144323502	9.34261241134703\\
-2.58826144323502	-9.34261241134703\\
-2.57482303431782	8.65293376178496\\
-2.57482303431782	-8.65293376178496\\
-2.59169072674715	8.63636498954289\\
-2.59169072674715	-8.63636498954289\\
-2.51543536575588	8.26974829337135\\
-2.51543536575588	-8.26974829337135\\
-2.58930420782078	8.18256021223072\\
-2.58930420782078	-8.18256021223072\\
-2.29110691400536	7.66440283764981\\
-2.29110691400536	-7.66440283764981\\
-2.38190428480501	7.63089244031131\\
-2.38190428480501	-7.63089244031131\\
-2.59395884043457	7.46768300322401\\
-2.59395884043457	-7.46768300322401\\
-2.23645913427619	7.15801026027781\\
-2.23645913427619	-7.15801026027781\\
-2.2587726994072	7.15217121093921\\
-2.2587726994072	-7.15217121093921\\
-2.19711953128175	6.96119582300824\\
-2.19711953128175	-6.96119582300824\\
-2.34818133946733	7.01082094293896\\
-2.34818133946733	-7.01082094293896\\
-2.46652258980588	6.82663457311761\\
-2.46652258980588	-6.82663457311761\\
-2.05394927227972	6.20857767403149\\
-2.05394927227972	-6.20857767403149\\
-2.23017120758311	6.32488414637513\\
-2.23017120758311	-6.32488414637513\\
-2.33829485355742	6.27965609789076\\
-2.33829485355742	-6.27965609789076\\
-2.54009217612072	6.10289066986332\\
-2.54009217612072	-6.10289066986332\\
-1.90331921247695	5.43816283005138\\
-1.90331921247695	-5.43816283005138\\
-2.23667615529012	5.7166350952523\\
-2.23667615529012	-5.7166350952523\\
-2.25118065433762	5.72476760794826\\
-2.25118065433762	-5.72476760794826\\
-2.14405889155524	5.20791839904344\\
-2.14405889155524	-5.20791839904344\\
-2.34635604416722	5.30608011518909\\
-2.34635604416722	-5.30608011518909\\
-2.11841728334256	5.13358602238996\\
-2.11841728334256	-5.13358602238996\\
-1.76904878296007	4.70840735151439\\
-1.76904878296007	-4.70840735151439\\
-2.02144967509811	4.71949003617102\\
-2.02144967509811	-4.71949003617102\\
-1.93760723039927	4.55612436442593\\
-1.93760723039927	-4.55612436442593\\
-0.29220994533705	0\\
-1.66277901844049	3.98741816408562\\
-1.66277901844049	-3.98741816408562\\
-2.06179127354846	4.46313402042804\\
-2.06179127354846	-4.46313402042804\\
-2.33174670188559	4.5586660090781\\
-2.33174670188559	-4.5586660090781\\
-2.18185277679699	4.41035991219882\\
-2.18185277679699	-4.41035991219882\\
-1.05417149218136	2.68867487397892\\
-1.05417149218136	-2.68867487397892\\
-0.512581198633849	0\\
-0.617276558451016	0\\
-2.00581288249388	3.90092990355196\\
-2.00581288249388	-3.90092990355196\\
-2.11180793679427	3.98894314008162\\
-2.11180793679427	-3.98894314008162\\
-1.56736085168747	3.27891238293217\\
-1.56736085168747	-3.27891238293217\\
-2.26718700030579	3.93849068292847\\
-2.26718700030579	-3.93849068292847\\
-2.5959946345953	4.13109615434547\\
-2.5959946345953	-4.13109615434547\\
-2.42094979132644	3.77370030035644\\
-2.42094979132644	-3.77370030035644\\
-2.47450979249977	3.81327734546832\\
-2.47450979249977	-3.81327734546832\\
-0.968375059086198	0\\
-1.9558451351958	3.22314767066926\\
-1.9558451351958	-3.22314767066926\\
-2.16138717680506	3.44610228430512\\
-2.16138717680506	-3.44610228430512\\
-2.14567570719206	3.4026563591976\\
-2.14567570719206	-3.4026563591976\\
-1.57620839378037	2.47918225656029\\
-1.57620839378037	-2.47918225656029\\
-2.06124133965359	3.15153022706239\\
-2.06124133965359	-3.15153022706239\\
-1.11248792298412	0\\
-2.03209513586719	3.03990605726079\\
-2.03209513586719	-3.03990605726079\\
-1.8191668250326	2.75194175358989\\
-1.8191668250326	-2.75194175358989\\
-1.84600191389424	2.75582523113899\\
-1.84600191389424	-2.75582523113899\\
-2.25708344333188	3.30583015736473\\
-2.25708344333188	-3.30583015736473\\
-2.36827437591197	3.32235715086626\\
-2.36827437591197	-3.32235715086626\\
-1.73716366981212	2.377640317302\\
-1.73716366981212	-2.377640317302\\
-1.62762487408061	2.00218566455309\\
-1.62762487408061	-2.00218566455309\\
-1.8538919241351	2.367355586805\\
-1.8538919241351	-2.367355586805\\
-1.53935196112627	1.5356177716047\\
-1.53935196112627	-1.5356177716047\\
-1.83912405754011	2.2512438933837\\
-1.83912405754011	-2.2512438933837\\
-1.60143722568513	1.6677973563918\\
-1.60143722568513	-1.6677973563918\\
-1.76470303367534	1.95343621179175\\
-1.76470303367534	-1.95343621179175\\
-1.69254004502293	1.77431270225741\\
-1.69254004502293	-1.77431270225741\\
-1.52641853026536	1.02520382653642\\
-1.52641853026536	-1.02520382653642\\
-1.55197939598621	1.12485663951532\\
-1.55197939598621	-1.12485663951532\\
-1.48779656956898	0.806836006910084\\
-1.48779656956898	-0.806836006910084\\
-2.18209142417956	2.65386470625523\\
-2.18209142417956	-2.65386470625523\\
-2.11438575812238	2.45461236665996\\
-2.11438575812238	-2.45461236665996\\
-2.28374901014749	2.69934795034849\\
-2.28374901014749	-2.69934795034849\\
-1.53664919515953	0.625410225454939\\
-1.53664919515953	-0.625410225454939\\
-1.81649491547019	1.65393612286974\\
-1.81649491547019	-1.65393612286974\\
-1.5345511879634	0\\
-2.10810860728106	2.25072926751078\\
-2.10810860728106	-2.25072926751078\\
-2.06515326521161	2.07045704963437\\
-2.06515326521161	-2.07045704963437\\
-1.88686829524557	1.5314231778861\\
-1.88686829524557	-1.5314231778861\\
-1.65534581348564	0.394088452050773\\
-1.65534581348564	-0.394088452050773\\
-1.66401150745776	0.244201065232653\\
-1.66401150745776	-0.244201065232653\\
-1.97204254685297	1.48814061887978\\
-1.97204254685297	-1.48814061887978\\
-1.78302691831722	0.444181040763783\\
-1.78302691831722	-0.444181040763783\\
-1.76677435998857	0.111542240571662\\
-1.76677435998857	-0.111542240571662\\
-1.9686645280974	1.18508498117067\\
-1.9686645280974	-1.18508498117067\\
-1.95925326405819	0.913022952184482\\
-1.95925326405819	-0.913022952184482\\
-2.31349278242437	1.87615432497466\\
-2.31349278242437	-1.87615432497466\\
-2.29062324868326	1.79064311378766\\
-2.29062324868326	-1.79064311378766\\
-2.13166070975787	1.20476067790126\\
-2.13166070975787	-1.20476067790126\\
-2.04417461501809	0.785996019664727\\
-2.04417461501809	-0.785996019664727\\
-2.00221735942775	0\\
-2.08842121490662	0.680930521699399\\
-2.08842121490662	-0.680930521699399\\
-2.25982507962394	1.12003877256647\\
-2.25982507962394	-1.12003877256647\\
-2.38475426992435	1.32799046034014\\
-2.38475426992435	-1.32799046034014\\
-2.17412534154196	0.194131654184283\\
-2.17412534154196	-0.194131654184283\\
-2.21664747631151	0\\
-2.28723868322552	0.491772163679451\\
-2.28723868322552	-0.491772163679451\\
-2.51133007329602	0.525068145369337\\
-2.51133007329602	-0.525068145369337\\
-2.48970352223899	0\\
-2.59828590894367	0\\
};
\addplot [color=mycolor2, draw=none, mark=o, mark options={solid, mycolor2}, forget plot]
  table[row sep=crcr]{%
-0.29220994533686	-7.30342228170809e-14\\
-0.512581198634323	2.46341983032941e-14\\
-0.617276558451237	-4.20319920230348e-12\\
-0.968375054322356	1.3448788520285e-08\\
-1.05417149158515	2.68867487422862\\
-1.0541714921566	-2.68867487412548\\
-1.1124877622406	-1.07571751384994e-06\\
};
\end{axis}
\end{tikzpicture}%

==> fig/subspace_iter/lambda.dat <==
   9.5949297e-01   2.8173256e-01
   6.5486073e-01   7.5574957e-01
   1.4231484e-01   9.8982144e-01
  -4.1541501e-01   9.0963200e-01
  -8.4125353e-01   5.4064082e-01
  -1.0000000e+00   1.2246468e-16
  -8.4125353e-01  -5.4064082e-01
  -4.1541501e-01  -9.0963200e-01
   1.4231484e-01  -9.8982144e-01
   6.5486073e-01  -7.5574957e-01
   9.5949297e-01  -2.8173256e-01


==> fig/subspace_iter/poleshift.dat <==
  -9.5000000e-01   0.0000000e+00
   1.0000000e-01   1.0000000e+00


==> fig/subspace_iter/polyfilt.dat <==
  -1.2000000e+00  -1.2000000e+00   1.7681448e-01
  -1.2000000e+00  -1.1757576e+00   1.5983956e-01
  -1.2000000e+00  -1.1515152e+00   1.4254186e-01
  -1.2000000e+00  -1.1272727e+00   1.2490957e-01
  -1.2000000e+00  -1.1030303e+00   1.0693025e-01
  -1.2000000e+00  -1.0787879e+00   8.8590809e-02
  -1.2000000e+00  -1.0545455e+00   6.9877468e-02
  -1.2000000e+00  -1.0303030e+00   5.0775713e-02
  -1.2000000e+00  -1.0060606e+00   3.1270253e-02
  -1.2000000e+00  -9.8181818e-01   1.1344967e-02
  -1.2000000e+00  -9.5757576e-01  -9.0171390e-03
  -1.2000000e+00  -9.3333333e-01  -2.9833988e-02
  -1.2000000e+00  -9.0909091e-01  -5.1124483e-02
  -1.2000000e+00  -8.8484848e-01  -7.2908557e-02
  -1.2000000e+00  -8.6060606e-01  -9.5207234e-02
  -1.2000000e+00  -8.3636364e-01  -1.1804267e-01
  -1.2000000e+00  -8.1212121e-01  -1.4143822e-01
  -1.2000000e+00  -7.8787879e-01  -1.6541846e-01
  -1.2000000e+00  -7.6363636e-01  -1.9000924e-01
  -1.2000000e+00  -7.3939394e-01  -2.1523768e-01
  -1.2000000e+00  -7.1515152e-01  -2.4113223e-01
  -1.2000000e+00  -6.9090909e-01  -2.6772257e-01
  -1.2000000e+00  -6.6666667e-01  -2.9503963e-01
  -1.2000000e+00  -6.4242424e-01  -3.2311543e-01
  -1.2000000e+00  -6.1818182e-01  -3.5198291e-01
  -1.2000000e+00  -5.9393939e-01  -3.8167571e-01
  -1.2000000e+00  -5.6969697e-01  -4.1222772e-01
  -1.2000000e+00  -5.4545455e-01  -4.4367257e-01
  -1.2000000e+00  -5.2121212e-01  -4.7604284e-01
  -1.2000000e+00  -4.9696970e-01  -5.0936898e-01
  -1.2000000e+00  -4.7272727e-01  -5.4367789e-01
  -1.2000000e+00  -4.4848485e-01  -5.7899091e-01
  -1.2000000e+00  -4.2424242e-01  -6.1532115e-01
  -1.2000000e+00  -4.0000000e-01  -6.5266998e-01
  -1.2000000e+00  -3.7575758e-01  -6.9102228e-01
  -1.2000000e+00  -3.5151515e-01  -7.3034021e-01
  -1.2000000e+00  -3.2727273e-01  -7.7055511e-01
  -1.2000000e+00  -3.0303030e-01  -8.1155706e-01
  -1.2000000e+00  -2.7878788e-01  -8.5318173e-01
  -1.2000000e+00  -2.5454545e-01  -8.9519415e-01
  -1.2000000e+00  -2.3030303e-01  -9.3726957e-01
  -1.2000000e+00  -2.0606061e-01  -9.7897215e-01
  -1.2000000e+00  -1.8181818e-01  -1.0197336e+00
  -1.2000000e+00  -1.5757576e-01  -1.0588359e+00
  -1.2000000e+00  -1.3333333e-01  -1.0954047e+00
  -1.2000000e+00  -1.0909091e-01  -1.1284222e+00
  -1.2000000e+00  -8.4848485e-02  -1.1567718e+00
  -1.2000000e+00  -6.0606061e-02  -1.1793186e+00
  -1.2000000e+00  -3.6363636e-02  -1.1950275e+00
  -1.2000000e+00  -1.2121212e-02  -1.2031002e+00
  -1.2000000e+00   1.2121212e-02  -1.2031002e+00
  -1.2000000e+00   3.6363636e-02  -1.1950275e+00
  -1.2000000e+00   6.0606061e-02  -1.1793186e+00
  -1.2000000e+00   8.4848485e-02  -1.1567718e+00
  -1.2000000e+00   1.0909091e-01  -1.1284222e+00
  -1.2000000e+00   1.3333333e-01  -1.0954047e+00
  -1.2000000e+00   1.5757576e-01  -1.0588359e+00
  -1.2000000e+00   1.8181818e-01  -1.0197336e+00
  -1.2000000e+00   2.0606061e-01  -9.7897215e-01
  -1.2000000e+00   2.3030303e-01  -9.3726957e-01
  -1.2000000e+00   2.5454545e-01  -8.9519415e-01
  -1.2000000e+00   2.7878788e-01  -8.5318173e-01
  -1.2000000e+00   3.0303030e-01  -8.1155706e-01
  -1.2000000e+00   3.2727273e-01  -7.7055511e-01
  -1.2000000e+00   3.5151515e-01  -7.3034021e-01
  -1.2000000e+00   3.7575758e-01  -6.9102228e-01
  -1.2000000e+00   4.0000000e-01  -6.5266998e-01
  -1.2000000e+00   4.2424242e-01  -6.1532115e-01
  -1.2000000e+00   4.4848485e-01  -5.7899091e-01
  -1.2000000e+00   4.7272727e-01  -5.4367789e-01
  -1.2000000e+00   4.9696970e-01  -5.0936898e-01
  -1.2000000e+00   5.2121212e-01  -4.7604284e-01
  -1.2000000e+00   5.4545455e-01  -4.4367257e-01
  -1.2000000e+00   5.6969697e-01  -4.1222772e-01
  -1.2000000e+00   5.9393939e-01  -3.8167571e-01
  -1.2000000e+00   6.1818182e-01  -3.5198291e-01
  -1.2000000e+00   6.4242424e-01  -3.2311543e-01
  -1.2000000e+00   6.6666667e-01  -2.9503963e-01
  -1.2000000e+00   6.9090909e-01  -2.6772257e-01
  -1.2000000e+00   7.1515152e-01  -2.4113223e-01
  -1.2000000e+00   7.3939394e-01  -2.1523768e-01
  -1.2000000e+00   7.6363636e-01  -1.9000924e-01
  -1.2000000e+00   7.8787879e-01  -1.6541846e-01
  -1.2000000e+00   8.1212121e-01  -1.4143822e-01
  -1.2000000e+00   8.3636364e-01  -1.1804267e-01
  -1.2000000e+00   8.6060606e-01  -9.5207234e-02
  -1.2000000e+00   8.8484848e-01  -7.2908557e-02
  -1.2000000e+00   9.0909091e-01  -5.1124483e-02
  -1.2000000e+00   9.3333333e-01  -2.9833988e-02
  -1.2000000e+00   9.5757576e-01  -9.0171390e-03
  -1.2000000e+00   9.8181818e-01   1.1344967e-02
  -1.2000000e+00   1.0060606e+00   3.1270253e-02
  -1.2000000e+00   1.0303030e+00   5.0775713e-02
  -1.2000000e+00   1.0545455e+00   6.9877468e-02
  -1.2000000e+00   1.0787879e+00   8.8590809e-02
  -1.2000000e+00   1.1030303e+00   1.0693025e-01
  -1.2000000e+00   1.1272727e+00   1.2490957e-01
  -1.2000000e+00   1.1515152e+00   1.4254186e-01
  -1.2000000e+00   1.1757576e+00   1.5983956e-01
  -1.2000000e+00   1.2000000e+00   1.7681448e-01
  -1.1757576e+00  -1.2000000e+00   1.7346788e-01
  -1.1757576e+00  -1.1757576e+00   1.5635903e-01
  -1.1757576e+00  -1.1515152e+00   1.3891931e-01
  -1.1757576e+00  -1.1272727e+00   1.2113627e-01
  -1.1757576e+00  -1.1030303e+00   1.0299673e-01
  -1.1757576e+00  -1.0787879e+00   8.4486826e-02
  -1.1757576e+00  -1.0545455e+00   6.5591888e-02
  -1.1757576e+00  -1.0303030e+00   4.6296435e-02
  -1.1757576e+00  -1.0060606e+00   2.6584097e-02
  -1.1757576e+00  -9.8181818e-01   6.4375555e-03
  -1.1757576e+00  -9.5757576e-01  -1.4161517e-02
  -1.1757576e+00  -9.3333333e-01  -3.5232531e-02
  -1.1757576e+00  -9.0909091e-01  -5.6796052e-02
  -1.1757576e+00  -8.8484848e-01  -7.8873879e-02
  -1.1757576e+00  -8.6060606e-01  -1.0148913e-01
  -1.1757576e+00  -8.3636364e-01  -1.2466631e-01
  -1.1757576e+00  -8.1212121e-01  -1.4843143e-01
  -1.1757576e+00  -7.8787879e-01  -1.7281207e-01
  -1.1757576e+00  -7.6363636e-01  -1.9783747e-01
  -1.1757576e+00  -7.3939394e-01  -2.2353863e-01
  -1.1757576e+00  -7.1515152e-01  -2.4994838e-01
  -1.1757576e+00  -6.9090909e-01  -2.7710142e-01
  -1.1757576e+00  -6.6666667e-01  -3.0503442e-01
  -1.1757576e+00  -6.4242424e-01  -3.3378595e-01
  -1.1757576e+00  -6.1818182e-01  -3.6339653e-01
  -1.1757576e+00  -5.9393939e-01  -3.9390845e-01
  -1.1757576e+00  -5.6969697e-01  -4.2536563e-01
  -1.1757576e+00  -5.4545455e-01  -4.5781324e-01
  -1.1757576e+00  -5.2121212e-01  -4.9129719e-01
  -1.1757576e+00  -4.9696970e-01  -5.2586337e-01
  -1.1757576e+00  -4.7272727e-01  -5.6155645e-01
  -1.1757576e+00  -4.4848485e-01  -5.9841830e-01
  -1.1757576e+00  -4.2424242e-01  -6.3648557e-01
  -1.1757576e+00  -4.0000000e-01  -6.7578654e-01
  -1.1757576e+00  -3.7575758e-01  -7.1633647e-01
  -1.1757576e+00  -3.5151515e-01  -7.5813144e-01
  -1.1757576e+00  -3.2727273e-01  -8.0113977e-01
  -1.1757576e+00  -3.0303030e-01  -8.4529050e-01
  -1.1757576e+00  -2.7878788e-01  -8.9045802e-01
  -1.1757576e+00  -2.5454545e-01  -9.3644196e-01
  -1.1757576e+00  -2.3030303e-01  -9.8294174e-01
  -1.1757576e+00  -2.0606061e-01  -1.0295255e+00
  -1.1757576e+00  -1.8181818e-01  -1.0755949e+00
  -1.1757576e+00  -1.5757576e-01  -1.1203503e+00
  -1.1757576e+00  -1.3333333e-01  -1.1627636e+00
  -1.1757576e+00  -1.0909091e-01  -1.2015751e+00
  -1.1757576e+00  -8.4848485e-02  -1.2353327e+00
  -1.1757576e+00  -6.0606061e-02  -1.2624927e+00
  -1.1757576e+00  -3.6363636e-02  -1.2815913e+00
  -1.1757576e+00  -1.2121212e-02  -1.2914652e+00
  -1.1757576e+00   1.2121212e-02  -1.2914652e+00
  -1.1757576e+00   3.6363636e-02  -1.2815913e+00
  -1.1757576e+00   6.0606061e-02  -1.2624927e+00
  -1.1757576e+00   8.4848485e-02  -1.2353327e+00
  -1.1757576e+00   1.0909091e-01  -1.2015751e+00
  -1.1757576e+00   1.3333333e-01  -1.1627636e+00
  -1.1757576e+00   1.5757576e-01  -1.1203503e+00
  -1.1757576e+00   1.8181818e-01  -1.0755949e+00
  -1.1757576e+00   2.0606061e-01  -1.0295255e+00
  -1.1757576e+00   2.3030303e-01  -9.8294174e-01
  -1.1757576e+00   2.5454545e-01  -9.3644196e-01
  -1.1757576e+00   2.7878788e-01  -8.9045802e-01
  -1.1757576e+00   3.0303030e-01  -8.4529050e-01
  -1.1757576e+00   3.2727273e-01  -8.0113977e-01
  -1.1757576e+00   3.5151515e-01  -7.5813144e-01
  -1.1757576e+00   3.7575758e-01  -7.1633647e-01
  -1.1757576e+00   4.0000000e-01  -6.7578654e-01
  -1.1757576e+00   4.2424242e-01  -6.3648557e-01
  -1.1757576e+00   4.4848485e-01  -5.9841830e-01
  -1.1757576e+00   4.7272727e-01  -5.6155645e-01
  -1.1757576e+00   4.9696970e-01  -5.2586337e-01
  -1.1757576e+00   5.2121212e-01  -4.9129719e-01
  -1.1757576e+00   5.4545455e-01  -4.5781324e-01
  -1.1757576e+00   5.6969697e-01  -4.2536563e-01
  -1.1757576e+00   5.9393939e-01  -3.9390845e-01
  -1.1757576e+00   6.1818182e-01  -3.6339653e-01
  -1.1757576e+00   6.4242424e-01  -3.3378595e-01
  -1.1757576e+00   6.6666667e-01  -3.0503442e-01
  -1.1757576e+00   6.9090909e-01  -2.7710142e-01
  -1.1757576e+00   7.1515152e-01  -2.4994838e-01
  -1.1757576e+00   7.3939394e-01  -2.2353863e-01
  -1.1757576e+00   7.6363636e-01  -1.9783747e-01
  -1.1757576e+00   7.8787879e-01  -1.7281207e-01
  -1.1757576e+00   8.1212121e-01  -1.4843143e-01
  -1.1757576e+00   8.3636364e-01  -1.2466631e-01
  -1.1757576e+00   8.6060606e-01  -1.0148913e-01
  -1.1757576e+00   8.8484848e-01  -7.8873879e-02
  -1.1757576e+00   9.0909091e-01  -5.6796052e-02
  -1.1757576e+00   9.3333333e-01  -3.5232531e-02
  -1.1757576e+00   9.5757576e-01  -1.4161517e-02
  -1.1757576e+00   9.8181818e-01   6.4375555e-03
  -1.1757576e+00   1.0060606e+00   2.6584097e-02
  -1.1757576e+00   1.0303030e+00   4.6296435e-02
  -1.1757576e+00   1.0545455e+00   6.5591888e-02
  -1.1757576e+00   1.0787879e+00   8.4486826e-02
  -1.1757576e+00   1.1030303e+00   1.0299673e-01
  -1.1757576e+00   1.1272727e+00   1.2113627e-01
  -1.1757576e+00   1.1515152e+00   1.3891931e-01
  -1.1757576e+00   1.1757576e+00   1.5635903e-01
  -1.1757576e+00   1.2000000e+00   1.7346788e-01
  -1.1515152e+00  -1.2000000e+00   1.7044020e-01
  -1.1515152e+00  -1.1757576e+00   1.5320924e-01
  -1.1515152e+00  -1.1515152e+00   1.3563999e-01
  -1.1515152e+00  -1.1272727e+00   1.1771934e-01
  -1.1515152e+00  -1.1030303e+00   9.9433460e-02
  -1.1515152e+00  -1.0787879e+00   8.0767734e-02
  -1.1515152e+00  -1.0545455e+00   6.1706675e-02
  -1.1515152e+00  -1.0303030e+00   4.2233884e-02
  -1.1515152e+00  -1.0060606e+00   2.2331974e-02
  -1.1515152e+00  -9.8181818e-01   1.9824951e-03
  -1.1515152e+00  -9.5757576e-01  -1.8834146e-02
  -1.1515152e+00  -9.3333333e-01  -4.0138772e-02
  -1.1515152e+00  -9.0909091e-01  -6.1953535e-02
  -1.1515152e+00  -8.8484848e-01  -8.4302014e-02
  -1.1515152e+00  -8.6060606e-01  -1.0720933e-01
  -1.1515152e+00  -8.3636364e-01  -1.3070227e-01
  -1.1515152e+00  -8.1212121e-01  -1.5480939e-01
  -1.1515152e+00  -7.8787879e-01  -1.7956119e-01
  -1.1515152e+00  -7.6363636e-01  -2.0499024e-01
  -1.1515152e+00  -7.3939394e-01  -2.3113131e-01
  -1.1515152e+00  -7.1515152e-01  -2.5802155e-01
  -1.1515152e+00  -6.9090909e-01  -2.8570065e-01
  -1.1515152e+00  -6.6666667e-01  -3.1421098e-01
  -1.1515152e+00  -6.4242424e-01  -3.4359774e-01
  -1.1515152e+00  -6.1818182e-01  -3.7390907e-01
  -1.1515152e+00  -5.9393939e-01  -4.0519616e-01
  -1.1515152e+00  -5.6969697e-01  -4.3751324e-01
  -1.1515152e+00  -5.4545455e-01  -4.7091756e-01
  -1.1515152e+00  -5.2121212e-01  -5.0546914e-01
  -1.1515152e+00  -4.9696970e-01  -5.4123039e-01
  -1.1515152e+00  -4.7272727e-01  -5.7826542e-01
  -1.1515152e+00  -4.4848485e-01  -6.1663888e-01
  -1.1515152e+00  -4.2424242e-01  -6.5641420e-01
  -1.1515152e+00  -4.0000000e-01  -6.9765098e-01
  -1.1515152e+00  -3.7575758e-01  -7.4040108e-01
  -1.1515152e+00  -3.5151515e-01  -7.8470287e-01
  -1.1515152e+00  -3.2727273e-01  -8.3057307e-01
  -1.1515152e+00  -3.0303030e-01  -8.7799486e-01
  -1.1515152e+00  -2.7878788e-01  -9.2690133e-01
  -1.1515152e+00  -2.5454545e-01  -9.7715220e-01
  -1.1515152e+00  -2.3030303e-01  -1.0285022e+00
  -1.1515152e+00  -2.0606061e-01  -1.0805593e+00
  -1.1515152e+00  -1.8181818e-01  -1.1327317e+00
  -1.1515152e+00  -1.5757576e-01  -1.1841668e+00
  -1.1515152e+00  -1.3333333e-01  -1.2336903e+00
  -1.1515152e+00  -1.0909091e-01  -1.2797647e+00
  -1.1515152e+00  -8.4848485e-02  -1.3205029e+00
  -1.1515152e+00  -6.0606061e-02  -1.3537782e+00
  -1.1515152e+00  -3.6363636e-02  -1.3774682e+00
  -1.1515152e+00  -1.2121212e-02  -1.3898161e+00
  -1.1515152e+00   1.2121212e-02  -1.3898161e+00
  -1.1515152e+00   3.6363636e-02  -1.3774682e+00
  -1.1515152e+00   6.0606061e-02  -1.3537782e+00
  -1.1515152e+00   8.4848485e-02  -1.3205029e+00
  -1.1515152e+00   1.0909091e-01  -1.2797647e+00
  -1.1515152e+00   1.3333333e-01  -1.2336903e+00
  -1.1515152e+00   1.5757576e-01  -1.1841668e+00
  -1.1515152e+00   1.8181818e-01  -1.1327317e+00
  -1.1515152e+00   2.0606061e-01  -1.0805593e+00
  -1.1515152e+00   2.3030303e-01  -1.0285022e+00
  -1.1515152e+00   2.5454545e-01  -9.7715220e-01
  -1.1515152e+00   2.7878788e-01  -9.2690133e-01
  -1.1515152e+00   3.0303030e-01  -8.7799486e-01
  -1.1515152e+00   3.2727273e-01  -8.3057307e-01
  -1.1515152e+00   3.5151515e-01  -7.8470287e-01
  -1.1515152e+00   3.7575758e-01  -7.4040108e-01
  -1.1515152e+00   4.0000000e-01  -6.9765098e-01
  -1.1515152e+00   4.2424242e-01  -6.5641420e-01
  -1.1515152e+00   4.4848485e-01  -6.1663888e-01
  -1.1515152e+00   4.7272727e-01  -5.7826542e-01
  -1.1515152e+00   4.9696970e-01  -5.4123039e-01
  -1.1515152e+00   5.2121212e-01  -5.0546914e-01
  -1.1515152e+00   5.4545455e-01  -4.7091756e-01
  -1.1515152e+00   5.6969697e-01  -4.3751324e-01
  -1.1515152e+00   5.9393939e-01  -4.0519616e-01
  -1.1515152e+00   6.1818182e-01  -3.7390907e-01
  -1.1515152e+00   6.4242424e-01  -3.4359774e-01
  -1.1515152e+00   6.6666667e-01  -3.1421098e-01
  -1.1515152e+00   6.9090909e-01  -2.8570065e-01
  -1.1515152e+00   7.1515152e-01  -2.5802155e-01
  -1.1515152e+00   7.3939394e-01  -2.3113131e-01
  -1.1515152e+00   7.6363636e-01  -2.0499024e-01
  -1.1515152e+00   7.8787879e-01  -1.7956119e-01
  -1.1515152e+00   8.1212121e-01  -1.5480939e-01
  -1.1515152e+00   8.3636364e-01  -1.3070227e-01
  -1.1515152e+00   8.6060606e-01  -1.0720933e-01
  -1.1515152e+00   8.8484848e-01  -8.4302014e-02
  -1.1515152e+00   9.0909091e-01  -6.1953535e-02
  -1.1515152e+00   9.3333333e-01  -4.0138772e-02
  -1.1515152e+00   9.5757576e-01  -1.8834146e-02
  -1.1515152e+00   9.8181818e-01   1.9824951e-03
  -1.1515152e+00   1.0060606e+00   2.2331974e-02
  -1.1515152e+00   1.0303030e+00   4.2233884e-02
  -1.1515152e+00   1.0545455e+00   6.1706675e-02
  -1.1515152e+00   1.0787879e+00   8.0767734e-02
  -1.1515152e+00   1.1030303e+00   9.9433460e-02
  -1.1515152e+00   1.1272727e+00   1.1771934e-01
  -1.1515152e+00   1.1515152e+00   1.3563999e-01
  -1.1515152e+00   1.1757576e+00   1.5320924e-01
  -1.1515152e+00   1.2000000e+00   1.7044020e-01
  -1.1272727e+00  -1.2000000e+00   1.6773831e-01
  -1.1272727e+00  -1.1757576e+00   1.5039765e-01
  -1.1272727e+00  -1.1515152e+00   1.3271193e-01
  -1.1272727e+00  -1.1272727e+00   1.1466749e-01
  -1.1272727e+00  -1.1030303e+00   9.6249894e-02
  -1.1272727e+00  -1.0787879e+00   7.7443821e-02
  -1.1272727e+00  -1.0545455e+00   5.8233030e-02
  -1.1272727e+00  -1.0303030e+00   3.8600276e-02
  -1.1272727e+00  -1.0060606e+00   1.8527230e-02
  -1.1272727e+00  -9.8181818e-01  -2.0056088e-03
  -1.1272727e+00  -9.5757576e-01  -2.3019009e-02
  -1.1272727e+00  -9.3333333e-01  -4.4535114e-02
  -1.1272727e+00  -9.0909091e-01  -6.6577557e-02
  -1.1272727e+00  -8.8484848e-01  -8.9171588e-02
  -1.1272727e+00  -8.6060606e-01  -1.1234422e-01
  -1.1272727e+00  -8.3636364e-01  -1.3612436e-01
  -1.1272727e+00  -8.1212121e-01  -1.6054302e-01
  -1.1272727e+00  -7.8787879e-01  -1.8563345e-01
  -1.1272727e+00  -7.6363636e-01  -2.1143139e-01
  -1.1272727e+00  -7.3939394e-01  -2.3797523e-01
  -1.1272727e+00  -7.1515152e-01  -2.6530631e-01
  -1.1272727e+00  -6.9090909e-01  -2.9346912e-01
  -1.1272727e+00  -6.6666667e-01  -3.2251161e-01
  -1.1272727e+00  -6.4242424e-01  -3.5248546e-01
  -1.1272727e+00  -6.1818182e-01  -3.8344637e-01
  -1.1272727e+00  -5.9393939e-01  -4.1545437e-01
  -1.1272727e+00  -5.6969697e-01  -4.4857409e-01
  -1.1272727e+00  -5.4545455e-01  -4.8287502e-01
  -1.1272727e+00  -5.2121212e-01  -5.1843169e-01
  -1.1272727e+00  -4.9696970e-01  -5.5532375e-01
  -1.1272727e+00  -4.7272727e-01  -5.9363580e-01
  -1.1272727e+00  -4.4848485e-01  -6.3345699e-01
  -1.1272727e+00  -4.2424242e-01  -6.7488011e-01
  -1.1272727e+00  -4.0000000e-01  -7.1799994e-01
  -1.1272727e+00  -3.7575758e-01  -7.6291046e-01
  -1.1272727e+00  -3.5151515e-01  -8.0970046e-01
  -1.1272727e+00  -3.2727273e-01  -8.5844658e-01
  -1.1272727e+00  -3.0303030e-01  -9.0920256e-01
  -1.1272727e+00  -2.7878788e-01  -9.6198302e-01
  -1.1272727e+00  -2.5454545e-01  -1.0167391e+00
  -1.1272727e+00  -2.3030303e-01  -1.0733227e+00
  -1.1272727e+00  -2.0606061e-01  -1.1314344e+00
  -1.1272727e+00  -1.8181818e-01  -1.1905516e+00
  -1.1272727e+00  -1.5757576e-01  -1.2498332e+00
  -1.1272727e+00  -1.3333333e-01  -1.3080049e+00
  -1.1272727e+00  -1.0909091e-01  -1.3632469e+00
  -1.1272727e+00  -8.4848485e-02  -1.4131328e+00
  -1.1272727e+00  -6.0606061e-02  -1.4547088e+00
  -1.1272727e+00  -3.6363636e-02  -1.4848161e+00
  -1.1272727e+00  -1.2121212e-02  -1.5006904e+00
  -1.1272727e+00   1.2121212e-02  -1.5006904e+00
  -1.1272727e+00   3.6363636e-02  -1.4848161e+00
  -1.1272727e+00   6.0606061e-02  -1.4547088e+00
  -1.1272727e+00   8.4848485e-02  -1.4131328e+00
  -1.1272727e+00   1.0909091e-01  -1.3632469e+00
  -1.1272727e+00   1.3333333e-01  -1.3080049e+00
  -1.1272727e+00   1.5757576e-01  -1.2498332e+00
  -1.1272727e+00   1.8181818e-01  -1.1905516e+00
  -1.1272727e+00   2.0606061e-01  -1.1314344e+00
  -1.1272727e+00   2.3030303e-01  -1.0733227e+00
  -1.1272727e+00   2.5454545e-01  -1.0167391e+00
  -1.1272727e+00   2.7878788e-01  -9.6198302e-01
  -1.1272727e+00   3.0303030e-01  -9.0920256e-01
  -1.1272727e+00   3.2727273e-01  -8.5844658e-01
  -1.1272727e+00   3.5151515e-01  -8.0970046e-01
  -1.1272727e+00   3.7575758e-01  -7.6291046e-01
  -1.1272727e+00   4.0000000e-01  -7.1799994e-01
  -1.1272727e+00   4.2424242e-01  -6.7488011e-01
  -1.1272727e+00   4.4848485e-01  -6.3345699e-01
  -1.1272727e+00   4.7272727e-01  -5.9363580e-01
  -1.1272727e+00   4.9696970e-01  -5.5532375e-01
  -1.1272727e+00   5.2121212e-01  -5.1843169e-01
  -1.1272727e+00   5.4545455e-01  -4.8287502e-01
  -1.1272727e+00   5.6969697e-01  -4.4857409e-01
  -1.1272727e+00   5.9393939e-01  -4.1545437e-01
  -1.1272727e+00   6.1818182e-01  -3.8344637e-01
  -1.1272727e+00   6.4242424e-01  -3.5248546e-01
  -1.1272727e+00   6.6666667e-01  -3.2251161e-01
  -1.1272727e+00   6.9090909e-01  -2.9346912e-01
  -1.1272727e+00   7.1515152e-01  -2.6530631e-01
  -1.1272727e+00   7.3939394e-01  -2.3797523e-01
  -1.1272727e+00   7.6363636e-01  -2.1143139e-01
  -1.1272727e+00   7.8787879e-01  -1.8563345e-01
  -1.1272727e+00   8.1212121e-01  -1.6054302e-01
  -1.1272727e+00   8.3636364e-01  -1.3612436e-01
  -1.1272727e+00   8.6060606e-01  -1.1234422e-01
  -1.1272727e+00   8.8484848e-01  -8.9171588e-02
  -1.1272727e+00   9.0909091e-01  -6.6577557e-02
  -1.1272727e+00   9.3333333e-01  -4.4535114e-02
  -1.1272727e+00   9.5757576e-01  -2.3019009e-02
  -1.1272727e+00   9.8181818e-01  -2.0056088e-03
  -1.1272727e+00   1.0060606e+00   1.8527230e-02
  -1.1272727e+00   1.0303030e+00   3.8600276e-02
  -1.1272727e+00   1.0545455e+00   5.8233030e-02
  -1.1272727e+00   1.0787879e+00   7.7443821e-02
  -1.1272727e+00   1.1030303e+00   9.6249894e-02
  -1.1272727e+00   1.1272727e+00   1.1466749e-01
  -1.1272727e+00   1.1515152e+00   1.3271193e-01
  -1.1272727e+00   1.1757576e+00   1.5039765e-01
  -1.1272727e+00   1.2000000e+00   1.6773831e-01
  -1.1030303e+00  -1.2000000e+00   1.6536847e-01
  -1.1030303e+00  -1.1757576e+00   1.4793100e-01
  -1.1030303e+00  -1.1515152e+00   1.3014245e-01
  -1.1030303e+00  -1.1272727e+00   1.1198867e-01
  -1.1030303e+00  -1.1030303e+00   9.3454649e-02
  -1.1030303e+00  -1.0787879e+00   7.4524459e-02
  -1.1030303e+00  -1.0545455e+00   5.5181168e-02
  -1.1030303e+00  -1.0303030e+00   3.5406765e-02
  -1.1030303e+00  -1.0060606e+00   1.5182068e-02
  -1.1030303e+00  -9.8181818e-01  -5.5133798e-03
  -1.1030303e+00  -9.5757576e-01  -2.6701417e-02
  -1.1030303e+00  -9.3333333e-01  -4.8405389e-02
  -1.1030303e+00  -9.0909091e-01  -7.0650284e-02
  -1.1030303e+00  -8.8484848e-01  -9.3462883e-02
  -1.1030303e+00  -8.6060606e-01  -1.1687193e-01
  -1.1030303e+00  -8.3636364e-01  -1.4090831e-01
  -1.1030303e+00  -8.1212121e-01  -1.6560528e-01
  -1.1030303e+00  -7.8787879e-01  -1.9099866e-01
  -1.1030303e+00  -7.6363636e-01  -2.1712711e-01
  -1.1030303e+00  -7.3939394e-01  -2.4403245e-01
  -1.1030303e+00  -7.1515152e-01  -2.7175991e-01
  -1.1030303e+00  -6.9090909e-01  -3.0035854e-01
  -1.1030303e+00  -6.6666667e-01  -3.2988156e-01
  -1.1030303e+00  -6.4242424e-01  -3.6038685e-01
  -1.1030303e+00  -6.1818182e-01  -3.9193735e-01
  -1.1030303e+00  -5.9393939e-01  -4.2460167e-01
  -1.1030303e+00  -5.6969697e-01  -4.5845456e-01
  -1.1030303e+00  -5.4545455e-01  -4.9357759e-01
  -1.1030303e+00  -5.2121212e-01  -5.3005971e-01
  -1.1030303e+00  -4.9696970e-01  -5.6799788e-01
  -1.1030303e+00  -4.7272727e-01  -6.0749765e-01
  -1.1030303e+00  -4.4848485e-01  -6.4867353e-01
  -1.1030303e+00  -4.2424242e-01  -6.9164925e-01
  -1.1030303e+00  -4.0000000e-01  -7.3655740e-01
  -1.1030303e+00  -3.7575758e-01  -7.8353843e-01
  -1.1030303e+00  -3.5151515e-01  -8.3273828e-01
  -1.1030303e+00  -3.2727273e-01  -8.8430393e-01
  -1.1030303e+00  -3.0303030e-01  -9.3837550e-01
  -1.1030303e+00  -2.7878788e-01  -9.9507295e-01
  -1.1030303e+00  -2.5454545e-01  -1.0544740e+00
  -1.1030303e+00  -2.3030303e-01  -1.1165784e+00
  -1.1030303e+00  -2.0606061e-01  -1.1812514e+00
  -1.1030303e+00  -1.8181818e-01  -1.2481351e+00
  -1.1030303e+00  -1.5757576e-01  -1.3165171e+00
  -1.1030303e+00  -1.3333333e-01  -1.3851444e+00
  -1.1030303e+00  -1.0909091e-01  -1.4519904e+00
  -1.1030303e+00  -8.4848485e-02  -1.5140297e+00
  -1.1030303e+00  -6.0606061e-02  -1.5671691e+00
  -1.1030303e+00  -3.6363636e-02  -1.6065900e+00
  -1.1030303e+00  -1.2121212e-02  -1.6277289e+00
  -1.1030303e+00   1.2121212e-02  -1.6277289e+00
  -1.1030303e+00   3.6363636e-02  -1.6065900e+00
  -1.1030303e+00   6.0606061e-02  -1.5671691e+00
  -1.1030303e+00   8.4848485e-02  -1.5140297e+00
  -1.1030303e+00   1.0909091e-01  -1.4519904e+00
  -1.1030303e+00   1.3333333e-01  -1.3851444e+00
  -1.1030303e+00   1.5757576e-01  -1.3165171e+00
  -1.1030303e+00   1.8181818e-01  -1.2481351e+00
  -1.1030303e+00   2.0606061e-01  -1.1812514e+00
  -1.1030303e+00   2.3030303e-01  -1.1165784e+00
  -1.1030303e+00   2.5454545e-01  -1.0544740e+00
  -1.1030303e+00   2.7878788e-01  -9.9507295e-01
  -1.1030303e+00   3.0303030e-01  -9.3837550e-01
  -1.1030303e+00   3.2727273e-01  -8.8430393e-01
  -1.1030303e+00   3.5151515e-01  -8.3273828e-01
  -1.1030303e+00   3.7575758e-01  -7.8353843e-01
  -1.1030303e+00   4.0000000e-01  -7.3655740e-01
  -1.1030303e+00   4.2424242e-01  -6.9164925e-01
  -1.1030303e+00   4.4848485e-01  -6.4867353e-01
  -1.1030303e+00   4.7272727e-01  -6.0749765e-01
  -1.1030303e+00   4.9696970e-01  -5.6799788e-01
  -1.1030303e+00   5.2121212e-01  -5.3005971e-01
  -1.1030303e+00   5.4545455e-01  -4.9357759e-01
  -1.1030303e+00   5.6969697e-01  -4.5845456e-01
  -1.1030303e+00   5.9393939e-01  -4.2460167e-01
  -1.1030303e+00   6.1818182e-01  -3.9193735e-01
  -1.1030303e+00   6.4242424e-01  -3.6038685e-01
  -1.1030303e+00   6.6666667e-01  -3.2988156e-01
  -1.1030303e+00   6.9090909e-01  -3.0035854e-01
  -1.1030303e+00   7.1515152e-01  -2.7175991e-01
  -1.1030303e+00   7.3939394e-01  -2.4403245e-01
  -1.1030303e+00   7.6363636e-01  -2.1712711e-01
  -1.1030303e+00   7.8787879e-01  -1.9099866e-01
  -1.1030303e+00   8.1212121e-01  -1.6560528e-01
  -1.1030303e+00   8.3636364e-01  -1.4090831e-01
  -1.1030303e+00   8.6060606e-01  -1.1687193e-01
  -1.1030303e+00   8.8484848e-01  -9.3462883e-02
  -1.1030303e+00   9.0909091e-01  -7.0650284e-02
  -1.1030303e+00   9.3333333e-01  -4.8405389e-02
  -1.1030303e+00   9.5757576e-01  -2.6701417e-02
  -1.1030303e+00   9.8181818e-01  -5.5133798e-03
  -1.1030303e+00   1.0060606e+00   1.5182068e-02
  -1.1030303e+00   1.0303030e+00   3.5406765e-02
  -1.1030303e+00   1.0545455e+00   5.5181168e-02
  -1.1030303e+00   1.0787879e+00   7.4524459e-02
  -1.1030303e+00   1.1030303e+00   9.3454649e-02
  -1.1030303e+00   1.1272727e+00   1.1198867e-01
  -1.1030303e+00   1.1515152e+00   1.3014245e-01
  -1.1030303e+00   1.1757576e+00   1.4793100e-01
  -1.1030303e+00   1.2000000e+00   1.6536847e-01
  -1.0787879e+00  -1.2000000e+00   1.6333623e-01
  -1.0787879e+00  -1.1757576e+00   1.4581529e-01
  -1.0787879e+00  -1.1515152e+00   1.2793806e-01
  -1.0787879e+00  -1.1272727e+00   1.0968993e-01
  -1.0787879e+00  -1.1030303e+00   9.1055409e-02
  -1.0787879e+00  -1.0787879e+00   7.2018018e-02
  -1.0787879e+00  -1.0545455e+00   5.2560222e-02
  -1.0787879e+00  -1.0303030e+00   3.2663337e-02
  -1.0787879e+00  -1.0060606e+00   1.2307425e-02
  -1.0787879e+00  -9.8181818e-01  -8.5288122e-03
  -1.0787879e+00  -9.5757576e-01  -2.9868162e-02
  -1.0787879e+00  -9.3333333e-01  -5.1735038e-02
  -1.0787879e+00  -9.0909091e-01  -7.4155632e-02
  -1.0787879e+00  -8.8484848e-01  -9.7158088e-02
  -1.0787879e+00  -8.6060606e-01  -1.2077270e-01
  -1.0787879e+00  -8.3636364e-01  -1.4503212e-01
  -1.0787879e+00  -8.1212121e-01  -1.6997160e-01
  -1.0787879e+00  -7.8787879e-01  -1.9562930e-01
  -1.0787879e+00  -7.6363636e-01  -2.2204653e-01
  -1.0787879e+00  -7.3939394e-01  -2.4926818e-01
  -1.0787879e+00  -7.1515152e-01  -2.7734304e-01
  -1.0787879e+00  -6.9090909e-01  -3.0632432e-01
  -1.0787879e+00  -6.6666667e-01  -3.3627010e-01
  -1.0787879e+00  -6.4242424e-01  -3.6724394e-01
  -1.0787879e+00  -6.1818182e-01  -3.9931556e-01
  -1.0787879e+00  -5.9393939e-01  -4.3256152e-01
  -1.0787879e+00  -5.6969697e-01  -4.6706614e-01
  -1.0787879e+00  -5.4545455e-01  -5.0292241e-01
  -1.0787879e+00  -5.2121212e-01  -5.4023311e-01
  -1.0787879e+00  -4.9696970e-01  -5.7911194e-01
  -1.0787879e+00  -4.7272727e-01  -6.1968492e-01
  -1.0787879e+00  -4.4848485e-01  -6.6209175e-01
  -1.0787879e+00  -4.2424242e-01  -7.0648729e-01
  -1.0787879e+00  -4.0000000e-01  -7.5304295e-01
  -1.0787879e+00  -3.7575758e-01  -8.0194785e-01
  -1.0787879e+00  -3.5151515e-01  -8.5340932e-01
  -1.0787879e+00  -3.2727273e-01  -9.0765222e-01
  -1.0787879e+00  -3.0303030e-01  -9.6491590e-01
  -1.0787879e+00  -2.7878788e-01  -1.0254469e+00
  -1.0787879e+00  -2.5454545e-01  -1.0894839e+00
  -1.0787879e+00  -2.3030303e-01  -1.1572298e+00
  -1.0787879e+00  -2.0606061e-01  -1.2288000e+00
  -1.0787879e+00  -1.8181818e-01  -1.3041318e+00
  -1.0787879e+00  -1.5757576e-01  -1.3828273e+00
  -1.0787879e+00  -1.3333333e-01  -1.4638951e+00
  -1.0787879e+00  -1.0909091e-01  -1.5453511e+00
  -1.0787879e+00  -8.4848485e-02  -1.6236862e+00
  -1.0787879e+00  -6.0606061e-02  -1.6933732e+00
  -1.0787879e+00  -3.6363636e-02  -1.7469376e+00
  -1.0787879e+00  -1.2121212e-02  -1.7764199e+00
  -1.0787879e+00   1.2121212e-02  -1.7764199e+00
  -1.0787879e+00   3.6363636e-02  -1.7469376e+00
  -1.0787879e+00   6.0606061e-02  -1.6933732e+00
  -1.0787879e+00   8.4848485e-02  -1.6236862e+00
  -1.0787879e+00   1.0909091e-01  -1.5453511e+00
  -1.0787879e+00   1.3333333e-01  -1.4638951e+00
  -1.0787879e+00   1.5757576e-01  -1.3828273e+00
  -1.0787879e+00   1.8181818e-01  -1.3041318e+00
  -1.0787879e+00   2.0606061e-01  -1.2288000e+00
  -1.0787879e+00   2.3030303e-01  -1.1572298e+00
  -1.0787879e+00   2.5454545e-01  -1.0894839e+00
  -1.0787879e+00   2.7878788e-01  -1.0254469e+00
  -1.0787879e+00   3.0303030e-01  -9.6491590e-01
  -1.0787879e+00   3.2727273e-01  -9.0765222e-01
  -1.0787879e+00   3.5151515e-01  -8.5340932e-01
  -1.0787879e+00   3.7575758e-01  -8.0194785e-01
  -1.0787879e+00   4.0000000e-01  -7.5304295e-01
  -1.0787879e+00   4.2424242e-01  -7.0648729e-01
  -1.0787879e+00   4.4848485e-01  -6.6209175e-01
  -1.0787879e+00   4.7272727e-01  -6.1968492e-01
  -1.0787879e+00   4.9696970e-01  -5.7911194e-01
  -1.0787879e+00   5.2121212e-01  -5.4023311e-01
  -1.0787879e+00   5.4545455e-01  -5.0292241e-01
  -1.0787879e+00   5.6969697e-01  -4.6706614e-01
  -1.0787879e+00   5.9393939e-01  -4.3256152e-01
  -1.0787879e+00   6.1818182e-01  -3.9931556e-01
  -1.0787879e+00   6.4242424e-01  -3.6724394e-01
  -1.0787879e+00   6.6666667e-01  -3.3627010e-01
  -1.0787879e+00   6.9090909e-01  -3.0632432e-01
  -1.0787879e+00   7.1515152e-01  -2.7734304e-01
  -1.0787879e+00   7.3939394e-01  -2.4926818e-01
  -1.0787879e+00   7.6363636e-01  -2.2204653e-01
  -1.0787879e+00   7.8787879e-01  -1.9562930e-01
  -1.0787879e+00   8.1212121e-01  -1.6997160e-01
  -1.0787879e+00   8.3636364e-01  -1.4503212e-01
  -1.0787879e+00   8.6060606e-01  -1.2077270e-01
  -1.0787879e+00   8.8484848e-01  -9.7158088e-02
  -1.0787879e+00   9.0909091e-01  -7.4155632e-02
  -1.0787879e+00   9.3333333e-01  -5.1735038e-02
  -1.0787879e+00   9.5757576e-01  -2.9868162e-02
  -1.0787879e+00   9.8181818e-01  -8.5288122e-03
  -1.0787879e+00   1.0060606e+00   1.2307425e-02
  -1.0787879e+00   1.0303030e+00   3.2663337e-02
  -1.0787879e+00   1.0545455e+00   5.2560222e-02
  -1.0787879e+00   1.0787879e+00   7.2018018e-02
  -1.0787879e+00   1.1030303e+00   9.1055409e-02
  -1.0787879e+00   1.1272727e+00   1.0968993e-01
  -1.0787879e+00   1.1515152e+00   1.2793806e-01
  -1.0787879e+00   1.1757576e+00   1.4581529e-01
  -1.0787879e+00   1.2000000e+00   1.6333623e-01
  -1.0545455e+00  -1.2000000e+00   1.6164639e-01
  -1.0545455e+00  -1.1757576e+00   1.4405574e-01
  -1.0545455e+00  -1.1515152e+00   1.2610441e-01
  -1.0545455e+00  -1.1272727e+00   1.0777742e-01
  -1.0545455e+00  -1.1030303e+00   8.9058861e-02
  -1.0545455e+00  -1.0787879e+00   6.9931790e-02
  -1.0545455e+00  -1.0545455e+00   5.0378158e-02
  -1.0545455e+00  -1.0303030e+00   3.0378708e-02
  -1.0545455e+00  -1.0060606e+00   9.9128614e-03
  -1.0545455e+00  -9.8181818e-01  -1.1041402e-02
  -1.0545455e+00  -9.5757576e-01  -3.2507679e-02
  -1.0545455e+00  -9.3333333e-01  -5.4511294e-02
  -1.0545455e+00  -9.0909091e-01  -7.7079473e-02
  -1.0545455e+00  -8.8484848e-01  -1.0024153e-01
  -1.0545455e+00  -8.6060606e-01  -1.2402909e-01
  -1.0545455e+00  -8.3636364e-01  -1.4847633e-01
  -1.0545455e+00  -8.1212121e-01  -1.7362025e-01
  -1.0545455e+00  -7.8787879e-01  -1.9950099e-01
  -1.0545455e+00  -7.6363636e-01  -2.2616220e-01
  -1.0545455e+00  -7.3939394e-01  -2.5365142e-01
  -1.0545455e+00  -7.1515152e-01  -2.8202057e-01
  -1.0545455e+00  -6.9090909e-01  -3.1132651e-01
  -1.0545455e+00  -6.6666667e-01  -3.4163158e-01
  -1.0545455e+00  -6.4242424e-01  -3.7300442e-01
  -1.0545455e+00  -6.1818182e-01  -4.0552070e-01
  -1.0545455e+00  -5.9393939e-01  -4.3926416e-01
  -1.0545455e+00  -5.6969697e-01  -4.7432768e-01
  -1.0545455e+00  -5.4545455e-01  -5.1081464e-01
  -1.0545455e+00  -5.2121212e-01  -5.4884040e-01
  -1.0545455e+00  -4.9696970e-01  -5.8853412e-01
  -1.0545455e+00  -4.7272727e-01  -6.3004086e-01
  -1.0545455e+00  -4.4848485e-01  -6.7352402e-01
  -1.0545455e+00  -4.2424242e-01  -7.1916817e-01
  -1.0545455e+00  -4.0000000e-01  -7.6718234e-01
  -1.0545455e+00  -3.7575758e-01  -8.1780367e-01
  -1.0545455e+00  -3.5151515e-01  -8.7130144e-01
  -1.0545455e+00  -3.2727273e-01  -9.2798114e-01
  -1.0545455e+00  -3.0303030e-01  -9.8818809e-01
  -1.0545455e+00  -2.7878788e-01  -1.0523093e+00
  -1.0545455e+00  -2.5454545e-01  -1.1207714e+00
  -1.0545455e+00  -2.3030303e-01  -1.1940288e+00
  -1.0545455e+00  -2.0606061e-01  -1.2725342e+00
  -1.0545455e+00  -1.8181818e-01  -1.3566697e+00
  -1.0545455e+00  -1.5757576e-01  -1.4466041e+00
  -1.0545455e+00  -1.3333333e-01  -1.5420042e+00
  -1.0545455e+00  -1.0909091e-01  -1.6414831e+00
  -1.0545455e+00  -8.4848485e-02  -1.7416257e+00
  -1.0545455e+00  -6.0606061e-02  -1.8355625e+00
  -1.0545455e+00  -3.6363636e-02  -1.9117907e+00
  -1.0545455e+00  -1.2121212e-02  -1.9555906e+00
  -1.0545455e+00   1.2121212e-02  -1.9555906e+00
  -1.0545455e+00   3.6363636e-02  -1.9117907e+00
  -1.0545455e+00   6.0606061e-02  -1.8355625e+00
  -1.0545455e+00   8.4848485e-02  -1.7416257e+00
  -1.0545455e+00   1.0909091e-01  -1.6414831e+00
  -1.0545455e+00   1.3333333e-01  -1.5420042e+00
  -1.0545455e+00   1.5757576e-01  -1.4466041e+00
  -1.0545455e+00   1.8181818e-01  -1.3566697e+00
  -1.0545455e+00   2.0606061e-01  -1.2725342e+00
  -1.0545455e+00   2.3030303e-01  -1.1940288e+00
  -1.0545455e+00   2.5454545e-01  -1.1207714e+00
  -1.0545455e+00   2.7878788e-01  -1.0523093e+00
  -1.0545455e+00   3.0303030e-01  -9.8818809e-01
  -1.0545455e+00   3.2727273e-01  -9.2798114e-01
  -1.0545455e+00   3.5151515e-01  -8.7130144e-01
  -1.0545455e+00   3.7575758e-01  -8.1780367e-01
  -1.0545455e+00   4.0000000e-01  -7.6718234e-01
  -1.0545455e+00   4.2424242e-01  -7.1916817e-01
  -1.0545455e+00   4.4848485e-01  -6.7352402e-01
  -1.0545455e+00   4.7272727e-01  -6.3004086e-01
  -1.0545455e+00   4.9696970e-01  -5.8853412e-01
  -1.0545455e+00   5.2121212e-01  -5.4884040e-01
  -1.0545455e+00   5.4545455e-01  -5.1081464e-01
  -1.0545455e+00   5.6969697e-01  -4.7432768e-01
  -1.0545455e+00   5.9393939e-01  -4.3926416e-01
  -1.0545455e+00   6.1818182e-01  -4.0552070e-01
  -1.0545455e+00   6.4242424e-01  -3.7300442e-01
  -1.0545455e+00   6.6666667e-01  -3.4163158e-01
  -1.0545455e+00   6.9090909e-01  -3.1132651e-01
  -1.0545455e+00   7.1515152e-01  -2.8202057e-01
  -1.0545455e+00   7.3939394e-01  -2.5365142e-01
  -1.0545455e+00   7.6363636e-01  -2.2616220e-01
  -1.0545455e+00   7.8787879e-01  -1.9950099e-01
  -1.0545455e+00   8.1212121e-01  -1.7362025e-01
  -1.0545455e+00   8.3636364e-01  -1.4847633e-01
  -1.0545455e+00   8.6060606e-01  -1.2402909e-01
  -1.0545455e+00   8.8484848e-01  -1.0024153e-01
  -1.0545455e+00   9.0909091e-01  -7.7079473e-02
  -1.0545455e+00   9.3333333e-01  -5.4511294e-02
  -1.0545455e+00   9.5757576e-01  -3.2507679e-02
  -1.0545455e+00   9.8181818e-01  -1.1041402e-02
  -1.0545455e+00   1.0060606e+00   9.9128614e-03
  -1.0545455e+00   1.0303030e+00   3.0378708e-02
  -1.0545455e+00   1.0545455e+00   5.0378158e-02
  -1.0545455e+00   1.0787879e+00   6.9931790e-02
  -1.0545455e+00   1.1030303e+00   8.9058861e-02
  -1.0545455e+00   1.1272727e+00   1.0777742e-01
  -1.0545455e+00   1.1515152e+00   1.2610441e-01
  -1.0545455e+00   1.1757576e+00   1.4405574e-01
  -1.0545455e+00   1.2000000e+00   1.6164639e-01
  -1.0303030e+00  -1.2000000e+00   1.6030300e-01
  -1.0303030e+00  -1.1757576e+00   1.4265674e-01
  -1.0303030e+00  -1.1515152e+00   1.2464627e-01
  -1.0303030e+00  -1.1272727e+00   1.0625632e-01
  -1.0303030e+00  -1.1030303e+00   8.7470639e-02
  -1.0303030e+00  -1.0787879e+00   6.8271919e-02
  -1.0303030e+00  -1.0545455e+00   4.8641693e-02
  -1.0303030e+00  -1.0303030e+00   2.8560237e-02
  -1.0303030e+00  -1.0060606e+00   8.0064516e-03
  -1.0303030e+00  -9.8181818e-01  -1.3042267e-02
  -1.0303030e+00  -9.5757576e-01  -3.4610173e-02
  -1.0303030e+00  -9.3333333e-01  -5.6723335e-02
  -1.0303030e+00  -9.0909091e-01  -7.9409819e-02
  -1.0303030e+00  -8.8484848e-01  -1.0269990e-01
  -1.0303030e+00  -8.6060606e-01  -1.2662628e-01
  -1.0303030e+00  -8.3636364e-01  -1.5122439e-01
  -1.0303030e+00  -8.1212121e-01  -1.7653266e-01
  -1.0303030e+00  -7.8787879e-01  -2.0259287e-01
  -1.0303030e+00  -7.6363636e-01  -2.2945057e-01
  -1.0303030e+00  -7.3939394e-01  -2.5715553e-01
  -1.0303030e+00  -7.1515152e-01  -2.8576225e-01
  -1.0303030e+00  -6.9090909e-01  -3.1533059e-01
  -1.0303030e+00  -6.6666667e-01  -3.4592649e-01
  -1.0303030e+00  -6.4242424e-01  -3.7762278e-01
  -1.0303030e+00  -6.1818182e-01  -4.1050018e-01
  -1.0303030e+00  -5.9393939e-01  -4.4464846e-01
  -1.0303030e+00  -5.6969697e-01  -4.8016779e-01
  -1.0303030e+00  -5.4545455e-01  -5.1717037e-01
  -1.0303030e+00  -5.2121212e-01  -5.5578238e-01
  -1.0303030e+00  -4.9696970e-01  -5.9614634e-01
  -1.0303030e+00  -4.7272727e-01  -6.3842391e-01
  -1.0303030e+00  -4.4848485e-01  -6.8279935e-01
  -1.0303030e+00  -4.2424242e-01  -7.2948371e-01
  -1.0303030e+00  -4.0000000e-01  -7.7871991e-01
  -1.0303030e+00  -3.7575758e-01  -8.3078910e-01
  -1.0303030e+00  -3.5151515e-01  -8.8601830e-01
  -1.0303030e+00  -3.2727273e-01  -9.4478986e-01
  -1.0303030e+00  -3.0303030e-01  -1.0075528e+00
  -1.0303030e+00  -2.7878788e-01  -1.0748362e+00
  -1.0303030e+00  -2.5454545e-01  -1.1472641e+00
  -1.0303030e+00  -2.3030303e-01  -1.2255702e+00
  -1.0303030e+00  -2.0606061e-01  -1.3106063e+00
  -1.0303030e+00  -1.8181818e-01  -1.4033322e+00
  -1.0303030e+00  -1.5757576e-01  -1.5047514e+00
  -1.0303030e+00  -1.3333333e-01  -1.6157119e+00
  -1.0303030e+00  -1.0909091e-01  -1.7363781e+00
  -1.0303030e+00  -8.4848485e-02  -1.8649360e+00
  -1.0303030e+00  -6.0606061e-02  -1.9947478e+00
  -1.0303030e+00  -3.6363636e-02  -2.1095292e+00
  -1.0303030e+00  -1.2121212e-02  -2.1807522e+00
  -1.0303030e+00   1.2121212e-02  -2.1807522e+00
  -1.0303030e+00   3.6363636e-02  -2.1095292e+00
  -1.0303030e+00   6.0606061e-02  -1.9947478e+00
  -1.0303030e+00   8.4848485e-02  -1.8649360e+00
  -1.0303030e+00   1.0909091e-01  -1.7363781e+00
  -1.0303030e+00   1.3333333e-01  -1.6157119e+00
  -1.0303030e+00   1.5757576e-01  -1.5047514e+00
  -1.0303030e+00   1.8181818e-01  -1.4033322e+00
  -1.0303030e+00   2.0606061e-01  -1.3106063e+00
  -1.0303030e+00   2.3030303e-01  -1.2255702e+00
  -1.0303030e+00   2.5454545e-01  -1.1472641e+00
  -1.0303030e+00   2.7878788e-01  -1.0748362e+00
  -1.0303030e+00   3.0303030e-01  -1.0075528e+00
  -1.0303030e+00   3.2727273e-01  -9.4478986e-01
  -1.0303030e+00   3.5151515e-01  -8.8601830e-01
  -1.0303030e+00   3.7575758e-01  -8.3078910e-01
  -1.0303030e+00   4.0000000e-01  -7.7871991e-01
  -1.0303030e+00   4.2424242e-01  -7.2948371e-01
  -1.0303030e+00   4.4848485e-01  -6.8279935e-01
  -1.0303030e+00   4.7272727e-01  -6.3842391e-01
  -1.0303030e+00   4.9696970e-01  -5.9614634e-01
  -1.0303030e+00   5.2121212e-01  -5.5578238e-01
  -1.0303030e+00   5.4545455e-01  -5.1717037e-01
  -1.0303030e+00   5.6969697e-01  -4.8016779e-01
  -1.0303030e+00   5.9393939e-01  -4.4464846e-01
  -1.0303030e+00   6.1818182e-01  -4.1050018e-01
  -1.0303030e+00   6.4242424e-01  -3.7762278e-01
  -1.0303030e+00   6.6666667e-01  -3.4592649e-01
  -1.0303030e+00   6.9090909e-01  -3.1533059e-01
  -1.0303030e+00   7.1515152e-01  -2.8576225e-01
  -1.0303030e+00   7.3939394e-01  -2.5715553e-01
  -1.0303030e+00   7.6363636e-01  -2.2945057e-01
  -1.0303030e+00   7.8787879e-01  -2.0259287e-01
  -1.0303030e+00   8.1212121e-01  -1.7653266e-01
  -1.0303030e+00   8.3636364e-01  -1.5122439e-01
  -1.0303030e+00   8.6060606e-01  -1.2662628e-01
  -1.0303030e+00   8.8484848e-01  -1.0269990e-01
  -1.0303030e+00   9.0909091e-01  -7.9409819e-02
  -1.0303030e+00   9.3333333e-01  -5.6723335e-02
  -1.0303030e+00   9.5757576e-01  -3.4610173e-02
  -1.0303030e+00   9.8181818e-01  -1.3042267e-02
  -1.0303030e+00   1.0060606e+00   8.0064516e-03
  -1.0303030e+00   1.0303030e+00   2.8560237e-02
  -1.0303030e+00   1.0545455e+00   4.8641693e-02
  -1.0303030e+00   1.0787879e+00   6.8271919e-02
  -1.0303030e+00   1.1030303e+00   8.7470639e-02
  -1.0303030e+00   1.1272727e+00   1.0625632e-01
  -1.0303030e+00   1.1515152e+00   1.2464627e-01
  -1.0303030e+00   1.1757576e+00   1.4265674e-01
  -1.0303030e+00   1.2000000e+00   1.6030300e-01
  -1.0060606e+00  -1.2000000e+00   1.5930930e-01
  -1.0060606e+00  -1.1757576e+00   1.4162179e-01
  -1.0060606e+00  -1.1515152e+00   1.2356744e-01
  -1.0060606e+00  -1.1272727e+00   1.0513077e-01
  -1.0060606e+00  -1.1030303e+00   8.6295266e-02
  -1.0060606e+00  -1.0787879e+00   6.7043346e-02
  -1.0060606e+00  -1.0545455e+00   4.7356230e-02
  -1.0060606e+00  -1.0303030e+00   2.7213844e-02
  -1.0060606e+00  -1.0060606e+00   6.5947004e-03
  -1.0060606e+00  -9.8181818e-01  -1.4524246e-02
  -1.0060606e+00  -9.5757576e-01  -3.6167743e-02
  -1.0060606e+00  -9.3333333e-01  -5.8362420e-02
  -1.0060606e+00  -9.0909091e-01  -8.1136977e-02
  -1.0060606e+00  -8.8484848e-01  -1.0452241e-01
  -1.0060606e+00  -8.6060606e-01  -1.2855224e-01
  -1.0060606e+00  -8.3636364e-01  -1.5326285e-01
  -1.0060606e+00  -8.1212121e-01  -1.7869374e-01
  -1.0060606e+00  -7.8787879e-01  -2.0488795e-01
  -1.0060606e+00  -7.6363636e-01  -2.3189249e-01
  -1.0060606e+00  -7.3939394e-01  -2.5975878e-01
  -1.0060606e+00  -7.1515152e-01  -2.8854332e-01
  -1.0060606e+00  -6.9090909e-01  -3.1830827e-01
  -1.0060606e+00  -6.6666667e-01  -3.4912231e-01
  -1.0060606e+00  -6.4242424e-01  -3.8106152e-01
  -1.0060606e+00  -6.1818182e-01  -4.1421051e-01
  -1.0060606e+00  -5.9393939e-01  -4.4866372e-01
  -1.0060606e+00  -5.6969697e-01  -4.8452697e-01
  -1.0060606e+00  -5.4545455e-01  -5.2191936e-01
  -1.0060606e+00  -5.2121212e-01  -5.6097558e-01
  -1.0060606e+00  -4.9696970e-01  -6.0184868e-01
  -1.0060606e+00  -4.7272727e-01  -6.4471352e-01
  -1.0060606e+00  -4.4848485e-01  -6.8977107e-01
  -1.0060606e+00  -4.2424242e-01  -7.3725372e-01
  -1.0060606e+00  -4.0000000e-01  -7.8743211e-01
  -1.0060606e+00  -3.7575758e-01  -8.4062369e-01
  -1.0060606e+00  -3.5151515e-01  -8.9720387e-01
  -1.0060606e+00  -3.2727273e-01  -9.5762050e-01
  -1.0060606e+00  -3.0303030e-01  -1.0224128e+00
  -1.0060606e+00  -2.7878788e-01  -1.0922369e+00
  -1.0060606e+00  -2.5454545e-01  -1.1678989e+00
  -1.0060606e+00  -2.3030303e-01  -1.2504007e+00
  -1.0060606e+00  -2.0606061e-01  -1.3409993e+00
  -1.0060606e+00  -1.8181818e-01  -1.4412837e+00
  -1.0060606e+00  -1.5757576e-01  -1.5532623e+00
  -1.0060606e+00  -1.3333333e-01  -1.6794265e+00
  -1.0060606e+00  -1.0909091e-01  -1.8226477e+00
  -1.0060606e+00  -8.4848485e-02  -1.9853931e+00
  -1.0060606e+00  -6.0606061e-02  -2.1664777e+00
  -1.0060606e+00  -3.6363636e-02  -2.3501683e+00
  -1.0060606e+00  -1.2121212e-02  -2.4828417e+00
  -1.0060606e+00   1.2121212e-02  -2.4828417e+00
  -1.0060606e+00   3.6363636e-02  -2.3501683e+00
  -1.0060606e+00   6.0606061e-02  -2.1664777e+00
  -1.0060606e+00   8.4848485e-02  -1.9853931e+00
  -1.0060606e+00   1.0909091e-01  -1.8226477e+00
  -1.0060606e+00   1.3333333e-01  -1.6794265e+00
  -1.0060606e+00   1.5757576e-01  -1.5532623e+00
  -1.0060606e+00   1.8181818e-01  -1.4412837e+00
  -1.0060606e+00   2.0606061e-01  -1.3409993e+00
  -1.0060606e+00   2.3030303e-01  -1.2504007e+00
  -1.0060606e+00   2.5454545e-01  -1.1678989e+00
  -1.0060606e+00   2.7878788e-01  -1.0922369e+00
  -1.0060606e+00   3.0303030e-01  -1.0224128e+00
  -1.0060606e+00   3.2727273e-01  -9.5762050e-01
  -1.0060606e+00   3.5151515e-01  -8.9720387e-01
  -1.0060606e+00   3.7575758e-01  -8.4062369e-01
  -1.0060606e+00   4.0000000e-01  -7.8743211e-01
  -1.0060606e+00   4.2424242e-01  -7.3725372e-01
  -1.0060606e+00   4.4848485e-01  -6.8977107e-01
  -1.0060606e+00   4.7272727e-01  -6.4471352e-01
  -1.0060606e+00   4.9696970e-01  -6.0184868e-01
  -1.0060606e+00   5.2121212e-01  -5.6097558e-01
  -1.0060606e+00   5.4545455e-01  -5.2191936e-01
  -1.0060606e+00   5.6969697e-01  -4.8452697e-01
  -1.0060606e+00   5.9393939e-01  -4.4866372e-01
  -1.0060606e+00   6.1818182e-01  -4.1421051e-01
  -1.0060606e+00   6.4242424e-01  -3.8106152e-01
  -1.0060606e+00   6.6666667e-01  -3.4912231e-01
  -1.0060606e+00   6.9090909e-01  -3.1830827e-01
  -1.0060606e+00   7.1515152e-01  -2.8854332e-01
  -1.0060606e+00   7.3939394e-01  -2.5975878e-01
  -1.0060606e+00   7.6363636e-01  -2.3189249e-01
  -1.0060606e+00   7.8787879e-01  -2.0488795e-01
  -1.0060606e+00   8.1212121e-01  -1.7869374e-01
  -1.0060606e+00   8.3636364e-01  -1.5326285e-01
  -1.0060606e+00   8.6060606e-01  -1.2855224e-01
  -1.0060606e+00   8.8484848e-01  -1.0452241e-01
  -1.0060606e+00   9.0909091e-01  -8.1136977e-02
  -1.0060606e+00   9.3333333e-01  -5.8362420e-02
  -1.0060606e+00   9.5757576e-01  -3.6167743e-02
  -1.0060606e+00   9.8181818e-01  -1.4524246e-02
  -1.0060606e+00   1.0060606e+00   6.5947004e-03
  -1.0060606e+00   1.0303030e+00   2.7213844e-02
  -1.0060606e+00   1.0545455e+00   4.7356230e-02
  -1.0060606e+00   1.0787879e+00   6.7043346e-02
  -1.0060606e+00   1.1030303e+00   8.6295266e-02
  -1.0060606e+00   1.1272727e+00   1.0513077e-01
  -1.0060606e+00   1.1515152e+00   1.2356744e-01
  -1.0060606e+00   1.1757576e+00   1.4162179e-01
  -1.0060606e+00   1.2000000e+00   1.5930930e-01
  -9.8181818e-01  -1.2000000e+00   1.5866772e-01
  -9.8181818e-01  -1.1757576e+00   1.4095351e-01
  -9.8181818e-01  -1.1515152e+00   1.2287077e-01
  -9.8181818e-01  -1.1272727e+00   1.0440386e-01
  -9.8181818e-01  -1.1030303e+00   8.5536114e-02
  -9.8181818e-01  -1.0787879e+00   6.6249753e-02
  -9.8181818e-01  -1.0545455e+00   4.6525799e-02
  -9.8181818e-01  -1.0303030e+00   2.6343952e-02
  -9.8181818e-01  -1.0060606e+00   5.6824675e-03
  -9.8181818e-01  -9.8181818e-01  -1.5481985e-02
  -9.8181818e-01  -9.5757576e-01  -3.7174479e-02
  -9.8181818e-01  -9.3333333e-01  -5.9422007e-02
  -9.8181818e-01  -9.0909091e-01  -8.2253685e-02
  -9.8181818e-01  -8.8484848e-01  -1.0570098e-01
  -9.8181818e-01  -8.6060606e-01  -1.2979796e-01
  -9.8181818e-01  -8.3636364e-01  -1.5458161e-01
  -9.8181818e-01  -8.1212121e-01  -1.8009216e-01
  -9.8181818e-01  -7.8787879e-01  -2.0637346e-01
  -9.8181818e-01  -7.6363636e-01  -2.3347347e-01
  -9.8181818e-01  -7.3939394e-01  -2.6144474e-01
  -9.8181818e-01  -7.1515152e-01  -2.9034504e-01
  -9.8181818e-01  -6.9090909e-01  -3.2023809e-01
  -9.8181818e-01  -6.6666667e-01  -3.5119437e-01
  -9.8181818e-01  -6.4242424e-01  -3.8329212e-01
  -9.8181818e-01  -6.1818182e-01  -4.1661852e-01
  -9.8181818e-01  -5.9393939e-01  -4.5127114e-01
  -9.8181818e-01  -5.6969697e-01  -4.8735958e-01
  -9.8181818e-01  -5.4545455e-01  -5.2500757e-01
  -9.8181818e-01  -5.2121212e-01  -5.6435552e-01
  -9.8181818e-01  -4.9696970e-01  -6.0556360e-01
  -9.8181818e-01  -4.7272727e-01  -6.4881563e-01
  -9.8181818e-01  -4.4848485e-01  -6.9432399e-01
  -9.8181818e-01  -4.2424242e-01  -7.4233575e-01
  -9.8181818e-01  -4.0000000e-01  -7.9314069e-01
  -9.8181818e-01  -3.7575758e-01  -8.4708161e-01
  -9.8181818e-01  -3.5151515e-01  -9.0456806e-01
  -9.8181818e-01  -3.2727273e-01  -9.6609463e-01
  -9.8181818e-01  -3.0303030e-01  -1.0322660e+00
  -9.8181818e-01  -2.7878788e-01  -1.1038317e+00
  -9.8181818e-01  -2.5454545e-01  -1.1817359e+00
  -9.8181818e-01  -2.3030303e-01  -1.2671892e+00
  -9.8181818e-01  -2.0606061e-01  -1.3617767e+00
  -9.8181818e-01  -1.8181818e-01  -1.4676247e+00
  -9.8181818e-01  -1.5757576e-01  -1.5876652e+00
  -9.8181818e-01  -1.3333333e-01  -1.7260692e+00
  -9.8181818e-01  -1.0909091e-01  -1.8889653e+00
  -9.8181818e-01  -8.4848485e-02  -2.0855689e+00
  -9.8181818e-01  -6.0606061e-02  -2.3292449e+00
  -9.8181818e-01  -3.6363636e-02  -2.6317669e+00
  -9.8181818e-01  -1.2121212e-02  -2.9357965e+00
  -9.8181818e-01   1.2121212e-02  -2.9357965e+00
  -9.8181818e-01   3.6363636e-02  -2.6317669e+00
  -9.8181818e-01   6.0606061e-02  -2.3292449e+00
  -9.8181818e-01   8.4848485e-02  -2.0855689e+00
  -9.8181818e-01   1.0909091e-01  -1.8889653e+00
  -9.8181818e-01   1.3333333e-01  -1.7260692e+00
  -9.8181818e-01   1.5757576e-01  -1.5876652e+00
  -9.8181818e-01   1.8181818e-01  -1.4676247e+00
  -9.8181818e-01   2.0606061e-01  -1.3617767e+00
  -9.8181818e-01   2.3030303e-01  -1.2671892e+00
  -9.8181818e-01   2.5454545e-01  -1.1817359e+00
  -9.8181818e-01   2.7878788e-01  -1.1038317e+00
  -9.8181818e-01   3.0303030e-01  -1.0322660e+00
  -9.8181818e-01   3.2727273e-01  -9.6609463e-01
  -9.8181818e-01   3.5151515e-01  -9.0456806e-01
  -9.8181818e-01   3.7575758e-01  -8.4708161e-01
  -9.8181818e-01   4.0000000e-01  -7.9314069e-01
  -9.8181818e-01   4.2424242e-01  -7.4233575e-01
  -9.8181818e-01   4.4848485e-01  -6.9432399e-01
  -9.8181818e-01   4.7272727e-01  -6.4881563e-01
  -9.8181818e-01   4.9696970e-01  -6.0556360e-01
  -9.8181818e-01   5.2121212e-01  -5.6435552e-01
  -9.8181818e-01   5.4545455e-01  -5.2500757e-01
  -9.8181818e-01   5.6969697e-01  -4.8735958e-01
  -9.8181818e-01   5.9393939e-01  -4.5127114e-01
  -9.8181818e-01   6.1818182e-01  -4.1661852e-01
  -9.8181818e-01   6.4242424e-01  -3.8329212e-01
  -9.8181818e-01   6.6666667e-01  -3.5119437e-01
  -9.8181818e-01   6.9090909e-01  -3.2023809e-01
  -9.8181818e-01   7.1515152e-01  -2.9034504e-01
  -9.8181818e-01   7.3939394e-01  -2.6144474e-01
  -9.8181818e-01   7.6363636e-01  -2.3347347e-01
  -9.8181818e-01   7.8787879e-01  -2.0637346e-01
  -9.8181818e-01   8.1212121e-01  -1.8009216e-01
  -9.8181818e-01   8.3636364e-01  -1.5458161e-01
  -9.8181818e-01   8.6060606e-01  -1.2979796e-01
  -9.8181818e-01   8.8484848e-01  -1.0570098e-01
  -9.8181818e-01   9.0909091e-01  -8.2253685e-02
  -9.8181818e-01   9.3333333e-01  -5.9422007e-02
  -9.8181818e-01   9.5757576e-01  -3.7174479e-02
  -9.8181818e-01   9.8181818e-01  -1.5481985e-02
  -9.8181818e-01   1.0060606e+00   5.6824675e-03
  -9.8181818e-01   1.0303030e+00   2.6343952e-02
  -9.8181818e-01   1.0545455e+00   4.6525799e-02
  -9.8181818e-01   1.0787879e+00   6.6249753e-02
  -9.8181818e-01   1.1030303e+00   8.5536114e-02
  -9.8181818e-01   1.1272727e+00   1.0440386e-01
  -9.8181818e-01   1.1515152e+00   1.2287077e-01
  -9.8181818e-01   1.1757576e+00   1.4095351e-01
  -9.8181818e-01   1.2000000e+00   1.5866772e-01
  -9.5757576e-01  -1.2000000e+00   1.5837980e-01
  -9.5757576e-01  -1.1757576e+00   1.4065360e-01
  -9.5757576e-01  -1.1515152e+00   1.2255811e-01
  -9.5757576e-01  -1.1272727e+00   1.0407761e-01
  -9.5757576e-01  -1.1030303e+00   8.5195373e-02
  -9.5757576e-01  -1.0787879e+00   6.5893533e-02
  -9.5757576e-01  -1.0545455e+00   4.6153021e-02
  -9.5757576e-01  -1.0303030e+00   2.5953434e-02
  -9.5757576e-01  -1.0060606e+00   5.2729126e-03
  -9.5757576e-01  -9.8181818e-01  -1.5912003e-02
  -9.5757576e-01  -9.5757576e-01  -3.7626533e-02
  -9.5757576e-01  -9.3333333e-01  -5.9897835e-02
  -9.5757576e-01  -9.0909091e-01  -8.2755212e-02
  -9.5757576e-01  -8.8484848e-01  -1.0623034e-01
  -9.5757576e-01  -8.6060606e-01  -1.3035755e-01
  -9.5757576e-01  -8.3636364e-01  -1.5517408e-01
  -9.5757576e-01  -8.1212121e-01  -1.8072050e-01
  -9.5757576e-01  -7.8787879e-01  -2.0704103e-01
  -9.5757576e-01  -7.6363636e-01  -2.3418406e-01
  -9.5757576e-01  -7.3939394e-01  -2.6220264e-01
  -9.5757576e-01  -7.1515152e-01  -2.9115514e-01
  -9.5757576e-01  -6.9090909e-01  -3.2110597e-01
  -9.5757576e-01  -6.6666667e-01  -3.5212644e-01
  -9.5757576e-01  -6.4242424e-01  -3.8429577e-01
  -9.5757576e-01  -6.1818182e-01  -4.1770233e-01
  -9.5757576e-01  -5.9393939e-01  -4.5244509e-01
  -9.5757576e-01  -5.6969697e-01  -4.8863539e-01
  -9.5757576e-01  -5.4545455e-01  -5.2639910e-01
  -9.5757576e-01  -5.2121212e-01  -5.6587925e-01
  -9.5757576e-01  -4.9696970e-01  -6.0723928e-01
  -9.5757576e-01  -4.7272727e-01  -6.5066716e-01
  -9.5757576e-01  -4.4848485e-01  -6.9638055e-01
  -9.5757576e-01  -4.2424242e-01  -7.4463334e-01
  -9.5757576e-01  -4.0000000e-01  -7.9572426e-01
  -9.5757576e-01  -3.7575758e-01  -8.5000801e-01
  -9.5757576e-01  -3.5151515e-01  -9.0791023e-01
  -9.5757576e-01  -3.2727273e-01  -9.6994772e-01
  -9.5757576e-01  -3.0303030e-01  -1.0367565e+00
  -9.5757576e-01  -2.7878788e-01  -1.1091317e+00
  -9.5757576e-01  -2.5454545e-01  -1.1880848e+00
  -9.5757576e-01  -2.3030303e-01  -1.2749310e+00
  -9.5757576e-01  -2.0606061e-01  -1.3714234e+00
  -9.5757576e-01  -1.8181818e-01  -1.4799720e+00
  -9.5757576e-01  -1.5757576e-01  -1.6040185e+00
  -9.5757576e-01  -1.3333333e-01  -1.7487227e+00
  -9.5757576e-01  -1.0909091e-01  -1.9223335e+00
  -9.5757576e-01  -8.4848485e-02  -2.1392634e+00
  -9.5757576e-01  -6.0606061e-02  -2.4282345e+00
  -9.5757576e-01  -3.6363636e-02  -2.8602134e+00
  -9.5757576e-01  -1.2121212e-02  -3.6896979e+00
  -9.5757576e-01   1.2121212e-02  -3.6896979e+00
  -9.5757576e-01   3.6363636e-02  -2.8602134e+00
  -9.5757576e-01   6.0606061e-02  -2.4282345e+00
  -9.5757576e-01   8.4848485e-02  -2.1392634e+00
  -9.5757576e-01   1.0909091e-01  -1.9223335e+00
  -9.5757576e-01   1.3333333e-01  -1.7487227e+00
  -9.5757576e-01   1.5757576e-01  -1.6040185e+00
  -9.5757576e-01   1.8181818e-01  -1.4799720e+00
  -9.5757576e-01   2.0606061e-01  -1.3714234e+00
  -9.5757576e-01   2.3030303e-01  -1.2749310e+00
  -9.5757576e-01   2.5454545e-01  -1.1880848e+00
  -9.5757576e-01   2.7878788e-01  -1.1091317e+00
  -9.5757576e-01   3.0303030e-01  -1.0367565e+00
  -9.5757576e-01   3.2727273e-01  -9.6994772e-01
  -9.5757576e-01   3.5151515e-01  -9.0791023e-01
  -9.5757576e-01   3.7575758e-01  -8.5000801e-01
  -9.5757576e-01   4.0000000e-01  -7.9572426e-01
  -9.5757576e-01   4.2424242e-01  -7.4463334e-01
  -9.5757576e-01   4.4848485e-01  -6.9638055e-01
  -9.5757576e-01   4.7272727e-01  -6.5066716e-01
  -9.5757576e-01   4.9696970e-01  -6.0723928e-01
  -9.5757576e-01   5.2121212e-01  -5.6587925e-01
  -9.5757576e-01   5.4545455e-01  -5.2639910e-01
  -9.5757576e-01   5.6969697e-01  -4.8863539e-01
  -9.5757576e-01   5.9393939e-01  -4.5244509e-01
  -9.5757576e-01   6.1818182e-01  -4.1770233e-01
  -9.5757576e-01   6.4242424e-01  -3.8429577e-01
  -9.5757576e-01   6.6666667e-01  -3.5212644e-01
  -9.5757576e-01   6.9090909e-01  -3.2110597e-01
  -9.5757576e-01   7.1515152e-01  -2.9115514e-01
  -9.5757576e-01   7.3939394e-01  -2.6220264e-01
  -9.5757576e-01   7.6363636e-01  -2.3418406e-01
  -9.5757576e-01   7.8787879e-01  -2.0704103e-01
  -9.5757576e-01   8.1212121e-01  -1.8072050e-01
  -9.5757576e-01   8.3636364e-01  -1.5517408e-01
  -9.5757576e-01   8.6060606e-01  -1.3035755e-01
  -9.5757576e-01   8.8484848e-01  -1.0623034e-01
  -9.5757576e-01   9.0909091e-01  -8.2755212e-02
  -9.5757576e-01   9.3333333e-01  -5.9897835e-02
  -9.5757576e-01   9.5757576e-01  -3.7626533e-02
  -9.5757576e-01   9.8181818e-01  -1.5912003e-02
  -9.5757576e-01   1.0060606e+00   5.2729126e-03
  -9.5757576e-01   1.0303030e+00   2.5953434e-02
  -9.5757576e-01   1.0545455e+00   4.6153021e-02
  -9.5757576e-01   1.0787879e+00   6.5893533e-02
  -9.5757576e-01   1.1030303e+00   8.5195373e-02
  -9.5757576e-01   1.1272727e+00   1.0407761e-01
  -9.5757576e-01   1.1515152e+00   1.2255811e-01
  -9.5757576e-01   1.1757576e+00   1.4065360e-01
  -9.5757576e-01   1.2000000e+00   1.5837980e-01
  -9.3333333e-01  -1.2000000e+00   1.5844626e-01
  -9.3333333e-01  -1.1757576e+00   1.4072283e-01
  -9.3333333e-01  -1.1515152e+00   1.2263028e-01
  -9.3333333e-01  -1.1272727e+00   1.0415292e-01
  -9.3333333e-01  -1.1030303e+00   8.5274029e-02
  -9.3333333e-01  -1.0787879e+00   6.5975763e-02
  -9.3333333e-01  -1.0545455e+00   4.6239075e-02
  -9.3333333e-01  -1.0303030e+00   2.6043585e-02
  -9.3333333e-01  -1.0060606e+00   5.3674596e-03
  -9.3333333e-01  -9.8181818e-01  -1.5812731e-02
  -9.3333333e-01  -9.5757576e-01  -3.7522171e-02
  -9.3333333e-01  -9.3333333e-01  -5.9787982e-02
  -9.3333333e-01  -9.0909091e-01  -8.2639424e-02
  -9.3333333e-01  -8.8484848e-01  -1.0610812e-01
  -9.3333333e-01  -8.6060606e-01  -1.3022835e-01
  -9.3333333e-01  -8.3636364e-01  -1.5503729e-01
  -9.3333333e-01  -8.1212121e-01  -1.8057542e-01
  -9.3333333e-01  -7.8787879e-01  -2.0688689e-01
  -9.3333333e-01  -7.6363636e-01  -2.3401997e-01
  -9.3333333e-01  -7.3939394e-01  -2.6202762e-01
  -9.3333333e-01  -7.1515152e-01  -2.9096806e-01
  -9.3333333e-01  -6.9090909e-01  -3.2090554e-01
  -9.3333333e-01  -6.6666667e-01  -3.5191117e-01
  -9.3333333e-01  -6.4242424e-01  -3.8406395e-01
  -9.3333333e-01  -6.1818182e-01  -4.1745198e-01
  -9.3333333e-01  -5.9393939e-01  -4.5217389e-01
  -9.3333333e-01  -5.6969697e-01  -4.8834064e-01
  -9.3333333e-01  -5.4545455e-01  -5.2607758e-01
  -9.3333333e-01  -5.2121212e-01  -5.6552714e-01
  -9.3333333e-01  -4.9696970e-01  -6.0685201e-01
  -9.3333333e-01  -4.7272727e-01  -6.5023918e-01
  -9.3333333e-01  -4.4848485e-01  -6.9590509e-01
  -9.3333333e-01  -4.2424242e-01  -7.4410205e-01
  -9.3333333e-01  -4.0000000e-01  -7.9512669e-01
  -9.3333333e-01  -3.7575758e-01  -8.4933094e-01
  -9.3333333e-01  -3.5151515e-01  -9.0713667e-01
  -9.3333333e-01  -3.2727273e-01  -9.6905551e-01
  -9.3333333e-01  -3.0303030e-01  -1.0357161e+00
  -9.3333333e-01  -2.7878788e-01  -1.1079028e+00
  -9.3333333e-01  -2.5454545e-01  -1.1866114e+00
  -9.3333333e-01  -2.3030303e-01  -1.2731321e+00
  -9.3333333e-01  -2.0606061e-01  -1.3691782e+00
  -9.3333333e-01  -1.8181818e-01  -1.4770913e+00
  -9.3333333e-01  -1.5757576e-01  -1.6001897e+00
  -9.3333333e-01  -1.3333333e-01  -1.7433891e+00
  -9.3333333e-01  -1.0909091e-01  -1.9144025e+00
  -9.3333333e-01  -8.4848485e-02  -2.1262701e+00
  -9.3333333e-01  -6.0606061e-02  -2.4033070e+00
  -9.3333333e-01  -3.6363636e-02  -2.7958551e+00
  -9.3333333e-01  -1.2121212e-02  -3.3719161e+00
  -9.3333333e-01   1.2121212e-02  -3.3719161e+00
  -9.3333333e-01   3.6363636e-02  -2.7958551e+00
  -9.3333333e-01   6.0606061e-02  -2.4033070e+00
  -9.3333333e-01   8.4848485e-02  -2.1262701e+00
  -9.3333333e-01   1.0909091e-01  -1.9144025e+00
  -9.3333333e-01   1.3333333e-01  -1.7433891e+00
  -9.3333333e-01   1.5757576e-01  -1.6001897e+00
  -9.3333333e-01   1.8181818e-01  -1.4770913e+00
  -9.3333333e-01   2.0606061e-01  -1.3691782e+00
  -9.3333333e-01   2.3030303e-01  -1.2731321e+00
  -9.3333333e-01   2.5454545e-01  -1.1866114e+00
  -9.3333333e-01   2.7878788e-01  -1.1079028e+00
  -9.3333333e-01   3.0303030e-01  -1.0357161e+00
  -9.3333333e-01   3.2727273e-01  -9.6905551e-01
  -9.3333333e-01   3.5151515e-01  -9.0713667e-01
  -9.3333333e-01   3.7575758e-01  -8.4933094e-01
  -9.3333333e-01   4.0000000e-01  -7.9512669e-01
  -9.3333333e-01   4.2424242e-01  -7.4410205e-01
  -9.3333333e-01   4.4848485e-01  -6.9590509e-01
  -9.3333333e-01   4.7272727e-01  -6.5023918e-01
  -9.3333333e-01   4.9696970e-01  -6.0685201e-01
  -9.3333333e-01   5.2121212e-01  -5.6552714e-01
  -9.3333333e-01   5.4545455e-01  -5.2607758e-01
  -9.3333333e-01   5.6969697e-01  -4.8834064e-01
  -9.3333333e-01   5.9393939e-01  -4.5217389e-01
  -9.3333333e-01   6.1818182e-01  -4.1745198e-01
  -9.3333333e-01   6.4242424e-01  -3.8406395e-01
  -9.3333333e-01   6.6666667e-01  -3.5191117e-01
  -9.3333333e-01   6.9090909e-01  -3.2090554e-01
  -9.3333333e-01   7.1515152e-01  -2.9096806e-01
  -9.3333333e-01   7.3939394e-01  -2.6202762e-01
  -9.3333333e-01   7.6363636e-01  -2.3401997e-01
  -9.3333333e-01   7.8787879e-01  -2.0688689e-01
  -9.3333333e-01   8.1212121e-01  -1.8057542e-01
  -9.3333333e-01   8.3636364e-01  -1.5503729e-01
  -9.3333333e-01   8.6060606e-01  -1.3022835e-01
  -9.3333333e-01   8.8484848e-01  -1.0610812e-01
  -9.3333333e-01   9.0909091e-01  -8.2639424e-02
  -9.3333333e-01   9.3333333e-01  -5.9787982e-02
  -9.3333333e-01   9.5757576e-01  -3.7522171e-02
  -9.3333333e-01   9.8181818e-01  -1.5812731e-02
  -9.3333333e-01   1.0060606e+00   5.3674596e-03
  -9.3333333e-01   1.0303030e+00   2.6043585e-02
  -9.3333333e-01   1.0545455e+00   4.6239075e-02
  -9.3333333e-01   1.0787879e+00   6.5975763e-02
  -9.3333333e-01   1.1030303e+00   8.5274029e-02
  -9.3333333e-01   1.1272727e+00   1.0415292e-01
  -9.3333333e-01   1.1515152e+00   1.2263028e-01
  -9.3333333e-01   1.1757576e+00   1.4072283e-01
  -9.3333333e-01   1.2000000e+00   1.5844626e-01
  -9.0909091e-01  -1.2000000e+00   1.5886693e-01
  -9.0909091e-01  -1.1757576e+00   1.4116101e-01
  -9.0909091e-01  -1.1515152e+00   1.2308710e-01
  -9.0909091e-01  -1.1272727e+00   1.0462958e-01
  -9.0909091e-01  -1.1030303e+00   8.5771855e-02
  -9.0909091e-01  -1.0787879e+00   6.6496195e-02
  -9.0909091e-01  -1.0545455e+00   4.6783689e-02
  -9.0909091e-01  -1.0303030e+00   2.6614105e-02
  -9.0909091e-01  -1.0060606e+00   5.9657794e-03
  -9.0909091e-01  -9.8181818e-01  -1.5184530e-02
  -9.0909091e-01  -9.5757576e-01  -3.6861794e-02
  -9.0909091e-01  -9.3333333e-01  -5.9092893e-02
  -9.0909091e-01  -9.0909091e-01  -8.1906813e-02
  -9.0909091e-01  -8.8484848e-01  -1.0533487e-01
  -9.0909091e-01  -8.6060606e-01  -1.2941098e-01
  -9.0909091e-01  -8.3636364e-01  -1.5417191e-01
  -9.0909091e-01  -8.1212121e-01  -1.7965769e-01
  -9.0909091e-01  -7.8787879e-01  -2.0591190e-01
  -9.0909091e-01  -7.6363636e-01  -2.3298220e-01
  -9.0909091e-01  -7.3939394e-01  -2.6092081e-01
  -9.0909091e-01  -7.1515152e-01  -2.8978508e-01
  -9.0909091e-01  -6.9090909e-01  -3.1963826e-01
  -9.0909091e-01  -6.6666667e-01  -3.5055026e-01
  -9.0909091e-01  -6.4242424e-01  -3.8259863e-01
  -9.0909091e-01  -6.1818182e-01  -4.1586978e-01
  -9.0909091e-01  -5.9393939e-01  -4.5046027e-01
  -9.0909091e-01  -5.6969697e-01  -4.8647851e-01
  -9.0909091e-01  -5.4545455e-01  -5.2404681e-01
  -9.0909091e-01  -5.2121212e-01  -5.6330375e-01
  -9.0909091e-01  -4.9696970e-01  -6.0440729e-01
  -9.0909091e-01  -4.7272727e-01  -6.4753841e-01
  -9.0909091e-01  -4.4848485e-01  -6.9290590e-01
  -9.0909091e-01  -4.2424242e-01  -7.4075219e-01
  -9.0909091e-01  -4.0000000e-01  -7.9136102e-01
  -9.0909091e-01  -3.7575758e-01  -8.4506713e-01
  -9.0909091e-01  -3.5151515e-01  -9.0226923e-01
  -9.0909091e-01  -3.2727273e-01  -9.6344699e-01
  -9.0909091e-01  -3.0303030e-01  -1.0291841e+00
  -9.0909091e-01  -2.7878788e-01  -1.1002001e+00
  -9.0909091e-01  -2.5454545e-01  -1.1773943e+00
  -9.0909091e-01  -2.3030303e-01  -1.2619092e+00
  -9.0909091e-01  -2.0606061e-01  -1.3552215e+00
  -9.0909091e-01  -1.8181818e-01  -1.4592776e+00
  -9.0909091e-01  -1.5757576e-01  -1.5766939e+00
  -9.0909091e-01  -1.3333333e-01  -1.7110507e+00
  -9.0909091e-01  -1.0909091e-01  -1.8672800e+00
  -9.0909091e-01  -8.4848485e-02  -2.0519384e+00
  -9.0909091e-01  -6.0606061e-02  -2.2719184e+00
  -9.0909091e-01  -3.6363636e-02  -2.5234774e+00
  -9.0909091e-01  -1.2121212e-02  -2.7398147e+00
  -9.0909091e-01   1.2121212e-02  -2.7398147e+00
  -9.0909091e-01   3.6363636e-02  -2.5234774e+00
  -9.0909091e-01   6.0606061e-02  -2.2719184e+00
  -9.0909091e-01   8.4848485e-02  -2.0519384e+00
  -9.0909091e-01   1.0909091e-01  -1.8672800e+00
  -9.0909091e-01   1.3333333e-01  -1.7110507e+00
  -9.0909091e-01   1.5757576e-01  -1.5766939e+00
  -9.0909091e-01   1.8181818e-01  -1.4592776e+00
  -9.0909091e-01   2.0606061e-01  -1.3552215e+00
  -9.0909091e-01   2.3030303e-01  -1.2619092e+00
  -9.0909091e-01   2.5454545e-01  -1.1773943e+00
  -9.0909091e-01   2.7878788e-01  -1.1002001e+00
  -9.0909091e-01   3.0303030e-01  -1.0291841e+00
  -9.0909091e-01   3.2727273e-01  -9.6344699e-01
  -9.0909091e-01   3.5151515e-01  -9.0226923e-01
  -9.0909091e-01   3.7575758e-01  -8.4506713e-01
  -9.0909091e-01   4.0000000e-01  -7.9136102e-01
  -9.0909091e-01   4.2424242e-01  -7.4075219e-01
  -9.0909091e-01   4.4848485e-01  -6.9290590e-01
  -9.0909091e-01   4.7272727e-01  -6.4753841e-01
  -9.0909091e-01   4.9696970e-01  -6.0440729e-01
  -9.0909091e-01   5.2121212e-01  -5.6330375e-01
  -9.0909091e-01   5.4545455e-01  -5.2404681e-01
  -9.0909091e-01   5.6969697e-01  -4.8647851e-01
  -9.0909091e-01   5.9393939e-01  -4.5046027e-01
  -9.0909091e-01   6.1818182e-01  -4.1586978e-01
  -9.0909091e-01   6.4242424e-01  -3.8259863e-01
  -9.0909091e-01   6.6666667e-01  -3.5055026e-01
  -9.0909091e-01   6.9090909e-01  -3.1963826e-01
  -9.0909091e-01   7.1515152e-01  -2.8978508e-01
  -9.0909091e-01   7.3939394e-01  -2.6092081e-01
  -9.0909091e-01   7.6363636e-01  -2.3298220e-01
  -9.0909091e-01   7.8787879e-01  -2.0591190e-01
  -9.0909091e-01   8.1212121e-01  -1.7965769e-01
  -9.0909091e-01   8.3636364e-01  -1.5417191e-01
  -9.0909091e-01   8.6060606e-01  -1.2941098e-01
  -9.0909091e-01   8.8484848e-01  -1.0533487e-01
  -9.0909091e-01   9.0909091e-01  -8.1906813e-02
  -9.0909091e-01   9.3333333e-01  -5.9092893e-02
  -9.0909091e-01   9.5757576e-01  -3.6861794e-02
  -9.0909091e-01   9.8181818e-01  -1.5184530e-02
  -9.0909091e-01   1.0060606e+00   5.9657794e-03
  -9.0909091e-01   1.0303030e+00   2.6614105e-02
  -9.0909091e-01   1.0545455e+00   4.6783689e-02
  -9.0909091e-01   1.0787879e+00   6.6496195e-02
  -9.0909091e-01   1.1030303e+00   8.5771855e-02
  -9.0909091e-01   1.1272727e+00   1.0462958e-01
  -9.0909091e-01   1.1515152e+00   1.2308710e-01
  -9.0909091e-01   1.1757576e+00   1.4116101e-01
  -9.0909091e-01   1.2000000e+00   1.5886693e-01
  -8.8484848e-01  -1.2000000e+00   1.5964079e-01
  -8.8484848e-01  -1.1757576e+00   1.4196704e-01
  -8.8484848e-01  -1.1515152e+00   1.2392735e-01
  -8.8484848e-01  -1.1272727e+00   1.0550627e-01
  -8.8484848e-01  -1.1030303e+00   8.6687411e-02
  -8.8484848e-01  -1.0787879e+00   6.7453257e-02
  -8.8484848e-01  -1.0545455e+00   4.7785140e-02
  -8.8484848e-01  -1.0303030e+00   2.7663106e-02
  -8.8484848e-01  -1.0060606e+00   7.0657942e-03
  -8.8484848e-01  -9.8181818e-01  -1.4029691e-02
  -8.8484848e-01  -9.5757576e-01  -3.5647932e-02
  -8.8484848e-01  -9.3333333e-01  -5.7815371e-02
  -8.8484848e-01  -9.0909091e-01  -8.0560494e-02
  -8.8484848e-01  -8.8484848e-01  -1.0391405e-01
  -8.8484848e-01  -8.6060606e-01  -1.2790931e-01
  -8.8484848e-01  -8.3636364e-01  -1.5258230e-01
  -8.8484848e-01  -8.1212121e-01  -1.7797218e-01
  -8.8484848e-01  -7.8787879e-01  -2.0412158e-01
  -8.8484848e-01  -7.6363636e-01  -2.3107699e-01
  -8.8484848e-01  -7.3939394e-01  -2.5888930e-01
  -8.8484848e-01  -7.1515152e-01  -2.8761431e-01
  -8.8484848e-01  -6.9090909e-01  -3.1731344e-01
  -8.8484848e-01  -6.6666667e-01  -3.4805442e-01
  -8.8484848e-01  -6.4242424e-01  -3.7991224e-01
  -8.8484848e-01  -6.1818182e-01  -4.1297021e-01
  -8.8484848e-01  -5.9393939e-01  -4.4732117e-01
  -8.8484848e-01  -5.6969697e-01  -4.8306904e-01
  -8.8484848e-01  -5.4545455e-01  -5.2033058e-01
  -8.8484848e-01  -5.2121212e-01  -5.5923760e-01
  -8.8484848e-01  -4.9696970e-01  -5.9993957e-01
  -8.8484848e-01  -4.7272727e-01  -6.4260685e-01
  -8.8484848e-01  -4.4848485e-01  -6.8743470e-01
  -8.8484848e-01  -4.2424242e-01  -7.3464824e-01
  -8.8484848e-01  -4.0000000e-01  -7.8450858e-01
  -8.8484848e-01  -3.7575758e-01  -8.3732069e-01
  -8.8484848e-01  -3.5151515e-01  -8.9344325e-01
  -8.8484848e-01  -3.2727273e-01  -9.5330136e-01
  -8.8484848e-01  -3.0303030e-01  -1.0174028e+00
  -8.8484848e-01  -2.7878788e-01  -1.0863588e+00
  -8.8484848e-01  -2.5454545e-01  -1.1609111e+00
  -8.8484848e-01  -2.3030303e-01  -1.2419651e+00
  -8.8484848e-01  -2.0606061e-01  -1.3306302e+00
  -8.8484848e-01  -1.8181818e-01  -1.4282612e+00
  -8.8484848e-01  -1.5757576e-01  -1.5364827e+00
  -8.8484848e-01  -1.3333333e-01  -1.6571334e+00
  -8.8484848e-01  -1.0909091e-01  -1.7919473e+00
  -8.8484848e-01  -8.4848485e-02  -1.9414227e+00
  -8.8484848e-01  -6.0606061e-02  -2.1013947e+00
  -8.8484848e-01  -3.6363636e-02  -2.2543761e+00
  -8.8484848e-01  -1.2121212e-02  -2.3573729e+00
  -8.8484848e-01   1.2121212e-02  -2.3573729e+00
  -8.8484848e-01   3.6363636e-02  -2.2543761e+00
  -8.8484848e-01   6.0606061e-02  -2.1013947e+00
  -8.8484848e-01   8.4848485e-02  -1.9414227e+00
  -8.8484848e-01   1.0909091e-01  -1.7919473e+00
  -8.8484848e-01   1.3333333e-01  -1.6571334e+00
  -8.8484848e-01   1.5757576e-01  -1.5364827e+00
  -8.8484848e-01   1.8181818e-01  -1.4282612e+00
  -8.8484848e-01   2.0606061e-01  -1.3306302e+00
  -8.8484848e-01   2.3030303e-01  -1.2419651e+00
  -8.8484848e-01   2.5454545e-01  -1.1609111e+00
  -8.8484848e-01   2.7878788e-01  -1.0863588e+00
  -8.8484848e-01   3.0303030e-01  -1.0174028e+00
  -8.8484848e-01   3.2727273e-01  -9.5330136e-01
  -8.8484848e-01   3.5151515e-01  -8.9344325e-01
  -8.8484848e-01   3.7575758e-01  -8.3732069e-01
  -8.8484848e-01   4.0000000e-01  -7.8450858e-01
  -8.8484848e-01   4.2424242e-01  -7.3464824e-01
  -8.8484848e-01   4.4848485e-01  -6.8743470e-01
  -8.8484848e-01   4.7272727e-01  -6.4260685e-01
  -8.8484848e-01   4.9696970e-01  -5.9993957e-01
  -8.8484848e-01   5.2121212e-01  -5.5923760e-01
  -8.8484848e-01   5.4545455e-01  -5.2033058e-01
  -8.8484848e-01   5.6969697e-01  -4.8306904e-01
  -8.8484848e-01   5.9393939e-01  -4.4732117e-01
  -8.8484848e-01   6.1818182e-01  -4.1297021e-01
  -8.8484848e-01   6.4242424e-01  -3.7991224e-01
  -8.8484848e-01   6.6666667e-01  -3.4805442e-01
  -8.8484848e-01   6.9090909e-01  -3.1731344e-01
  -8.8484848e-01   7.1515152e-01  -2.8761431e-01
  -8.8484848e-01   7.3939394e-01  -2.5888930e-01
  -8.8484848e-01   7.6363636e-01  -2.3107699e-01
  -8.8484848e-01   7.8787879e-01  -2.0412158e-01
  -8.8484848e-01   8.1212121e-01  -1.7797218e-01
  -8.8484848e-01   8.3636364e-01  -1.5258230e-01
  -8.8484848e-01   8.6060606e-01  -1.2790931e-01
  -8.8484848e-01   8.8484848e-01  -1.0391405e-01
  -8.8484848e-01   9.0909091e-01  -8.0560494e-02
  -8.8484848e-01   9.3333333e-01  -5.7815371e-02
  -8.8484848e-01   9.5757576e-01  -3.5647932e-02
  -8.8484848e-01   9.8181818e-01  -1.4029691e-02
  -8.8484848e-01   1.0060606e+00   7.0657942e-03
  -8.8484848e-01   1.0303030e+00   2.7663106e-02
  -8.8484848e-01   1.0545455e+00   4.7785140e-02
  -8.8484848e-01   1.0787879e+00   6.7453257e-02
  -8.8484848e-01   1.1030303e+00   8.6687411e-02
  -8.8484848e-01   1.1272727e+00   1.0550627e-01
  -8.8484848e-01   1.1515152e+00   1.2392735e-01
  -8.8484848e-01   1.1757576e+00   1.4196704e-01
  -8.8484848e-01   1.2000000e+00   1.5964079e-01
  -8.6060606e-01  -1.2000000e+00   1.6076595e-01
  -8.6060606e-01  -1.1757576e+00   1.4313887e-01
  -8.6060606e-01  -1.1515152e+00   1.2514880e-01
  -8.6060606e-01  -1.1272727e+00   1.0678058e-01
  -8.6060606e-01  -1.1030303e+00   8.8018060e-02
  -8.6060606e-01  -1.0787879e+00   6.8844066e-02
  -8.6060606e-01  -1.0545455e+00   4.9240277e-02
  -8.6060606e-01  -1.0303030e+00   2.9187128e-02
  -8.6060606e-01  -1.0060606e+00   8.6637016e-03
  -8.6060606e-01  -9.8181818e-01  -1.2352404e-02
  -8.6060606e-01  -9.5757576e-01  -3.3885214e-02
  -8.6060606e-01  -9.3333333e-01  -5.5960540e-02
  -8.6060606e-01  -9.0909091e-01  -7.8606157e-02
  -8.6060606e-01  -8.8484848e-01  -1.0185200e-01
  -8.6060606e-01  -8.6060606e-01  -1.2573041e-01
  -8.6060606e-01  -8.3636364e-01  -1.5027637e-01
  -8.6060606e-01  -8.1212121e-01  -1.7552782e-01
  -8.6060606e-01  -7.8787879e-01  -2.0152597e-01
  -8.6060606e-01  -7.6363636e-01  -2.2831570e-01
  -8.6060606e-01  -7.3939394e-01  -2.5594600e-01
  -8.6060606e-01  -7.1515152e-01  -2.8447049e-01
  -8.6060606e-01  -6.9090909e-01  -3.1394797e-01
  -8.6060606e-01  -6.6666667e-01  -3.4444311e-01
  -8.6060606e-01  -6.4242424e-01  -3.7602730e-01
  -8.6060606e-01  -6.1818182e-01  -4.0877948e-01
  -8.6060606e-01  -5.9393939e-01  -4.4278730e-01
  -8.6060606e-01  -5.6969697e-01  -4.7814838e-01
  -8.6060606e-01  -5.4545455e-01  -5.1497182e-01
  -8.6060606e-01  -5.2121212e-01  -5.5337997e-01
  -8.6060606e-01  -4.9696970e-01  -5.9351065e-01
  -8.6060606e-01  -4.7272727e-01  -6.3551964e-01
  -8.6060606e-01  -4.4848485e-01  -6.7958380e-01
  -8.6060606e-01  -4.2424242e-01  -7.2590473e-01
  -8.6060606e-01  -4.0000000e-01  -7.7471327e-01
  -8.6060606e-01  -3.7575758e-01  -8.2627475e-01
  -8.6060606e-01  -3.5151515e-01  -8.8089535e-01
  -8.6060606e-01  -3.2727273e-01  -9.3892953e-01
  -8.6060606e-01  -3.0303030e-01  -1.0007883e+00
  -8.6060606e-01  -2.7878788e-01  -1.0669485e+00
  -8.6060606e-01  -2.5454545e-01  -1.1379601e+00
  -8.6060606e-01  -2.3030303e-01  -1.2144512e+00
  -8.6060606e-01  -2.0606061e-01  -1.2971195e+00
  -8.6060606e-01  -1.8181818e-01  -1.3866961e+00
  -8.6060606e-01  -1.5757576e-01  -1.4838430e+00
  -8.6060606e-01  -1.3333333e-01  -1.5889015e+00
  -8.6060606e-01  -1.0909091e-01  -1.7013193e+00
  -8.6060606e-01  -8.4848485e-02  -1.8184267e+00
  -8.6060606e-01  -6.0606061e-02  -1.9331387e+00
  -8.6060606e-01  -3.6363636e-02  -2.0308829e+00
  -8.6060606e-01  -1.2121212e-02  -2.0894716e+00
  -8.6060606e-01   1.2121212e-02  -2.0894716e+00
  -8.6060606e-01   3.6363636e-02  -2.0308829e+00
  -8.6060606e-01   6.0606061e-02  -1.9331387e+00
  -8.6060606e-01   8.4848485e-02  -1.8184267e+00
  -8.6060606e-01   1.0909091e-01  -1.7013193e+00
  -8.6060606e-01   1.3333333e-01  -1.5889015e+00
  -8.6060606e-01   1.5757576e-01  -1.4838430e+00
  -8.6060606e-01   1.8181818e-01  -1.3866961e+00
  -8.6060606e-01   2.0606061e-01  -1.2971195e+00
  -8.6060606e-01   2.3030303e-01  -1.2144512e+00
  -8.6060606e-01   2.5454545e-01  -1.1379601e+00
  -8.6060606e-01   2.7878788e-01  -1.0669485e+00
  -8.6060606e-01   3.0303030e-01  -1.0007883e+00
  -8.6060606e-01   3.2727273e-01  -9.3892953e-01
  -8.6060606e-01   3.5151515e-01  -8.8089535e-01
  -8.6060606e-01   3.7575758e-01  -8.2627475e-01
  -8.6060606e-01   4.0000000e-01  -7.7471327e-01
  -8.6060606e-01   4.2424242e-01  -7.2590473e-01
  -8.6060606e-01   4.4848485e-01  -6.7958380e-01
  -8.6060606e-01   4.7272727e-01  -6.3551964e-01
  -8.6060606e-01   4.9696970e-01  -5.9351065e-01
  -8.6060606e-01   5.2121212e-01  -5.5337997e-01
  -8.6060606e-01   5.4545455e-01  -5.1497182e-01
  -8.6060606e-01   5.6969697e-01  -4.7814838e-01
  -8.6060606e-01   5.9393939e-01  -4.4278730e-01
  -8.6060606e-01   6.1818182e-01  -4.0877948e-01
  -8.6060606e-01   6.4242424e-01  -3.7602730e-01
  -8.6060606e-01   6.6666667e-01  -3.4444311e-01
  -8.6060606e-01   6.9090909e-01  -3.1394797e-01
  -8.6060606e-01   7.1515152e-01  -2.8447049e-01
  -8.6060606e-01   7.3939394e-01  -2.5594600e-01
  -8.6060606e-01   7.6363636e-01  -2.2831570e-01
  -8.6060606e-01   7.8787879e-01  -2.0152597e-01
  -8.6060606e-01   8.1212121e-01  -1.7552782e-01
  -8.6060606e-01   8.3636364e-01  -1.5027637e-01
  -8.6060606e-01   8.6060606e-01  -1.2573041e-01
  -8.6060606e-01   8.8484848e-01  -1.0185200e-01
  -8.6060606e-01   9.0909091e-01  -7.8606157e-02
  -8.6060606e-01   9.3333333e-01  -5.5960540e-02
  -8.6060606e-01   9.5757576e-01  -3.3885214e-02
  -8.6060606e-01   9.8181818e-01  -1.2352404e-02
  -8.6060606e-01   1.0060606e+00   8.6637016e-03
  -8.6060606e-01   1.0303030e+00   2.9187128e-02
  -8.6060606e-01   1.0545455e+00   4.9240277e-02
  -8.6060606e-01   1.0787879e+00   6.8844066e-02
  -8.6060606e-01   1.1030303e+00   8.8018060e-02
  -8.6060606e-01   1.1272727e+00   1.0678058e-01
  -8.6060606e-01   1.1515152e+00   1.2514880e-01
  -8.6060606e-01   1.1757576e+00   1.4313887e-01
  -8.6060606e-01   1.2000000e+00   1.6076595e-01
  -8.3636364e-01  -1.2000000e+00   1.6223968e-01
  -8.3636364e-01  -1.1757576e+00   1.4467354e-01
  -8.3636364e-01  -1.1515152e+00   1.2674826e-01
  -8.3636364e-01  -1.1272727e+00   1.0844900e-01
  -8.3636364e-01  -1.1030303e+00   8.9759995e-02
  -8.3636364e-01  -1.0787879e+00   7.0664466e-02
  -8.3636364e-01  -1.0545455e+00   5.1144546e-02
  -8.3636364e-01  -1.0303030e+00   3.1181181e-02
  -8.3636364e-01  -1.0060606e+00   1.0754018e-02
  -8.3636364e-01  -9.8181818e-01  -1.0158708e-02
  -8.3636364e-01  -9.5757576e-01  -3.1580307e-02
  -8.3636364e-01  -9.3333333e-01  -5.3535780e-02
  -8.3636364e-01  -9.0909091e-01  -7.6051988e-02
  -8.3636364e-01  -8.8484848e-01  -9.9157830e-02
  -8.3636364e-01  -8.6060606e-01  -1.2288446e-01
  -8.3636364e-01  -8.3636364e-01  -1.4726551e-01
  -8.3636364e-01  -8.1212121e-01  -1.7233736e-01
  -8.3636364e-01  -7.8787879e-01  -1.9813945e-01
  -8.3636364e-01  -7.6363636e-01  -2.2471460e-01
  -8.3636364e-01  -7.3939394e-01  -2.5210940e-01
  -8.3636364e-01  -7.1515152e-01  -2.8037466e-01
  -8.3636364e-01  -6.9090909e-01  -3.0956593e-01
  -8.3636364e-01  -6.6666667e-01  -3.3974404e-01
  -8.3636364e-01  -6.4242424e-01  -3.7097580e-01
  -8.3636364e-01  -6.1818182e-01  -4.0333476e-01
  -8.3636364e-01  -5.9393939e-01  -4.3690209e-01
  -8.3636364e-01  -5.6969697e-01  -4.7176758e-01
  -8.3636364e-01  -5.4545455e-01  -5.0803088e-01
  -8.3636364e-01  -5.2121212e-01  -5.4580280e-01
  -8.3636364e-01  -4.9696970e-01  -5.8520692e-01
  -8.3636364e-01  -4.7272727e-01  -6.2638138e-01
  -8.3636364e-01  -4.4848485e-01  -6.6948095e-01
  -8.3636364e-01  -4.2424242e-01  -7.1467935e-01
  -8.3636364e-01  -4.0000000e-01  -7.6217179e-01
  -8.3636364e-01  -3.7575758e-01  -8.1217769e-01
  -8.3636364e-01  -3.5151515e-01  -8.6494332e-01
  -8.3636364e-01  -3.2727273e-01  -9.2074399e-01
  -8.3636364e-01  -3.0303030e-01  -9.7988499e-01
  -8.3636364e-01  -2.7878788e-01  -1.0426997e+00
  -8.3636364e-01  -2.5454545e-01  -1.1095420e+00
  -8.3636364e-01  -2.3030303e-01  -1.1807674e+00
  -8.3636364e-01  -2.0606061e-01  -1.2566926e+00
  -8.3636364e-01  -1.8181818e-01  -1.3375153e+00
  -8.3636364e-01  -1.5757576e-01  -1.4231596e+00
  -8.3636364e-01  -1.3333333e-01  -1.5129889e+00
  -8.3636364e-01  -1.0909091e-01  -1.6053024e+00
  -8.3636364e-01  -8.4848485e-02  -1.6965342e+00
  -8.3636364e-01  -6.0606061e-02  -1.7802500e+00
  -8.3636364e-01  -3.6363636e-02  -1.8466261e+00
  -8.3636364e-01  -1.2121212e-02  -1.8840519e+00
  -8.3636364e-01   1.2121212e-02  -1.8840519e+00
  -8.3636364e-01   3.6363636e-02  -1.8466261e+00
  -8.3636364e-01   6.0606061e-02  -1.7802500e+00
  -8.3636364e-01   8.4848485e-02  -1.6965342e+00
  -8.3636364e-01   1.0909091e-01  -1.6053024e+00
  -8.3636364e-01   1.3333333e-01  -1.5129889e+00
  -8.3636364e-01   1.5757576e-01  -1.4231596e+00
  -8.3636364e-01   1.8181818e-01  -1.3375153e+00
  -8.3636364e-01   2.0606061e-01  -1.2566926e+00
  -8.3636364e-01   2.3030303e-01  -1.1807674e+00
  -8.3636364e-01   2.5454545e-01  -1.1095420e+00
  -8.3636364e-01   2.7878788e-01  -1.0426997e+00
  -8.3636364e-01   3.0303030e-01  -9.7988499e-01
  -8.3636364e-01   3.2727273e-01  -9.2074399e-01
  -8.3636364e-01   3.5151515e-01  -8.6494332e-01
  -8.3636364e-01   3.7575758e-01  -8.1217769e-01
  -8.3636364e-01   4.0000000e-01  -7.6217179e-01
  -8.3636364e-01   4.2424242e-01  -7.1467935e-01
  -8.3636364e-01   4.4848485e-01  -6.6948095e-01
  -8.3636364e-01   4.7272727e-01  -6.2638138e-01
  -8.3636364e-01   4.9696970e-01  -5.8520692e-01
  -8.3636364e-01   5.2121212e-01  -5.4580280e-01
  -8.3636364e-01   5.4545455e-01  -5.0803088e-01
  -8.3636364e-01   5.6969697e-01  -4.7176758e-01
  -8.3636364e-01   5.9393939e-01  -4.3690209e-01
  -8.3636364e-01   6.1818182e-01  -4.0333476e-01
  -8.3636364e-01   6.4242424e-01  -3.7097580e-01
  -8.3636364e-01   6.6666667e-01  -3.3974404e-01
  -8.3636364e-01   6.9090909e-01  -3.0956593e-01
  -8.3636364e-01   7.1515152e-01  -2.8037466e-01
  -8.3636364e-01   7.3939394e-01  -2.5210940e-01
  -8.3636364e-01   7.6363636e-01  -2.2471460e-01
  -8.3636364e-01   7.8787879e-01  -1.9813945e-01
  -8.3636364e-01   8.1212121e-01  -1.7233736e-01
  -8.3636364e-01   8.3636364e-01  -1.4726551e-01
  -8.3636364e-01   8.6060606e-01  -1.2288446e-01
  -8.3636364e-01   8.8484848e-01  -9.9157830e-02
  -8.3636364e-01   9.0909091e-01  -7.6051988e-02
  -8.3636364e-01   9.3333333e-01  -5.3535780e-02
  -8.3636364e-01   9.5757576e-01  -3.1580307e-02
  -8.3636364e-01   9.8181818e-01  -1.0158708e-02
  -8.3636364e-01   1.0060606e+00   1.0754018e-02
  -8.3636364e-01   1.0303030e+00   3.1181181e-02
  -8.3636364e-01   1.0545455e+00   5.1144546e-02
  -8.3636364e-01   1.0787879e+00   7.0664466e-02
  -8.3636364e-01   1.1030303e+00   8.9759995e-02
  -8.3636364e-01   1.1272727e+00   1.0844900e-01
  -8.3636364e-01   1.1515152e+00   1.2674826e-01
  -8.3636364e-01   1.1757576e+00   1.4467354e-01
  -8.3636364e-01   1.2000000e+00   1.6223968e-01
  -8.1212121e-01  -1.2000000e+00   1.6405844e-01
  -8.1212121e-01  -1.1757576e+00   1.4656721e-01
  -8.1212121e-01  -1.1515152e+00   1.2872154e-01
  -8.1212121e-01  -1.1272727e+00   1.1050701e-01
  -8.1212121e-01  -1.1030303e+00   9.1908270e-02
  -8.1212121e-01  -1.0787879e+00   7.2909057e-02
  -8.1212121e-01  -1.0545455e+00   5.3492047e-02
  -8.1212121e-01  -1.0303030e+00   3.3638796e-02
  -8.1212121e-01  -1.0060606e+00   1.3329639e-02
  -8.1212121e-01  -9.8181818e-01  -7.4564219e-03
  -8.1212121e-01  -9.5757576e-01  -2.8741834e-02
  -8.1212121e-01  -9.3333333e-01  -5.0550625e-02
  -8.1212121e-01  -9.0909091e-01  -7.2908557e-02
  -8.1212121e-01  -8.8484848e-01  -9.5843285e-02
  -8.1212121e-01  -8.6060606e-01  -1.1938454e-01
  -8.1212121e-01  -8.3636364e-01  -1.4356435e-01
  -8.1212121e-01  -8.1212121e-01  -1.6841723e-01
  -8.1212121e-01  -7.8787879e-01  -1.9398051e-01
  -8.1212121e-01  -7.6363636e-01  -2.2029455e-01
  -8.1212121e-01  -7.3939394e-01  -2.4740311e-01
  -8.1212121e-01  -7.1515152e-01  -2.7535370e-01
  -8.1212121e-01  -6.9090909e-01  -3.0419803e-01
  -8.1212121e-01  -6.6666667e-01  -3.3399242e-01
  -8.1212121e-01  -6.4242424e-01  -3.6479837e-01
  -8.1212121e-01  -6.1818182e-01  -3.9668311e-01
  -8.1212121e-01  -5.9393939e-01  -4.2972033e-01
  -8.1212121e-01  -5.6969697e-01  -4.6399084e-01
  -8.1212121e-01  -5.4545455e-01  -4.9958345e-01
  -8.1212121e-01  -5.2121212e-01  -5.3659585e-01
  -8.1212121e-01  -4.9696970e-01  -5.7513561e-01
  -8.1212121e-01  -4.7272727e-01  -6.1532115e-01
  -8.1212121e-01  -4.4848485e-01  -6.5728285e-01
  -8.1212121e-01  -4.2424242e-01  -7.0116396e-01
  -8.1212121e-01  -4.0000000e-01  -7.4712135e-01
  -8.1212121e-01  -3.7575758e-01  -7.9532579e-01
  -8.1212121e-01  -3.5151515e-01  -8.4596130e-01
  -8.1212121e-01  -3.2727273e-01  -8.9922293e-01
  -8.1212121e-01  -3.0303030e-01  -9.5531161e-01
  -8.1212121e-01  -2.7878788e-01  -1.0144243e+00
  -8.1212121e-01  -2.5454545e-01  -1.0767355e+00
  -8.1212121e-01  -2.3030303e-01  -1.1423657e+00
  -8.1212121e-01  -2.0606061e-01  -1.2113260e+00
  -8.1212121e-01  -1.8181818e-01  -1.2834257e+00
  -8.1212121e-01  -1.5757576e-01  -1.3581227e+00
  -8.1212121e-01  -1.3333333e-01  -1.4342898e+00
  -8.1212121e-01  -1.0909091e-01  -1.5098815e+00
  -8.1212121e-01  -8.4848485e-02  -1.5815359e+00
  -8.1212121e-01  -6.0606061e-02  -1.6442870e+00
  -8.1212121e-01  -3.6363636e-02  -1.6918012e+00
  -8.1212121e-01  -1.2121212e-02  -1.7176615e+00
  -8.1212121e-01   1.2121212e-02  -1.7176615e+00
  -8.1212121e-01   3.6363636e-02  -1.6918012e+00
  -8.1212121e-01   6.0606061e-02  -1.6442870e+00
  -8.1212121e-01   8.4848485e-02  -1.5815359e+00
  -8.1212121e-01   1.0909091e-01  -1.5098815e+00
  -8.1212121e-01   1.3333333e-01  -1.4342898e+00
  -8.1212121e-01   1.5757576e-01  -1.3581227e+00
  -8.1212121e-01   1.8181818e-01  -1.2834257e+00
  -8.1212121e-01   2.0606061e-01  -1.2113260e+00
  -8.1212121e-01   2.3030303e-01  -1.1423657e+00
  -8.1212121e-01   2.5454545e-01  -1.0767355e+00
  -8.1212121e-01   2.7878788e-01  -1.0144243e+00
  -8.1212121e-01   3.0303030e-01  -9.5531161e-01
  -8.1212121e-01   3.2727273e-01  -8.9922293e-01
  -8.1212121e-01   3.5151515e-01  -8.4596130e-01
  -8.1212121e-01   3.7575758e-01  -7.9532579e-01
  -8.1212121e-01   4.0000000e-01  -7.4712135e-01
  -8.1212121e-01   4.2424242e-01  -7.0116396e-01
  -8.1212121e-01   4.4848485e-01  -6.5728285e-01
  -8.1212121e-01   4.7272727e-01  -6.1532115e-01
  -8.1212121e-01   4.9696970e-01  -5.7513561e-01
  -8.1212121e-01   5.2121212e-01  -5.3659585e-01
  -8.1212121e-01   5.4545455e-01  -4.9958345e-01
  -8.1212121e-01   5.6969697e-01  -4.6399084e-01
  -8.1212121e-01   5.9393939e-01  -4.2972033e-01
  -8.1212121e-01   6.1818182e-01  -3.9668311e-01
  -8.1212121e-01   6.4242424e-01  -3.6479837e-01
  -8.1212121e-01   6.6666667e-01  -3.3399242e-01
  -8.1212121e-01   6.9090909e-01  -3.0419803e-01
  -8.1212121e-01   7.1515152e-01  -2.7535370e-01
  -8.1212121e-01   7.3939394e-01  -2.4740311e-01
  -8.1212121e-01   7.6363636e-01  -2.2029455e-01
  -8.1212121e-01   7.8787879e-01  -1.9398051e-01
  -8.1212121e-01   8.1212121e-01  -1.6841723e-01
  -8.1212121e-01   8.3636364e-01  -1.4356435e-01
  -8.1212121e-01   8.6060606e-01  -1.1938454e-01
  -8.1212121e-01   8.8484848e-01  -9.5843285e-02
  -8.1212121e-01   9.0909091e-01  -7.2908557e-02
  -8.1212121e-01   9.3333333e-01  -5.0550625e-02
  -8.1212121e-01   9.5757576e-01  -2.8741834e-02
  -8.1212121e-01   9.8181818e-01  -7.4564219e-03
  -8.1212121e-01   1.0060606e+00   1.3329639e-02
  -8.1212121e-01   1.0303030e+00   3.3638796e-02
  -8.1212121e-01   1.0545455e+00   5.3492047e-02
  -8.1212121e-01   1.0787879e+00   7.2909057e-02
  -8.1212121e-01   1.1030303e+00   9.1908270e-02
  -8.1212121e-01   1.1272727e+00   1.1050701e-01
  -8.1212121e-01   1.1515152e+00   1.2872154e-01
  -8.1212121e-01   1.1757576e+00   1.4656721e-01
  -8.1212121e-01   1.2000000e+00   1.6405844e-01
  -7.8787879e-01  -1.2000000e+00   1.6621788e-01
  -7.8787879e-01  -1.1757576e+00   1.4881517e-01
  -7.8787879e-01  -1.1515152e+00   1.3106355e-01
  -7.8787879e-01  -1.1272727e+00   1.1294905e-01
  -7.8787879e-01  -1.1030303e+00   9.4456851e-02
  -7.8787879e-01  -1.0787879e+00   7.5571257e-02
  -7.8787879e-01  -1.0545455e+00   5.6275584e-02
  -7.8787879e-01  -1.0303030e+00   3.6552097e-02
  -7.8787879e-01  -1.0060606e+00   1.6381923e-02
  -7.8787879e-01  -9.8181818e-01  -4.2550482e-03
  -7.8787879e-01  -9.5757576e-01  -2.5380268e-02
  -7.8787879e-01  -9.3333333e-01  -4.7016646e-02
  -7.8787879e-01  -9.0909091e-01  -6.9188678e-02
  -7.8787879e-01  -8.8484848e-01  -9.1922590e-02
  -7.8787879e-01  -8.6060606e-01  -1.1524649e-01
  -7.8787879e-01  -8.3636364e-01  -1.3919056e-01
  -7.8787879e-01  -8.1212121e-01  -1.6378723e-01
  -7.8787879e-01  -7.8787879e-01  -1.8907137e-01
  -7.8787879e-01  -7.6363636e-01  -2.1508060e-01
  -7.8787879e-01  -7.3939394e-01  -2.4185547e-01
  -7.8787879e-01  -7.1515152e-01  -2.6943979e-01
  -7.8787879e-01  -6.9090909e-01  -2.9788094e-01
  -7.8787879e-01  -6.6666667e-01  -3.2723022e-01
  -7.8787879e-01  -6.4242424e-01  -3.5754320e-01
  -7.8787879e-01  -6.1818182e-01  -3.8888019e-01
  -7.8787879e-01  -5.9393939e-01  -4.2130660e-01
  -7.8787879e-01  -5.6969697e-01  -4.5489347e-01
  -7.8787879e-01  -5.4545455e-01  -4.8971786e-01
  -7.8787879e-01  -5.2121212e-01  -5.2586337e-01
  -7.8787879e-01  -4.9696970e-01  -5.6342049e-01
  -7.8787879e-01  -4.7272727e-01  -6.0248692e-01
  -7.8787879e-01  -4.4848485e-01  -6.4316763e-01
  -7.8787879e-01  -4.2424242e-01  -6.8557462e-01
  -7.8787879e-01  -4.0000000e-01  -7.2982611e-01
  -7.8787879e-01  -3.7575758e-01  -7.7604472e-01
  -7.8787879e-01  -3.5151515e-01  -8.2435430e-01
  -7.8787879e-01  -3.2727273e-01  -8.7487437e-01
  -7.8787879e-01  -3.0303030e-01  -9.2771093e-01
  -7.8787879e-01  -2.7878788e-01  -9.8294174e-01
  -7.8787879e-01  -2.5454545e-01  -1.0405928e+00
  -7.8787879e-01  -2.3030303e-01  -1.1006021e+00
  -7.8787879e-01  -2.0606061e-01  -1.1627636e+00
  -7.8787879e-01  -1.8181818e-01  -1.2266441e+00
  -7.8787879e-01  -1.5757576e-01  -1.2914652e+00
  -7.8787879e-01  -1.3333333e-01  -1.3559450e+00
  -7.8787879e-01  -1.0909091e-01  -1.4181173e+00
  -7.8787879e-01  -8.4848485e-02  -1.4751814e+00
  -7.8787879e-01  -6.0606061e-02  -1.5235106e+00
  -7.8787879e-01  -3.6363636e-02  -1.5590028e+00
  -7.8787879e-01  -1.2121212e-02  -1.5778994e+00
  -7.8787879e-01   1.2121212e-02  -1.5778994e+00
  -7.8787879e-01   3.6363636e-02  -1.5590028e+00
  -7.8787879e-01   6.0606061e-02  -1.5235106e+00
  -7.8787879e-01   8.4848485e-02  -1.4751814e+00
  -7.8787879e-01   1.0909091e-01  -1.4181173e+00
  -7.8787879e-01   1.3333333e-01  -1.3559450e+00
  -7.8787879e-01   1.5757576e-01  -1.2914652e+00
  -7.8787879e-01   1.8181818e-01  -1.2266441e+00
  -7.8787879e-01   2.0606061e-01  -1.1627636e+00
  -7.8787879e-01   2.3030303e-01  -1.1006021e+00
  -7.8787879e-01   2.5454545e-01  -1.0405928e+00
  -7.8787879e-01   2.7878788e-01  -9.8294174e-01
  -7.8787879e-01   3.0303030e-01  -9.2771093e-01
  -7.8787879e-01   3.2727273e-01  -8.7487437e-01
  -7.8787879e-01   3.5151515e-01  -8.2435430e-01
  -7.8787879e-01   3.7575758e-01  -7.7604472e-01
  -7.8787879e-01   4.0000000e-01  -7.2982611e-01
  -7.8787879e-01   4.2424242e-01  -6.8557462e-01
  -7.8787879e-01   4.4848485e-01  -6.4316763e-01
  -7.8787879e-01   4.7272727e-01  -6.0248692e-01
  -7.8787879e-01   4.9696970e-01  -5.6342049e-01
  -7.8787879e-01   5.2121212e-01  -5.2586337e-01
  -7.8787879e-01   5.4545455e-01  -4.8971786e-01
  -7.8787879e-01   5.6969697e-01  -4.5489347e-01
  -7.8787879e-01   5.9393939e-01  -4.2130660e-01
  -7.8787879e-01   6.1818182e-01  -3.8888019e-01
  -7.8787879e-01   6.4242424e-01  -3.5754320e-01
  -7.8787879e-01   6.6666667e-01  -3.2723022e-01
  -7.8787879e-01   6.9090909e-01  -2.9788094e-01
  -7.8787879e-01   7.1515152e-01  -2.6943979e-01
  -7.8787879e-01   7.3939394e-01  -2.4185547e-01
  -7.8787879e-01   7.6363636e-01  -2.1508060e-01
  -7.8787879e-01   7.8787879e-01  -1.8907137e-01
  -7.8787879e-01   8.1212121e-01  -1.6378723e-01
  -7.8787879e-01   8.3636364e-01  -1.3919056e-01
  -7.8787879e-01   8.6060606e-01  -1.1524649e-01
  -7.8787879e-01   8.8484848e-01  -9.1922590e-02
  -7.8787879e-01   9.0909091e-01  -6.9188678e-02
  -7.8787879e-01   9.3333333e-01  -4.7016646e-02
  -7.8787879e-01   9.5757576e-01  -2.5380268e-02
  -7.8787879e-01   9.8181818e-01  -4.2550482e-03
  -7.8787879e-01   1.0060606e+00   1.6381923e-02
  -7.8787879e-01   1.0303030e+00   3.6552097e-02
  -7.8787879e-01   1.0545455e+00   5.6275584e-02
  -7.8787879e-01   1.0787879e+00   7.5571257e-02
  -7.8787879e-01   1.1030303e+00   9.4456851e-02
  -7.8787879e-01   1.1272727e+00   1.1294905e-01
  -7.8787879e-01   1.1515152e+00   1.3106355e-01
  -7.8787879e-01   1.1757576e+00   1.4881517e-01
  -7.8787879e-01   1.2000000e+00   1.6621788e-01
  -7.6363636e-01  -1.2000000e+00   1.6871293e-01
  -7.6363636e-01  -1.1757576e+00   1.5141192e-01
  -7.6363636e-01  -1.1515152e+00   1.3376831e-01
  -7.6363636e-01  -1.1272727e+00   1.1576863e-01
  -7.6363636e-01  -1.1030303e+00   9.7398668e-02
  -7.6363636e-01  -1.0787879e+00   7.8643362e-02
  -7.6363636e-01  -1.0545455e+00   5.9486745e-02
  -7.6363636e-01  -1.0303030e+00   3.9911880e-02
  -7.6363636e-01  -1.0060606e+00   1.9900781e-02
  -7.6363636e-01  -9.8181818e-01  -5.6566890e-04
  -7.6363636e-01  -9.5757576e-01  -2.1507809e-02
  -7.6363636e-01  -9.3333333e-01  -4.2947299e-02
  -7.6363636e-01  -9.0909091e-01  -6.4907232e-02
  -7.6363636e-01  -8.8484848e-01  -8.7412245e-02
  -7.6363636e-01  -8.6060606e-01  -1.1048866e-01
  -7.6363636e-01  -8.3636364e-01  -1.3416460e-01
  -7.6363636e-01  -8.1212121e-01  -1.5847018e-01
  -7.6363636e-01  -7.8787879e-01  -1.8343765e-01
  -7.6363636e-01  -7.6363636e-01  -2.0910155e-01
  -7.6363636e-01  -7.3939394e-01  -2.3549898e-01
  -7.6363636e-01  -7.1515152e-01  -2.6266970e-01
  -7.6363636e-01  -6.9090909e-01  -2.9065644e-01
  -7.6363636e-01  -6.6666667e-01  -3.1950508e-01
  -7.6363636e-01  -6.4242424e-01  -3.4926489e-01
  -7.6363636e-01  -6.1818182e-01  -3.7998877e-01
  -7.6363636e-01  -5.9393939e-01  -4.1173344e-01
  -7.6363636e-01  -5.6969697e-01  -4.4455965e-01
  -7.6363636e-01  -5.4545455e-01  -4.7853231e-01
  -7.6363636e-01  -5.2121212e-01  -5.1372048e-01
  -7.6363636e-01  -4.9696970e-01  -5.5019730e-01
  -7.6363636e-01  -4.7272727e-01  -5.8803959e-01
  -7.6363636e-01  -4.4848485e-01  -6.2732717e-01
  -7.6363636e-01  -4.2424242e-01  -6.6814158e-01
  -7.6363636e-01  -4.0000000e-01  -7.1056400e-01
  -7.6363636e-01  -3.7575758e-01  -7.5467204e-01
  -7.6363636e-01  -3.5151515e-01  -8.0053470e-01
  -7.6363636e-01  -3.2727273e-01  -8.4820482e-01
  -7.6363636e-01  -3.0303030e-01  -8.9770776e-01
  -7.6363636e-01  -2.7878788e-01  -9.4902476e-01
  -7.6363636e-01  -2.5454545e-01  -1.0020687e+00
  -7.6363636e-01  -2.3030303e-01  -1.0566495e+00
  -7.6363636e-01  -2.0606061e-01  -1.1124256e+00
  -7.6363636e-01  -1.8181818e-01  -1.1688391e+00
  -7.6363636e-01  -1.5757576e-01  -1.2250342e+00
  -7.6363636e-01  -1.3333333e-01  -1.2797647e+00
  -7.6363636e-01  -1.0909091e-01  -1.3313138e+00
  -7.6363636e-01  -8.4848485e-02  -1.3774682e+00
  -7.6363636e-01  -6.0606061e-02  -1.4156179e+00
  -7.6363636e-01  -3.6363636e-02  -1.4430499e+00
  -7.6363636e-01  -1.2121212e-02  -1.4574443e+00
  -7.6363636e-01   1.2121212e-02  -1.4574443e+00
  -7.6363636e-01   3.6363636e-02  -1.4430499e+00
  -7.6363636e-01   6.0606061e-02  -1.4156179e+00
  -7.6363636e-01   8.4848485e-02  -1.3774682e+00
  -7.6363636e-01   1.0909091e-01  -1.3313138e+00
  -7.6363636e-01   1.3333333e-01  -1.2797647e+00
  -7.6363636e-01   1.5757576e-01  -1.2250342e+00
  -7.6363636e-01   1.8181818e-01  -1.1688391e+00
  -7.6363636e-01   2.0606061e-01  -1.1124256e+00
  -7.6363636e-01   2.3030303e-01  -1.0566495e+00
  -7.6363636e-01   2.5454545e-01  -1.0020687e+00
  -7.6363636e-01   2.7878788e-01  -9.4902476e-01
  -7.6363636e-01   3.0303030e-01  -8.9770776e-01
  -7.6363636e-01   3.2727273e-01  -8.4820482e-01
  -7.6363636e-01   3.5151515e-01  -8.0053470e-01
  -7.6363636e-01   3.7575758e-01  -7.5467204e-01
  -7.6363636e-01   4.0000000e-01  -7.1056400e-01
  -7.6363636e-01   4.2424242e-01  -6.6814158e-01
  -7.6363636e-01   4.4848485e-01  -6.2732717e-01
  -7.6363636e-01   4.7272727e-01  -5.8803959e-01
  -7.6363636e-01   4.9696970e-01  -5.5019730e-01
  -7.6363636e-01   5.2121212e-01  -5.1372048e-01
  -7.6363636e-01   5.4545455e-01  -4.7853231e-01
  -7.6363636e-01   5.6969697e-01  -4.4455965e-01
  -7.6363636e-01   5.9393939e-01  -4.1173344e-01
  -7.6363636e-01   6.1818182e-01  -3.7998877e-01
  -7.6363636e-01   6.4242424e-01  -3.4926489e-01
  -7.6363636e-01   6.6666667e-01  -3.1950508e-01
  -7.6363636e-01   6.9090909e-01  -2.9065644e-01
  -7.6363636e-01   7.1515152e-01  -2.6266970e-01
  -7.6363636e-01   7.3939394e-01  -2.3549898e-01
  -7.6363636e-01   7.6363636e-01  -2.0910155e-01
  -7.6363636e-01   7.8787879e-01  -1.8343765e-01
  -7.6363636e-01   8.1212121e-01  -1.5847018e-01
  -7.6363636e-01   8.3636364e-01  -1.3416460e-01
  -7.6363636e-01   8.6060606e-01  -1.1048866e-01
  -7.6363636e-01   8.8484848e-01  -8.7412245e-02
  -7.6363636e-01   9.0909091e-01  -6.4907232e-02
  -7.6363636e-01   9.3333333e-01  -4.2947299e-02
  -7.6363636e-01   9.5757576e-01  -2.1507809e-02
  -7.6363636e-01   9.8181818e-01  -5.6566890e-04
  -7.6363636e-01   1.0060606e+00   1.9900781e-02
  -7.6363636e-01   1.0303030e+00   3.9911880e-02
  -7.6363636e-01   1.0545455e+00   5.9486745e-02
  -7.6363636e-01   1.0787879e+00   7.8643362e-02
  -7.6363636e-01   1.1030303e+00   9.7398668e-02
  -7.6363636e-01   1.1272727e+00   1.1576863e-01
  -7.6363636e-01   1.1515152e+00   1.3376831e-01
  -7.6363636e-01   1.1757576e+00   1.5141192e-01
  -7.6363636e-01   1.2000000e+00   1.6871293e-01
  -7.3939394e-01  -1.2000000e+00   1.7153775e-01
  -7.3939394e-01  -1.1757576e+00   1.5435117e-01
  -7.3939394e-01  -1.1515152e+00   1.3682899e-01
  -7.3939394e-01  -1.1272727e+00   1.1895835e-01
  -7.3939394e-01  -1.1030303e+00   1.0072568e-01
  -7.3939394e-01  -1.0787879e+00   8.2116617e-02
  -7.3939394e-01  -1.0545455e+00   6.3115980e-02
  -7.3939394e-01  -1.0303030e+00   4.3707708e-02
  -7.3939394e-01  -1.0060606e+00   2.3874786e-02
  -7.3939394e-01  -9.8181818e-01   3.5991804e-03
  -7.3939394e-01  -9.5757576e-01  -1.7138237e-02
  -7.3939394e-01  -9.3333333e-01  -3.8357769e-02
  -7.3939394e-01  -9.0909091e-01  -6.0080984e-02
  -7.3939394e-01  -8.8484848e-01  -8.2330805e-02
  -7.3939394e-01  -8.6060606e-01  -1.0513161e-01
  -7.3939394e-01  -8.3636364e-01  -1.2850935e-01
  -7.3939394e-01  -8.1212121e-01  -1.5249164e-01
  -7.3939394e-01  -7.8787879e-01  -1.7710790e-01
  -7.3939394e-01  -7.6363636e-01  -2.0238945e-01
  -7.3939394e-01  -7.3939394e-01  -2.2836967e-01
  -7.3939394e-01  -7.1515152e-01  -2.5508411e-01
  -7.3939394e-01  -6.9090909e-01  -2.8257060e-01
  -7.3939394e-01  -6.6666667e-01  -3.1086937e-01
  -7.3939394e-01  -6.4242424e-01  -3.4002315e-01
  -7.3939394e-01  -6.1818182e-01  -3.7007722e-01
  -7.3939394e-01  -5.9393939e-01  -4.0107943e-01
  -7.3939394e-01  -5.6969697e-01  -4.3308010e-01
  -7.3939394e-01  -5.4545455e-01  -4.6613193e-01
  -7.3939394e-01  -5.2121212e-01  -5.0028957e-01
  -7.3939394e-01  -4.9696970e-01  -5.3560914e-01
  -7.3939394e-01  -4.7272727e-01  -5.7214729e-01
  -7.3939394e-01  -4.4848485e-01  -6.0995987e-01
  -7.3939394e-01  -4.2424242e-01  -6.4909997e-01
  -7.3939394e-01  -4.0000000e-01  -6.8961492e-01
  -7.3939394e-01  -3.7575758e-01  -7.3154216e-01
  -7.3939394e-01  -3.5151515e-01  -7.7490323e-01
  -7.3939394e-01  -3.2727273e-01  -8.1969531e-01
  -7.3939394e-01  -3.0303030e-01  -8.6587941e-01
  -7.3939394e-01  -2.7878788e-01  -9.1336404e-01
  -7.3939394e-01  -2.5454545e-01  -9.6198302e-01
  -7.3939394e-01  -2.3030303e-01  -1.0114660e+00
  -7.3939394e-01  -2.0606061e-01  -1.0614008e+00
  -7.3939394e-01  -1.8181818e-01  -1.1111874e+00
  -7.3939394e-01  -1.5757576e-01  -1.1599879e+00
  -7.3939394e-01  -1.3333333e-01  -1.2066798e+00
  -7.3939394e-01  -1.0909091e-01  -1.2498332e+00
  -7.3939394e-01  -8.4848485e-02  -1.2877361e+00
  -7.3939394e-01  -6.0606061e-02  -1.3185054e+00
  -7.3939394e-01  -3.6363636e-02  -1.3403003e+00
  -7.3939394e-01  -1.2121212e-02  -1.3516221e+00
  -7.3939394e-01   1.2121212e-02  -1.3516221e+00
  -7.3939394e-01   3.6363636e-02  -1.3403003e+00
  -7.3939394e-01   6.0606061e-02  -1.3185054e+00
  -7.3939394e-01   8.4848485e-02  -1.2877361e+00
  -7.3939394e-01   1.0909091e-01  -1.2498332e+00
  -7.3939394e-01   1.3333333e-01  -1.2066798e+00
  -7.3939394e-01   1.5757576e-01  -1.1599879e+00
  -7.3939394e-01   1.8181818e-01  -1.1111874e+00
  -7.3939394e-01   2.0606061e-01  -1.0614008e+00
  -7.3939394e-01   2.3030303e-01  -1.0114660e+00
  -7.3939394e-01   2.5454545e-01  -9.6198302e-01
  -7.3939394e-01   2.7878788e-01  -9.1336404e-01
  -7.3939394e-01   3.0303030e-01  -8.6587941e-01
  -7.3939394e-01   3.2727273e-01  -8.1969531e-01
  -7.3939394e-01   3.5151515e-01  -7.7490323e-01
  -7.3939394e-01   3.7575758e-01  -7.3154216e-01
  -7.3939394e-01   4.0000000e-01  -6.8961492e-01
  -7.3939394e-01   4.2424242e-01  -6.4909997e-01
  -7.3939394e-01   4.4848485e-01  -6.0995987e-01
  -7.3939394e-01   4.7272727e-01  -5.7214729e-01
  -7.3939394e-01   4.9696970e-01  -5.3560914e-01
  -7.3939394e-01   5.2121212e-01  -5.0028957e-01
  -7.3939394e-01   5.4545455e-01  -4.6613193e-01
  -7.3939394e-01   5.6969697e-01  -4.3308010e-01
  -7.3939394e-01   5.9393939e-01  -4.0107943e-01
  -7.3939394e-01   6.1818182e-01  -3.7007722e-01
  -7.3939394e-01   6.4242424e-01  -3.4002315e-01
  -7.3939394e-01   6.6666667e-01  -3.1086937e-01
  -7.3939394e-01   6.9090909e-01  -2.8257060e-01
  -7.3939394e-01   7.1515152e-01  -2.5508411e-01
  -7.3939394e-01   7.3939394e-01  -2.2836967e-01
  -7.3939394e-01   7.6363636e-01  -2.0238945e-01
  -7.3939394e-01   7.8787879e-01  -1.7710790e-01
  -7.3939394e-01   8.1212121e-01  -1.5249164e-01
  -7.3939394e-01   8.3636364e-01  -1.2850935e-01
  -7.3939394e-01   8.6060606e-01  -1.0513161e-01
  -7.3939394e-01   8.8484848e-01  -8.2330805e-02
  -7.3939394e-01   9.0909091e-01  -6.0080984e-02
  -7.3939394e-01   9.3333333e-01  -3.8357769e-02
  -7.3939394e-01   9.5757576e-01  -1.7138237e-02
  -7.3939394e-01   9.8181818e-01   3.5991804e-03
  -7.3939394e-01   1.0060606e+00   2.3874786e-02
  -7.3939394e-01   1.0303030e+00   4.3707708e-02
  -7.3939394e-01   1.0545455e+00   6.3115980e-02
  -7.3939394e-01   1.0787879e+00   8.2116617e-02
  -7.3939394e-01   1.1030303e+00   1.0072568e-01
  -7.3939394e-01   1.1272727e+00   1.1895835e-01
  -7.3939394e-01   1.1515152e+00   1.3682899e-01
  -7.3939394e-01   1.1757576e+00   1.5435117e-01
  -7.3939394e-01   1.2000000e+00   1.7153775e-01
  -7.1515152e-01  -1.2000000e+00   1.7468587e-01
  -7.1515152e-01  -1.1757576e+00   1.5762589e-01
  -7.1515152e-01  -1.1515152e+00   1.4023800e-01
  -7.1515152e-01  -1.1272727e+00   1.2250999e-01
  -7.1515152e-01  -1.1030303e+00   1.0442895e-01
  -7.1515152e-01  -1.0787879e+00   8.5981295e-02
  -7.1515152e-01  -1.0545455e+00   6.7152693e-02
  -7.1515152e-01  -1.0303030e+00   4.7928016e-02
  -7.1515152e-01  -1.0060606e+00   2.8291292e-02
  -7.1515152e-01  -9.8181818e-01   8.2256455e-03
  -7.1515152e-01  -9.5757576e-01  -1.2286759e-02
  -7.1515152e-01  -9.3333333e-01  -3.3264783e-02
  -7.1515152e-01  -9.0909091e-01  -5.4728373e-02
  -7.1515152e-01  -8.8484848e-01  -7.6698640e-02
  -7.1515152e-01  -8.6060606e-01  -9.9197919e-02
  -7.1515152e-01  -8.3636364e-01  -1.2224985e-01
  -7.1515152e-01  -8.1212121e-01  -1.4587945e-01
  -7.1515152e-01  -7.8787879e-01  -1.7011319e-01
  -7.1515152e-01  -7.6363636e-01  -1.9497903e-01
  -7.1515152e-01  -7.3939394e-01  -2.2050653e-01
  -7.1515152e-01  -7.1515152e-01  -2.4672688e-01
  -7.1515152e-01  -6.9090909e-01  -2.7367290e-01
  -7.1515152e-01  -6.6666667e-01  -3.0137909e-01
  -7.1515152e-01  -6.4242424e-01  -3.2988156e-01
  -7.1515152e-01  -6.1818182e-01  -3.5921797e-01
  -7.1515152e-01  -5.9393939e-01  -3.8942733e-01
  -7.1515152e-01  -5.6969697e-01  -4.2054974e-01
  -7.1515152e-01  -5.4545455e-01  -4.5262598e-01
  -7.1515152e-01  -5.2121212e-01  -4.8569684e-01
  -7.1515152e-01  -4.9696970e-01  -5.1980228e-01
  -7.1515152e-01  -4.7272727e-01  -5.5498010e-01
  -7.1515152e-01  -4.4848485e-01  -5.9126415e-01
  -7.1515152e-01  -4.2424242e-01  -6.2868190e-01
  -7.1515152e-01  -4.0000000e-01  -6.6725096e-01
  -7.1515152e-01  -3.7575758e-01  -7.0697448e-01
  -7.1515152e-01  -3.5151515e-01  -7.4783483e-01
  -7.1515152e-01  -3.2727273e-01  -7.8978519e-01
  -7.1515152e-01  -3.0303030e-01  -8.3273828e-01
  -7.1515152e-01  -2.7878788e-01  -8.7655185e-01
  -7.1515152e-01  -2.5454545e-01  -9.2100989e-01
  -7.1515152e-01  -2.3030303e-01  -9.6579965e-01
  -7.1515152e-01  -2.0606061e-01  -1.0104844e+00
  -7.1515152e-01  -1.8181818e-01  -1.0544740e+00
  -7.1515152e-01  -1.5757576e-01  -1.0969973e+00
  -7.1515152e-01  -1.3333333e-01  -1.1370843e+00
  -7.1515152e-01  -1.0909091e-01  -1.1735712e+00
  -7.1515152e-01  -8.4848485e-02  -1.2051421e+00
  -7.1515152e-01  -6.0606061e-02  -1.2304240e+00
  -7.1515152e-01  -3.6363636e-02  -1.2481351e+00
  -7.1515152e-01  -1.2121212e-02  -1.2572691e+00
  -7.1515152e-01   1.2121212e-02  -1.2572691e+00
  -7.1515152e-01   3.6363636e-02  -1.2481351e+00
  -7.1515152e-01   6.0606061e-02  -1.2304240e+00
  -7.1515152e-01   8.4848485e-02  -1.2051421e+00
  -7.1515152e-01   1.0909091e-01  -1.1735712e+00
  -7.1515152e-01   1.3333333e-01  -1.1370843e+00
  -7.1515152e-01   1.5757576e-01  -1.0969973e+00
  -7.1515152e-01   1.8181818e-01  -1.0544740e+00
  -7.1515152e-01   2.0606061e-01  -1.0104844e+00
  -7.1515152e-01   2.3030303e-01  -9.6579965e-01
  -7.1515152e-01   2.5454545e-01  -9.2100989e-01
  -7.1515152e-01   2.7878788e-01  -8.7655185e-01
  -7.1515152e-01   3.0303030e-01  -8.3273828e-01
  -7.1515152e-01   3.2727273e-01  -7.8978519e-01
  -7.1515152e-01   3.5151515e-01  -7.4783483e-01
  -7.1515152e-01   3.7575758e-01  -7.0697448e-01
  -7.1515152e-01   4.0000000e-01  -6.6725096e-01
  -7.1515152e-01   4.2424242e-01  -6.2868190e-01
  -7.1515152e-01   4.4848485e-01  -5.9126415e-01
  -7.1515152e-01   4.7272727e-01  -5.5498010e-01
  -7.1515152e-01   4.9696970e-01  -5.1980228e-01
  -7.1515152e-01   5.2121212e-01  -4.8569684e-01
  -7.1515152e-01   5.4545455e-01  -4.5262598e-01
  -7.1515152e-01   5.6969697e-01  -4.2054974e-01
  -7.1515152e-01   5.9393939e-01  -3.8942733e-01
  -7.1515152e-01   6.1818182e-01  -3.5921797e-01
  -7.1515152e-01   6.4242424e-01  -3.2988156e-01
  -7.1515152e-01   6.6666667e-01  -3.0137909e-01
  -7.1515152e-01   6.9090909e-01  -2.7367290e-01
  -7.1515152e-01   7.1515152e-01  -2.4672688e-01
  -7.1515152e-01   7.3939394e-01  -2.2050653e-01
  -7.1515152e-01   7.6363636e-01  -1.9497903e-01
  -7.1515152e-01   7.8787879e-01  -1.7011319e-01
  -7.1515152e-01   8.1212121e-01  -1.4587945e-01
  -7.1515152e-01   8.3636364e-01  -1.2224985e-01
  -7.1515152e-01   8.6060606e-01  -9.9197919e-02
  -7.1515152e-01   8.8484848e-01  -7.6698640e-02
  -7.1515152e-01   9.0909091e-01  -5.4728373e-02
  -7.1515152e-01   9.3333333e-01  -3.3264783e-02
  -7.1515152e-01   9.5757576e-01  -1.2286759e-02
  -7.1515152e-01   9.8181818e-01   8.2256455e-03
  -7.1515152e-01   1.0060606e+00   2.8291292e-02
  -7.1515152e-01   1.0303030e+00   4.7928016e-02
  -7.1515152e-01   1.0545455e+00   6.7152693e-02
  -7.1515152e-01   1.0787879e+00   8.5981295e-02
  -7.1515152e-01   1.1030303e+00   1.0442895e-01
  -7.1515152e-01   1.1272727e+00   1.2250999e-01
  -7.1515152e-01   1.1515152e+00   1.4023800e-01
  -7.1515152e-01   1.1757576e+00   1.5762589e-01
  -7.1515152e-01   1.2000000e+00   1.7468587e-01
  -6.9090909e-01  -1.2000000e+00   1.7815017e-01
  -6.9090909e-01  -1.1757576e+00   1.6122840e-01
  -6.9090909e-01  -1.1515152e+00   1.4398704e-01
  -6.9090909e-01  -1.1272727e+00   1.2641453e-01
  -6.9090909e-01  -1.1030303e+00   1.0849871e-01
  -6.9090909e-01  -1.0787879e+00   9.0226789e-02
  -6.9090909e-01  -1.0545455e+00   7.1585340e-02
  -6.9090909e-01  -1.0303030e+00   5.2560222e-02
  -6.9090909e-01  -1.0060606e+00   3.3136561e-02
  -6.9090909e-01  -9.8181818e-01   1.3298698e-02
  -6.9090909e-01  -9.5757576e-01  -6.9698458e-03
  -6.9090909e-01  -9.3333333e-01  -2.7686421e-02
  -6.9090909e-01  -9.0909091e-01  -4.8869291e-02
  -6.9090909e-01  -8.8484848e-01  -7.0537678e-02
  -6.9090909e-01  -8.6060606e-01  -9.2711801e-02
  -6.9090909e-01  -8.3636364e-01  -1.1541293e-01
  -6.9090909e-01  -8.1212121e-01  -1.3866339e-01
  -6.9090909e-01  -7.8787879e-01  -1.6248663e-01
  -6.9090909e-01  -7.6363636e-01  -1.8690722e-01
  -6.9090909e-01  -7.3939394e-01  -2.1195083e-01
  -6.9090909e-01  -7.1515152e-01  -2.3764425e-01
  -6.9090909e-01  -6.9090909e-01  -2.6401530e-01
  -6.9090909e-01  -6.6666667e-01  -2.9109277e-01
  -6.9090909e-01  -6.4242424e-01  -3.1890626e-01
  -6.9090909e-01  -6.1818182e-01  -3.4748595e-01
  -6.9090909e-01  -5.9393939e-01  -3.7686229e-01
  -6.9090909e-01  -5.6969697e-01  -4.0706557e-01
  -6.9090909e-01  -5.4545455e-01  -4.3812526e-01
  -6.9090909e-01  -5.2121212e-01  -4.7006919e-01
  -6.9090909e-01  -4.9696970e-01  -5.0292241e-01
  -6.9090909e-01  -4.7272727e-01  -5.3670563e-01
  -6.9090909e-01  -4.4848485e-01  -5.7143314e-01
  -6.9090909e-01  -4.2424242e-01  -6.0711015e-01
  -6.9090909e-01  -4.0000000e-01  -6.4372913e-01
  -6.9090909e-01  -3.7575758e-01  -6.8126517e-01
  -6.9090909e-01  -3.5151515e-01  -7.1966980e-01
  -6.9090909e-01  -3.2727273e-01  -7.5886326e-01
  -6.9090909e-01  -3.0303030e-01  -7.9872454e-01
  -6.9090909e-01  -2.7878788e-01  -8.3907916e-01
  -6.9090909e-01  -2.5454545e-01  -8.7968446e-01
  -6.9090909e-01  -2.3030303e-01  -9.2021267e-01
  -6.9090909e-01  -2.0606061e-01  -9.6023275e-01
  -6.9090909e-01  -1.8181818e-01  -9.9919318e-01
  -6.9090909e-01  -1.5757576e-01  -1.0364095e+00
  -6.9090909e-01  -1.3333333e-01  -1.0710622e+00
  -6.9090909e-01  -1.0909091e-01  -1.1022139e+00
  -6.9090909e-01  -8.4848485e-02  -1.1288513e+00
  -6.9090909e-01  -6.0606061e-02  -1.1499594e+00
  -6.9090909e-01  -3.6363636e-02  -1.1646239e+00
  -6.9090909e-01  -1.2121212e-02  -1.1721461e+00
  -6.9090909e-01   1.2121212e-02  -1.1721461e+00
  -6.9090909e-01   3.6363636e-02  -1.1646239e+00
  -6.9090909e-01   6.0606061e-02  -1.1499594e+00
  -6.9090909e-01   8.4848485e-02  -1.1288513e+00
  -6.9090909e-01   1.0909091e-01  -1.1022139e+00
  -6.9090909e-01   1.3333333e-01  -1.0710622e+00
  -6.9090909e-01   1.5757576e-01  -1.0364095e+00
  -6.9090909e-01   1.8181818e-01  -9.9919318e-01
  -6.9090909e-01   2.0606061e-01  -9.6023275e-01
  -6.9090909e-01   2.3030303e-01  -9.2021267e-01
  -6.9090909e-01   2.5454545e-01  -8.7968446e-01
  -6.9090909e-01   2.7878788e-01  -8.3907916e-01
  -6.9090909e-01   3.0303030e-01  -7.9872454e-01
  -6.9090909e-01   3.2727273e-01  -7.5886326e-01
  -6.9090909e-01   3.5151515e-01  -7.1966980e-01
  -6.9090909e-01   3.7575758e-01  -6.8126517e-01
  -6.9090909e-01   4.0000000e-01  -6.4372913e-01
  -6.9090909e-01   4.2424242e-01  -6.0711015e-01
  -6.9090909e-01   4.4848485e-01  -5.7143314e-01
  -6.9090909e-01   4.7272727e-01  -5.3670563e-01
  -6.9090909e-01   4.9696970e-01  -5.0292241e-01
  -6.9090909e-01   5.2121212e-01  -4.7006919e-01
  -6.9090909e-01   5.4545455e-01  -4.3812526e-01
  -6.9090909e-01   5.6969697e-01  -4.0706557e-01
  -6.9090909e-01   5.9393939e-01  -3.7686229e-01
  -6.9090909e-01   6.1818182e-01  -3.4748595e-01
  -6.9090909e-01   6.4242424e-01  -3.1890626e-01
  -6.9090909e-01   6.6666667e-01  -2.9109277e-01
  -6.9090909e-01   6.9090909e-01  -2.6401530e-01
  -6.9090909e-01   7.1515152e-01  -2.3764425e-01
  -6.9090909e-01   7.3939394e-01  -2.1195083e-01
  -6.9090909e-01   7.6363636e-01  -1.8690722e-01
  -6.9090909e-01   7.8787879e-01  -1.6248663e-01
  -6.9090909e-01   8.1212121e-01  -1.3866339e-01
  -6.9090909e-01   8.3636364e-01  -1.1541293e-01
  -6.9090909e-01   8.6060606e-01  -9.2711801e-02
  -6.9090909e-01   8.8484848e-01  -7.0537678e-02
  -6.9090909e-01   9.0909091e-01  -4.8869291e-02
  -6.9090909e-01   9.3333333e-01  -2.7686421e-02
  -6.9090909e-01   9.5757576e-01  -6.9698458e-03
  -6.9090909e-01   9.8181818e-01   1.3298698e-02
  -6.9090909e-01   1.0060606e+00   3.3136561e-02
  -6.9090909e-01   1.0303030e+00   5.2560222e-02
  -6.9090909e-01   1.0545455e+00   7.1585340e-02
  -6.9090909e-01   1.0787879e+00   9.0226789e-02
  -6.9090909e-01   1.1030303e+00   1.0849871e-01
  -6.9090909e-01   1.1272727e+00   1.2641453e-01
  -6.9090909e-01   1.1515152e+00   1.4398704e-01
  -6.9090909e-01   1.1757576e+00   1.6122840e-01
  -6.9090909e-01   1.2000000e+00   1.7815017e-01
  -6.6666667e-01  -1.2000000e+00   1.8192295e-01
  -6.6666667e-01  -1.1757576e+00   1.6515041e-01
  -6.6666667e-01  -1.1515152e+00   1.4806714e-01
  -6.6666667e-01  -1.1272727e+00   1.3066229e-01
  -6.6666667e-01  -1.1030303e+00   1.1292445e-01
  -6.6666667e-01  -1.0787879e+00   9.4841698e-02
  -6.6666667e-01  -1.0545455e+00   7.6401532e-02
  -6.6666667e-01  -1.0303030e+00   5.7590842e-02
  -6.6666667e-01  -1.0060606e+00   3.8395892e-02
  -6.6666667e-01  -9.8181818e-01   1.8802288e-02
  -6.6666667e-01  -9.5757576e-01  -1.2050529e-03
  -6.6666667e-01  -9.3333333e-01  -2.1641925e-02
  -6.6666667e-01  -9.0909091e-01  -4.2524861e-02
  -6.6666667e-01  -8.8484848e-01  -6.3871151e-02
  -6.6666667e-01  -8.6060606e-01  -8.5698862e-02
  -6.6666667e-01  -8.3636364e-01  -1.0802684e-01
  -6.6666667e-01  -8.1212121e-01  -1.3087473e-01
  -6.6666667e-01  -7.8787879e-01  -1.5426292e-01
  -6.6666667e-01  -7.6363636e-01  -1.7821257e-01
  -6.6666667e-01  -7.3939394e-01  -2.0274550e-01
  -6.6666667e-01  -7.1515152e-01  -2.2788414e-01
  -6.6666667e-01  -6.9090909e-01  -2.5365142e-01
  -6.6666667e-01  -6.6666667e-01  -2.8007054e-01
  -6.6666667e-01  -6.4242424e-01  -3.0716481e-01
  -6.6666667e-01  -6.1818182e-01  -3.3495725e-01
  -6.6666667e-01  -5.9393939e-01  -3.6347020e-01
  -6.6666667e-01  -5.6969697e-01  -3.9272472e-01
  -6.6666667e-01  -5.4545455e-01  -4.2273984e-01
  -6.6666667e-01  -5.2121212e-01  -4.5353155e-01
  -6.6666667e-01  -4.9696970e-01  -4.8511151e-01
  -6.6666667e-01  -4.7272727e-01  -5.1748535e-01
  -6.6666667e-01  -4.4848485e-01  -5.5065054e-01
  -6.6666667e-01  -4.2424242e-01  -5.8459356e-01
  -6.6666667e-01  -4.0000000e-01  -6.1928639e-01
  -6.6666667e-01  -3.7575758e-01  -6.5468209e-01
  -6.6666667e-01  -3.5151515e-01  -6.9070914e-01
  -6.6666667e-01  -3.2727273e-01  -7.2726468e-01
  -6.6666667e-01  -3.0303030e-01  -7.6420615e-01
  -6.6666667e-01  -2.7878788e-01  -8.0134165e-01
  -6.6666667e-01  -2.5454545e-01  -8.3841890e-01
  -6.6666667e-01  -2.3030303e-01  -8.7511361e-01
  -6.6666667e-01  -2.0606061e-01  -9.1101830e-01
  -6.6666667e-01  -1.8181818e-01  -9.4563354e-01
  -6.6666667e-01  -1.5757576e-01  -9.7836465e-01
  -6.6666667e-01  -1.3333333e-01  -1.0085278e+00
  -6.6666667e-01  -1.0909091e-01  -1.0353699e+00
  -6.6666667e-01  -8.4848485e-02  -1.0581059e+00
  -6.6666667e-01  -6.0606061e-02  -1.0759748e+00
  -6.6666667e-01  -3.6363636e-02  -1.0883094e+00
  -6.6666667e-01  -1.2121212e-02  -1.0946105e+00
  -6.6666667e-01   1.2121212e-02  -1.0946105e+00
  -6.6666667e-01   3.6363636e-02  -1.0883094e+00
  -6.6666667e-01   6.0606061e-02  -1.0759748e+00
  -6.6666667e-01   8.4848485e-02  -1.0581059e+00
  -6.6666667e-01   1.0909091e-01  -1.0353699e+00
  -6.6666667e-01   1.3333333e-01  -1.0085278e+00
  -6.6666667e-01   1.5757576e-01  -9.7836465e-01
  -6.6666667e-01   1.8181818e-01  -9.4563354e-01
  -6.6666667e-01   2.0606061e-01  -9.1101830e-01
  -6.6666667e-01   2.3030303e-01  -8.7511361e-01
  -6.6666667e-01   2.5454545e-01  -8.3841890e-01
  -6.6666667e-01   2.7878788e-01  -8.0134165e-01
  -6.6666667e-01   3.0303030e-01  -7.6420615e-01
  -6.6666667e-01   3.2727273e-01  -7.2726468e-01
  -6.6666667e-01   3.5151515e-01  -6.9070914e-01
  -6.6666667e-01   3.7575758e-01  -6.5468209e-01
  -6.6666667e-01   4.0000000e-01  -6.1928639e-01
  -6.6666667e-01   4.2424242e-01  -5.8459356e-01
  -6.6666667e-01   4.4848485e-01  -5.5065054e-01
  -6.6666667e-01   4.7272727e-01  -5.1748535e-01
  -6.6666667e-01   4.9696970e-01  -4.8511151e-01
  -6.6666667e-01   5.2121212e-01  -4.5353155e-01
  -6.6666667e-01   5.4545455e-01  -4.2273984e-01
  -6.6666667e-01   5.6969697e-01  -3.9272472e-01
  -6.6666667e-01   5.9393939e-01  -3.6347020e-01
  -6.6666667e-01   6.1818182e-01  -3.3495725e-01
  -6.6666667e-01   6.4242424e-01  -3.0716481e-01
  -6.6666667e-01   6.6666667e-01  -2.8007054e-01
  -6.6666667e-01   6.9090909e-01  -2.5365142e-01
  -6.6666667e-01   7.1515152e-01  -2.2788414e-01
  -6.6666667e-01   7.3939394e-01  -2.0274550e-01
  -6.6666667e-01   7.6363636e-01  -1.7821257e-01
  -6.6666667e-01   7.8787879e-01  -1.5426292e-01
  -6.6666667e-01   8.1212121e-01  -1.3087473e-01
  -6.6666667e-01   8.3636364e-01  -1.0802684e-01
  -6.6666667e-01   8.6060606e-01  -8.5698862e-02
  -6.6666667e-01   8.8484848e-01  -6.3871151e-02
  -6.6666667e-01   9.0909091e-01  -4.2524861e-02
  -6.6666667e-01   9.3333333e-01  -2.1641925e-02
  -6.6666667e-01   9.5757576e-01  -1.2050529e-03
  -6.6666667e-01   9.8181818e-01   1.8802288e-02
  -6.6666667e-01   1.0060606e+00   3.8395892e-02
  -6.6666667e-01   1.0303030e+00   5.7590842e-02
  -6.6666667e-01   1.0545455e+00   7.6401532e-02
  -6.6666667e-01   1.0787879e+00   9.4841698e-02
  -6.6666667e-01   1.1030303e+00   1.1292445e-01
  -6.6666667e-01   1.1272727e+00   1.3066229e-01
  -6.6666667e-01   1.1515152e+00   1.4806714e-01
  -6.6666667e-01   1.1757576e+00   1.6515041e-01
  -6.6666667e-01   1.2000000e+00   1.8192295e-01
  -6.4242424e-01  -1.2000000e+00   1.8599600e-01
  -6.4242424e-01  -1.1757576e+00   1.6938306e-01
  -6.4242424e-01  -1.1515152e+00   1.5246875e-01
  -6.4242424e-01  -1.1272727e+00   1.3524293e-01
  -6.4242424e-01  -1.1030303e+00   1.1769501e-01
  -6.4242424e-01  -1.0787879e+00   9.9813924e-02
  -6.4242424e-01  -1.0545455e+00   8.1588142e-02
  -6.4242424e-01  -1.0303030e+00   6.3005612e-02
  -6.4242424e-01  -1.0060606e+00   4.4053765e-02
  -6.4242424e-01  -9.8181818e-01   2.4719495e-02
  -6.4242424e-01  -9.5757576e-01   4.9891482e-03
  -6.4242424e-01  -9.3333333e-01  -1.5151492e-02
  -6.4242424e-01  -9.0909091e-01  -3.5717204e-02
  -6.4242424e-01  -8.8484848e-01  -5.6723335e-02
  -6.4242424e-01  -8.6060606e-01  -7.8185784e-02
  -6.4242424e-01  -8.3636364e-01  -1.0012099e-01
  -6.4242424e-01  -8.1212121e-01  -1.2254589e-01
  -6.4242424e-01  -7.8787879e-01  -1.4547788e-01
  -6.4242424e-01  -7.6363636e-01  -1.6893474e-01
  -6.4242424e-01  -7.3939394e-01  -1.9293453e-01
  -6.4242424e-01  -7.1515152e-01  -2.1749546e-01
  -6.4242424e-01  -6.9090909e-01  -2.4263570e-01
  -6.4242424e-01  -6.6666667e-01  -2.6837313e-01
  -6.4242424e-01  -6.4242424e-01  -2.9472508e-01
  -6.4242424e-01  -6.1818182e-01  -3.2170783e-01
  -6.4242424e-01  -5.9393939e-01  -3.4933620e-01
  -6.4242424e-01  -5.6969697e-01  -3.7762278e-01
  -6.4242424e-01  -5.4545455e-01  -4.0657712e-01
  -6.4242424e-01  -5.2121212e-01  -4.3620467e-01
  -6.4242424e-01  -4.9696970e-01  -4.6650537e-01
  -6.4242424e-01  -4.7272727e-01  -4.9747194e-01
  -6.4242424e-01  -4.4848485e-01  -5.2908772e-01
  -6.4242424e-01  -4.2424242e-01  -5.6132401e-01
  -6.4242424e-01  -4.0000000e-01  -5.9413674e-01
  -6.4242424e-01  -3.7575758e-01  -6.2746246e-01
  -6.4242424e-01  -3.5151515e-01  -6.6121343e-01
  -6.4242424e-01  -3.2727273e-01  -6.9527196e-01
  -6.4242424e-01  -3.0303030e-01  -7.2948371e-01
  -6.4242424e-01  -2.7878788e-01  -7.6365038e-01
  -6.4242424e-01  -2.5454545e-01  -7.9752194e-01
  -6.4242424e-01  -2.3030303e-01  -8.3078910e-01
  -6.4242424e-01  -2.0606061e-01  -8.6307717e-01
  -6.4242424e-01  -1.8181818e-01  -8.9394279e-01
  -6.4242424e-01  -1.5757576e-01  -9.2287578e-01
  -6.4242424e-01  -1.3333333e-01  -9.4930856e-01
  -6.4242424e-01  -1.0909091e-01  -9.7263541e-01
  -6.4242424e-01  -8.4848485e-02  -9.9224321e-01
  -6.4242424e-01  -6.0606061e-02  -1.0075528e+00
  -6.4242424e-01  -3.6363636e-02  -1.0180675e+00
  -6.4242424e-01  -1.2121212e-02  -1.0234218e+00
  -6.4242424e-01   1.2121212e-02  -1.0234218e+00
  -6.4242424e-01   3.6363636e-02  -1.0180675e+00
  -6.4242424e-01   6.0606061e-02  -1.0075528e+00
  -6.4242424e-01   8.4848485e-02  -9.9224321e-01
  -6.4242424e-01   1.0909091e-01  -9.7263541e-01
  -6.4242424e-01   1.3333333e-01  -9.4930856e-01
  -6.4242424e-01   1.5757576e-01  -9.2287578e-01
  -6.4242424e-01   1.8181818e-01  -8.9394279e-01
  -6.4242424e-01   2.0606061e-01  -8.6307717e-01
  -6.4242424e-01   2.3030303e-01  -8.3078910e-01
  -6.4242424e-01   2.5454545e-01  -7.9752194e-01
  -6.4242424e-01   2.7878788e-01  -7.6365038e-01
  -6.4242424e-01   3.0303030e-01  -7.2948371e-01
  -6.4242424e-01   3.2727273e-01  -6.9527196e-01
  -6.4242424e-01   3.5151515e-01  -6.6121343e-01
  -6.4242424e-01   3.7575758e-01  -6.2746246e-01
  -6.4242424e-01   4.0000000e-01  -5.9413674e-01
  -6.4242424e-01   4.2424242e-01  -5.6132401e-01
  -6.4242424e-01   4.4848485e-01  -5.2908772e-01
  -6.4242424e-01   4.7272727e-01  -4.9747194e-01
  -6.4242424e-01   4.9696970e-01  -4.6650537e-01
  -6.4242424e-01   5.2121212e-01  -4.3620467e-01
  -6.4242424e-01   5.4545455e-01  -4.0657712e-01
  -6.4242424e-01   5.6969697e-01  -3.7762278e-01
  -6.4242424e-01   5.9393939e-01  -3.4933620e-01
  -6.4242424e-01   6.1818182e-01  -3.2170783e-01
  -6.4242424e-01   6.4242424e-01  -2.9472508e-01
  -6.4242424e-01   6.6666667e-01  -2.6837313e-01
  -6.4242424e-01   6.9090909e-01  -2.4263570e-01
  -6.4242424e-01   7.1515152e-01  -2.1749546e-01
  -6.4242424e-01   7.3939394e-01  -1.9293453e-01
  -6.4242424e-01   7.6363636e-01  -1.6893474e-01
  -6.4242424e-01   7.8787879e-01  -1.4547788e-01
  -6.4242424e-01   8.1212121e-01  -1.2254589e-01
  -6.4242424e-01   8.3636364e-01  -1.0012099e-01
  -6.4242424e-01   8.6060606e-01  -7.8185784e-02
  -6.4242424e-01   8.8484848e-01  -5.6723335e-02
  -6.4242424e-01   9.0909091e-01  -3.5717204e-02
  -6.4242424e-01   9.3333333e-01  -1.5151492e-02
  -6.4242424e-01   9.5757576e-01   4.9891482e-03
  -6.4242424e-01   9.8181818e-01   2.4719495e-02
  -6.4242424e-01   1.0060606e+00   4.4053765e-02
  -6.4242424e-01   1.0303030e+00   6.3005612e-02
  -6.4242424e-01   1.0545455e+00   8.1588142e-02
  -6.4242424e-01   1.0787879e+00   9.9813924e-02
  -6.4242424e-01   1.1030303e+00   1.1769501e-01
  -6.4242424e-01   1.1272727e+00   1.3524293e-01
  -6.4242424e-01   1.1515152e+00   1.5246875e-01
  -6.4242424e-01   1.1757576e+00   1.6938306e-01
  -6.4242424e-01   1.2000000e+00   1.8599600e-01
  -6.1818182e-01  -1.2000000e+00   1.9036064e-01
  -6.1818182e-01  -1.1757576e+00   1.7391701e-01
  -6.1818182e-01  -1.1515152e+00   1.5718179e-01
  -6.1818182e-01  -1.1272727e+00   1.4014559e-01
  -6.1818182e-01  -1.1030303e+00   1.2279864e-01
  -6.1818182e-01  -1.0787879e+00   1.0513077e-01
  -6.1818182e-01  -1.0545455e+00   8.7131414e-02
  -6.1818182e-01  -1.0303030e+00   6.8789609e-02
  -6.1818182e-01  -1.0060606e+00   5.0093967e-02
  -6.1818182e-01  -9.8181818e-01   3.1032687e-02
  -6.1818182e-01  -9.5757576e-01   1.1593548e-02
  -6.1818182e-01  -9.3333333e-01  -8.2360794e-03
  -6.1818182e-01  -9.0909091e-01  -2.8469223e-02
  -6.1818182e-01  -8.8484848e-01  -4.9119291e-02
  -6.1818182e-01  -8.6060606e-01  -7.0200034e-02
  -6.1818182e-01  -8.3636364e-01  -9.1725511e-02
  -6.1818182e-01  -8.1212121e-01  -1.1371002e-01
  -6.1818182e-01  -7.8787879e-01  -1.3616801e-01
  -6.1818182e-01  -7.6363636e-01  -1.5911400e-01
  -6.1818182e-01  -7.3939394e-01  -1.8256242e-01
  -6.1818182e-01  -7.1515152e-01  -2.0652743e-01
  -6.1818182e-01  -6.9090909e-01  -2.3102268e-01
  -6.1818182e-01  -6.6666667e-01  -2.5606105e-01
  -6.1818182e-01  -6.4242424e-01  -2.8165428e-01
  -6.1818182e-01  -6.1818182e-01  -3.0781245e-01
  -6.1818182e-01  -5.9393939e-01  -3.3454349e-01
  -6.1818182e-01  -5.6969697e-01  -3.6185238e-01
  -6.1818182e-01  -5.4545455e-01  -3.8974029e-01
  -6.1818182e-01  -5.2121212e-01  -4.1820346e-01
  -6.1818182e-01  -4.9696970e-01  -4.4723182e-01
  -6.1818182e-01  -4.7272727e-01  -4.7680731e-01
  -6.1818182e-01  -4.4848485e-01  -5.0690185e-01
  -6.1818182e-01  -4.2424242e-01  -5.3747482e-01
  -6.1818182e-01  -4.0000000e-01  -5.6847010e-01
  -6.1818182e-01  -3.7575758e-01  -5.9981259e-01
  -6.1818182e-01  -3.5151515e-01  -6.3140409e-01
  -6.1818182e-01  -3.2727273e-01  -6.6311870e-01
  -6.1818182e-01  -3.0303030e-01  -6.9479771e-01
  -6.1818182e-01  -2.7878788e-01  -7.2624432e-01
  -6.1818182e-01  -2.5454545e-01  -7.5721840e-01
  -6.1818182e-01  -2.3030303e-01  -7.8743211e-01
  -6.1818182e-01  -2.0606061e-01  -8.1654714e-01
  -6.1818182e-01  -1.8181818e-01  -8.4417480e-01
  -6.1818182e-01  -1.5757576e-01  -8.6988046e-01
  -6.1818182e-01  -1.3333333e-01  -8.9319369e-01
  -6.1818182e-01  -1.0909091e-01  -9.1362546e-01
  -6.1818182e-01  -8.4848485e-02  -9.3069247e-01
  -6.1818182e-01  -6.0606061e-02  -9.4394781e-01
  -6.1818182e-01  -3.6363636e-02  -9.5301494e-01
  -6.1818182e-01  -1.2121212e-02  -9.5762050e-01
  -6.1818182e-01   1.2121212e-02  -9.5762050e-01
  -6.1818182e-01   3.6363636e-02  -9.5301494e-01
  -6.1818182e-01   6.0606061e-02  -9.4394781e-01
  -6.1818182e-01   8.4848485e-02  -9.3069247e-01
  -6.1818182e-01   1.0909091e-01  -9.1362546e-01
  -6.1818182e-01   1.3333333e-01  -8.9319369e-01
  -6.1818182e-01   1.5757576e-01  -8.6988046e-01
  -6.1818182e-01   1.8181818e-01  -8.4417480e-01
  -6.1818182e-01   2.0606061e-01  -8.1654714e-01
  -6.1818182e-01   2.3030303e-01  -7.8743211e-01
  -6.1818182e-01   2.5454545e-01  -7.5721840e-01
  -6.1818182e-01   2.7878788e-01  -7.2624432e-01
  -6.1818182e-01   3.0303030e-01  -6.9479771e-01
  -6.1818182e-01   3.2727273e-01  -6.6311870e-01
  -6.1818182e-01   3.5151515e-01  -6.3140409e-01
  -6.1818182e-01   3.7575758e-01  -5.9981259e-01
  -6.1818182e-01   4.0000000e-01  -5.6847010e-01
  -6.1818182e-01   4.2424242e-01  -5.3747482e-01
  -6.1818182e-01   4.4848485e-01  -5.0690185e-01
  -6.1818182e-01   4.7272727e-01  -4.7680731e-01
  -6.1818182e-01   4.9696970e-01  -4.4723182e-01
  -6.1818182e-01   5.2121212e-01  -4.1820346e-01
  -6.1818182e-01   5.4545455e-01  -3.8974029e-01
  -6.1818182e-01   5.6969697e-01  -3.6185238e-01
  -6.1818182e-01   5.9393939e-01  -3.3454349e-01
  -6.1818182e-01   6.1818182e-01  -3.0781245e-01
  -6.1818182e-01   6.4242424e-01  -2.8165428e-01
  -6.1818182e-01   6.6666667e-01  -2.5606105e-01
  -6.1818182e-01   6.9090909e-01  -2.3102268e-01
  -6.1818182e-01   7.1515152e-01  -2.0652743e-01
  -6.1818182e-01   7.3939394e-01  -1.8256242e-01
  -6.1818182e-01   7.6363636e-01  -1.5911400e-01
  -6.1818182e-01   7.8787879e-01  -1.3616801e-01
  -6.1818182e-01   8.1212121e-01  -1.1371002e-01
  -6.1818182e-01   8.3636364e-01  -9.1725511e-02
  -6.1818182e-01   8.6060606e-01  -7.0200034e-02
  -6.1818182e-01   8.8484848e-01  -4.9119291e-02
  -6.1818182e-01   9.0909091e-01  -2.8469223e-02
  -6.1818182e-01   9.3333333e-01  -8.2360794e-03
  -6.1818182e-01   9.5757576e-01   1.1593548e-02
  -6.1818182e-01   9.8181818e-01   3.1032687e-02
  -6.1818182e-01   1.0060606e+00   5.0093967e-02
  -6.1818182e-01   1.0303030e+00   6.8789609e-02
  -6.1818182e-01   1.0545455e+00   8.7131414e-02
  -6.1818182e-01   1.0787879e+00   1.0513077e-01
  -6.1818182e-01   1.1030303e+00   1.2279864e-01
  -6.1818182e-01   1.1272727e+00   1.4014559e-01
  -6.1818182e-01   1.1515152e+00   1.5718179e-01
  -6.1818182e-01   1.1757576e+00   1.7391701e-01
  -6.1818182e-01   1.2000000e+00   1.9036064e-01
  -5.9393939e-01  -1.2000000e+00   1.9500778e-01
  -5.9393939e-01  -1.1757576e+00   1.7874249e-01
  -5.9393939e-01  -1.1515152e+00   1.6219576e-01
  -5.9393939e-01  -1.1272727e+00   1.4535895e-01
  -5.9393939e-01  -1.1030303e+00   1.2822313e-01
  -5.9393939e-01  -1.0787879e+00   1.1077902e-01
  -5.9393939e-01  -1.0545455e+00   9.3017067e-02
  -5.9393939e-01  -1.0303030e+00   7.4927372e-02
  -5.9393939e-01  -1.0060606e+00   5.6499739e-02
  -5.9393939e-01  -9.8181818e-01   3.7723668e-02
  -5.9393939e-01  -9.5757576e-01   1.8588369e-02
  -5.9393939e-01  -9.3333333e-01  -9.1721358e-04
  -5.9393939e-01  -9.0909091e-01  -2.0804377e-02
  -5.9393939e-01  -8.8484848e-01  -4.1084621e-02
  -5.9393939e-01  -8.6060606e-01  -6.1769594e-02
  -5.9393939e-01  -8.3636364e-01  -8.2871031e-02
  -5.9393939e-01  -8.1212121e-01  -1.0440067e-01
  -5.9393939e-01  -7.8787879e-01  -1.2637013e-01
  -5.9393939e-01  -7.6363636e-01  -1.4879080e-01
  -5.9393939e-01  -7.3939394e-01  -1.7167365e-01
  -5.9393939e-01  -7.1515152e-01  -1.9502902e-01
  -5.9393939e-01  -6.9090909e-01  -2.1886634e-01
  -5.9393939e-01  -6.6666667e-01  -2.4319386e-01
  -5.9393939e-01  -6.4242424e-01  -2.6801816e-01
  -5.9393939e-01  -6.1818182e-01  -2.9334373e-01
  -5.9393939e-01  -5.9393939e-01  -3.1917230e-01
  -5.9393939e-01  -5.6969697e-01  -3.4550215e-01
  -5.9393939e-01  -5.4545455e-01  -3.7232716e-01
  -5.9393939e-01  -5.2121212e-01  -3.9963573e-01
  -5.9393939e-01  -4.9696970e-01  -4.2740946e-01
  -5.9393939e-01  -4.7272727e-01  -4.5562157e-01
  -5.9393939e-01  -4.4848485e-01  -4.8423499e-01
  -5.9393939e-01  -4.2424242e-01  -5.1320015e-01
  -5.9393939e-01  -4.0000000e-01  -5.4245242e-01
  -5.9393939e-01  -3.7575758e-01  -5.7190911e-01
  -5.9393939e-01  -3.5151515e-01  -6.0146618e-01
  -5.9393939e-01  -3.2727273e-01  -6.3099467e-01
  -5.9393939e-01  -3.0303030e-01  -6.6033689e-01
  -5.9393939e-01  -2.7878788e-01  -6.8930279e-01
  -5.9393939e-01  -2.5454545e-01  -7.1766673e-01
  -5.9393939e-01  -2.3030303e-01  -7.4516529e-01
  -5.9393939e-01  -2.0606061e-01  -7.7149665e-01
  -5.9393939e-01  -1.8181818e-01  -7.9632266e-01
  -5.9393939e-01  -1.5757576e-01  -8.1927423e-01
  -5.9393939e-01  -1.3333333e-01  -8.3996107e-01
  -5.9393939e-01  -1.0909091e-01  -8.5798622e-01
  -5.9393939e-01  -8.4848485e-02  -8.7296515e-01
  -5.9393939e-01  -6.0606061e-02  -8.8454843e-01
  -5.9393939e-01  -3.6363636e-02  -8.9244589e-01
  -5.9393939e-01  -1.2121212e-02  -8.9644914e-01
  -5.9393939e-01   1.2121212e-02  -8.9644914e-01
  -5.9393939e-01   3.6363636e-02  -8.9244589e-01
  -5.9393939e-01   6.0606061e-02  -8.8454843e-01
  -5.9393939e-01   8.4848485e-02  -8.7296515e-01
  -5.9393939e-01   1.0909091e-01  -8.5798622e-01
  -5.9393939e-01   1.3333333e-01  -8.3996107e-01
  -5.9393939e-01   1.5757576e-01  -8.1927423e-01
  -5.9393939e-01   1.8181818e-01  -7.9632266e-01
  -5.9393939e-01   2.0606061e-01  -7.7149665e-01
  -5.9393939e-01   2.3030303e-01  -7.4516529e-01
  -5.9393939e-01   2.5454545e-01  -7.1766673e-01
  -5.9393939e-01   2.7878788e-01  -6.8930279e-01
  -5.9393939e-01   3.0303030e-01  -6.6033689e-01
  -5.9393939e-01   3.2727273e-01  -6.3099467e-01
  -5.9393939e-01   3.5151515e-01  -6.0146618e-01
  -5.9393939e-01   3.7575758e-01  -5.7190911e-01
  -5.9393939e-01   4.0000000e-01  -5.4245242e-01
  -5.9393939e-01   4.2424242e-01  -5.1320015e-01
  -5.9393939e-01   4.4848485e-01  -4.8423499e-01
  -5.9393939e-01   4.7272727e-01  -4.5562157e-01
  -5.9393939e-01   4.9696970e-01  -4.2740946e-01
  -5.9393939e-01   5.2121212e-01  -3.9963573e-01
  -5.9393939e-01   5.4545455e-01  -3.7232716e-01
  -5.9393939e-01   5.6969697e-01  -3.4550215e-01
  -5.9393939e-01   5.9393939e-01  -3.1917230e-01
  -5.9393939e-01   6.1818182e-01  -2.9334373e-01
  -5.9393939e-01   6.4242424e-01  -2.6801816e-01
  -5.9393939e-01   6.6666667e-01  -2.4319386e-01
  -5.9393939e-01   6.9090909e-01  -2.1886634e-01
  -5.9393939e-01   7.1515152e-01  -1.9502902e-01
  -5.9393939e-01   7.3939394e-01  -1.7167365e-01
  -5.9393939e-01   7.6363636e-01  -1.4879080e-01
  -5.9393939e-01   7.8787879e-01  -1.2637013e-01
  -5.9393939e-01   8.1212121e-01  -1.0440067e-01
  -5.9393939e-01   8.3636364e-01  -8.2871031e-02
  -5.9393939e-01   8.6060606e-01  -6.1769594e-02
  -5.9393939e-01   8.8484848e-01  -4.1084621e-02
  -5.9393939e-01   9.0909091e-01  -2.0804377e-02
  -5.9393939e-01   9.3333333e-01  -9.1721358e-04
  -5.9393939e-01   9.5757576e-01   1.8588369e-02
  -5.9393939e-01   9.8181818e-01   3.7723668e-02
  -5.9393939e-01   1.0060606e+00   5.6499739e-02
  -5.9393939e-01   1.0303030e+00   7.4927372e-02
  -5.9393939e-01   1.0545455e+00   9.3017067e-02
  -5.9393939e-01   1.0787879e+00   1.1077902e-01
  -5.9393939e-01   1.1030303e+00   1.2822313e-01
  -5.9393939e-01   1.1272727e+00   1.4535895e-01
  -5.9393939e-01   1.1515152e+00   1.6219576e-01
  -5.9393939e-01   1.1757576e+00   1.7874249e-01
  -5.9393939e-01   1.2000000e+00   1.9500778e-01
  -5.6969697e-01  -1.2000000e+00   1.9992798e-01
  -5.6969697e-01  -1.1757576e+00   1.8384935e-01
  -5.6969697e-01  -1.1515152e+00   1.6749974e-01
  -5.6969697e-01  -1.1272727e+00   1.5087127e-01
  -5.6969697e-01  -1.1030303e+00   1.3395584e-01
  -5.6969697e-01  -1.0787879e+00   1.1674508e-01
  -5.6969697e-01  -1.0545455e+00   9.9230409e-02
  -5.6969697e-01  -1.0303030e+00   8.1403024e-02
  -5.6969697e-01  -1.0060606e+00   6.3253902e-02
  -5.6969697e-01  -9.8181818e-01   4.4773831e-02
  -5.6969697e-01  -9.5757576e-01   2.5953434e-02
  -5.6969697e-01  -9.3333333e-01   6.7831993e-03
  -5.6969697e-01  -9.0909091e-01  -1.2746477e-02
  -5.6969697e-01  -8.8484848e-01  -3.2645236e-02
  -5.6969697e-01  -8.6060606e-01  -5.2922690e-02
  -5.6969697e-01  -8.3636364e-01  -7.3588336e-02
  -5.6969697e-01  -8.1212121e-01  -9.4651453e-02
  -5.6969697e-01  -7.8787879e-01  -1.1612097e-01
  -5.6969697e-01  -7.6363636e-01  -1.3800532e-01
  -5.6969697e-01  -7.3939394e-01  -1.6031221e-01
  -5.6969697e-01  -7.1515152e-01  -1.8304844e-01
  -5.6969697e-01  -6.9090909e-01  -2.0621955e-01
  -5.6969697e-01  -6.6666667e-01  -2.2982953e-01
  -5.6969697e-01  -6.4242424e-01  -2.5388033e-01
  -5.6969697e-01  -6.1818182e-01  -2.7837142e-01
  -5.6969697e-01  -5.9393939e-01  -3.0329911e-01
  -5.6969697e-01  -5.6969697e-01  -3.2865585e-01
  -5.6969697e-01  -5.4545455e-01  -3.5442933e-01
  -5.6969697e-01  -5.2121212e-01  -3.8060144e-01
  -5.6969697e-01  -4.9696970e-01  -4.0714703e-01
  -5.6969697e-01  -4.7272727e-01  -4.3403245e-01
  -5.6969697e-01  -4.4848485e-01  -4.6121388e-01
  -5.6969697e-01  -4.2424242e-01  -4.8863539e-01
  -5.6969697e-01  -4.0000000e-01  -5.1622677e-01
  -5.6969697e-01  -3.7575758e-01  -5.4390108e-01
  -5.6969697e-01  -3.5151515e-01  -5.7155208e-01
  -5.6969697e-01  -3.2727273e-01  -5.9905151e-01
  -5.6969697e-01  -3.0303030e-01  -6.2624643e-01
  -5.6969697e-01  -2.7878788e-01  -6.5295686e-01
  -5.6969697e-01  -2.5454545e-01  -6.7897400e-01
  -5.6969697e-01  -2.3030303e-01  -7.0405950e-01
  -5.6969697e-01  -2.0606061e-01  -7.2794625e-01
  -5.6969697e-01  -1.8181818e-01  -7.5034130e-01
  -5.6969697e-01  -1.5757576e-01  -7.7093148e-01
  -5.6969697e-01  -1.3333333e-01  -7.8939212e-01
  -5.6969697e-01  -1.0909091e-01  -8.0539903e-01
  -5.6969697e-01  -8.4848485e-02  -8.1864338e-01
  -5.6969697e-01  -6.0606061e-02  -8.2884863e-01
  -5.6969697e-01  -3.6363636e-02  -8.3578784e-01
  -5.6969697e-01  -1.2121212e-02  -8.3929947e-01
  -5.6969697e-01   1.2121212e-02  -8.3929947e-01
  -5.6969697e-01   3.6363636e-02  -8.3578784e-01
  -5.6969697e-01   6.0606061e-02  -8.2884863e-01
  -5.6969697e-01   8.4848485e-02  -8.1864338e-01
  -5.6969697e-01   1.0909091e-01  -8.0539903e-01
  -5.6969697e-01   1.3333333e-01  -7.8939212e-01
  -5.6969697e-01   1.5757576e-01  -7.7093148e-01
  -5.6969697e-01   1.8181818e-01  -7.5034130e-01
  -5.6969697e-01   2.0606061e-01  -7.2794625e-01
  -5.6969697e-01   2.3030303e-01  -7.0405950e-01
  -5.6969697e-01   2.5454545e-01  -6.7897400e-01
  -5.6969697e-01   2.7878788e-01  -6.5295686e-01
  -5.6969697e-01   3.0303030e-01  -6.2624643e-01
  -5.6969697e-01   3.2727273e-01  -5.9905151e-01
  -5.6969697e-01   3.5151515e-01  -5.7155208e-01
  -5.6969697e-01   3.7575758e-01  -5.4390108e-01
  -5.6969697e-01   4.0000000e-01  -5.1622677e-01
  -5.6969697e-01   4.2424242e-01  -4.8863539e-01
  -5.6969697e-01   4.4848485e-01  -4.6121388e-01
  -5.6969697e-01   4.7272727e-01  -4.3403245e-01
  -5.6969697e-01   4.9696970e-01  -4.0714703e-01
  -5.6969697e-01   5.2121212e-01  -3.8060144e-01
  -5.6969697e-01   5.4545455e-01  -3.5442933e-01
  -5.6969697e-01   5.6969697e-01  -3.2865585e-01
  -5.6969697e-01   5.9393939e-01  -3.0329911e-01
  -5.6969697e-01   6.1818182e-01  -2.7837142e-01
  -5.6969697e-01   6.4242424e-01  -2.5388033e-01
  -5.6969697e-01   6.6666667e-01  -2.2982953e-01
  -5.6969697e-01   6.9090909e-01  -2.0621955e-01
  -5.6969697e-01   7.1515152e-01  -1.8304844e-01
  -5.6969697e-01   7.3939394e-01  -1.6031221e-01
  -5.6969697e-01   7.6363636e-01  -1.3800532e-01
  -5.6969697e-01   7.8787879e-01  -1.1612097e-01
  -5.6969697e-01   8.1212121e-01  -9.4651453e-02
  -5.6969697e-01   8.3636364e-01  -7.3588336e-02
  -5.6969697e-01   8.6060606e-01  -5.2922690e-02
  -5.6969697e-01   8.8484848e-01  -3.2645236e-02
  -5.6969697e-01   9.0909091e-01  -1.2746477e-02
  -5.6969697e-01   9.3333333e-01   6.7831993e-03
  -5.6969697e-01   9.5757576e-01   2.5953434e-02
  -5.6969697e-01   9.8181818e-01   4.4773831e-02
  -5.6969697e-01   1.0060606e+00   6.3253902e-02
  -5.6969697e-01   1.0303030e+00   8.1403024e-02
  -5.6969697e-01   1.0545455e+00   9.9230409e-02
  -5.6969697e-01   1.0787879e+00   1.1674508e-01
  -5.6969697e-01   1.1030303e+00   1.3395584e-01
  -5.6969697e-01   1.1272727e+00   1.5087127e-01
  -5.6969697e-01   1.1515152e+00   1.6749974e-01
  -5.6969697e-01   1.1757576e+00   1.8384935e-01
  -5.6969697e-01   1.2000000e+00   1.9992798e-01
  -5.4545455e-01  -1.2000000e+00   2.0511149e-01
  -5.4545455e-01  -1.1757576e+00   1.8922716e-01
  -5.4545455e-01  -1.1515152e+00   1.7308254e-01
  -5.4545455e-01  -1.1272727e+00   1.5667053e-01
  -5.4545455e-01  -1.1030303e+00   1.3998383e-01
  -5.4545455e-01  -1.0787879e+00   1.2301500e-01
  -5.4545455e-01  -1.0545455e+00   1.0575643e-01
  -5.4545455e-01  -1.0303030e+00   8.8200380e-02
  -5.4545455e-01  -1.0060606e+00   7.0338984e-02
  -5.4545455e-01  -9.8181818e-01   5.2164298e-02
  -5.4545455e-01  -9.5757576e-01   3.3668322e-02
  -5.4545455e-01  -9.3333333e-01   1.4843047e-02
  -5.4545455e-01  -9.0909091e-01  -4.3194895e-03
  -5.4545455e-01  -8.8484848e-01  -2.3827138e-02
  -5.4545455e-01  -8.6060606e-01  -4.3687557e-02
  -5.4545455e-01  -8.3636364e-01  -6.3908112e-02
  -5.4545455e-01  -8.1212121e-01  -8.4495752e-02
  -5.4545455e-01  -7.8787879e-01  -1.0545687e-01
  -5.4545455e-01  -7.6363636e-01  -1.2679713e-01
  -5.4545455e-01  -7.3939394e-01  -1.4852124e-01
  -5.4545455e-01  -7.1515152e-01  -1.7063272e-01
  -5.4545455e-01  -6.9090909e-01  -1.9313357e-01
  -5.4545455e-01  -6.6666667e-01  -2.1602395e-01
  -5.4545455e-01  -6.4242424e-01  -2.3930170e-01
  -5.4545455e-01  -6.1818182e-01  -2.6296187e-01
  -5.4545455e-01  -5.9393939e-01  -2.8699608e-01
  -5.4545455e-01  -5.6969697e-01  -3.1139185e-01
  -5.4545455e-01  -5.4545455e-01  -3.3613171e-01
  -5.4545455e-01  -5.2121212e-01  -3.6119228e-01
  -5.4545455e-01  -4.9696970e-01  -3.8654308e-01
  -5.4545455e-01  -4.7272727e-01  -4.1214530e-01
  -5.4545455e-01  -4.4848485e-01  -4.3795031e-01
  -5.4545455e-01  -4.2424242e-01  -4.6389798e-01
  -5.4545455e-01  -4.0000000e-01  -4.8991496e-01
  -5.4545455e-01  -3.7575758e-01  -5.1591269e-01
  -5.4545455e-01  -3.5151515e-01  -5.4178543e-01
  -5.4545455e-01  -3.2727273e-01  -5.6740834e-01
  -5.4545455e-01  -3.0303030e-01  -5.9263563e-01
  -5.4545455e-01  -2.7878788e-01  -6.1729925e-01
  -5.4545455e-01  -2.5454545e-01  -6.4120805e-01
  -5.4545455e-01  -2.3030303e-01  -6.6414808e-01
  -5.4545455e-01  -2.0606061e-01  -6.8588408e-01
  -5.4545455e-01  -1.8181818e-01  -7.0616280e-01
  -5.4545455e-01  -1.5757576e-01  -7.2471827e-01
  -5.4545455e-01  -1.3333333e-01  -7.4127940e-01
  -5.4545455e-01  -1.0909091e-01  -7.5557974e-01
  -5.4545455e-01  -8.4848485e-02  -7.6736903e-01
  -5.4545455e-01  -6.0606061e-02  -7.7642588e-01
  -5.4545455e-01  -3.6363636e-02  -7.8257044e-01
  -5.4545455e-01  -1.2121212e-02  -7.8567563e-01
  -5.4545455e-01   1.2121212e-02  -7.8567563e-01
  -5.4545455e-01   3.6363636e-02  -7.8257044e-01
  -5.4545455e-01   6.0606061e-02  -7.7642588e-01
  -5.4545455e-01   8.4848485e-02  -7.6736903e-01
  -5.4545455e-01   1.0909091e-01  -7.5557974e-01
  -5.4545455e-01   1.3333333e-01  -7.4127940e-01
  -5.4545455e-01   1.5757576e-01  -7.2471827e-01
  -5.4545455e-01   1.8181818e-01  -7.0616280e-01
  -5.4545455e-01   2.0606061e-01  -6.8588408e-01
  -5.4545455e-01   2.3030303e-01  -6.6414808e-01
  -5.4545455e-01   2.5454545e-01  -6.4120805e-01
  -5.4545455e-01   2.7878788e-01  -6.1729925e-01
  -5.4545455e-01   3.0303030e-01  -5.9263563e-01
  -5.4545455e-01   3.2727273e-01  -5.6740834e-01
  -5.4545455e-01   3.5151515e-01  -5.4178543e-01
  -5.4545455e-01   3.7575758e-01  -5.1591269e-01
  -5.4545455e-01   4.0000000e-01  -4.8991496e-01
  -5.4545455e-01   4.2424242e-01  -4.6389798e-01
  -5.4545455e-01   4.4848485e-01  -4.3795031e-01
  -5.4545455e-01   4.7272727e-01  -4.1214530e-01
  -5.4545455e-01   4.9696970e-01  -3.8654308e-01
  -5.4545455e-01   5.2121212e-01  -3.6119228e-01
  -5.4545455e-01   5.4545455e-01  -3.3613171e-01
  -5.4545455e-01   5.6969697e-01  -3.1139185e-01
  -5.4545455e-01   5.9393939e-01  -2.8699608e-01
  -5.4545455e-01   6.1818182e-01  -2.6296187e-01
  -5.4545455e-01   6.4242424e-01  -2.3930170e-01
  -5.4545455e-01   6.6666667e-01  -2.1602395e-01
  -5.4545455e-01   6.9090909e-01  -1.9313357e-01
  -5.4545455e-01   7.1515152e-01  -1.7063272e-01
  -5.4545455e-01   7.3939394e-01  -1.4852124e-01
  -5.4545455e-01   7.6363636e-01  -1.2679713e-01
  -5.4545455e-01   7.8787879e-01  -1.0545687e-01
  -5.4545455e-01   8.1212121e-01  -8.4495752e-02
  -5.4545455e-01   8.3636364e-01  -6.3908112e-02
  -5.4545455e-01   8.6060606e-01  -4.3687557e-02
  -5.4545455e-01   8.8484848e-01  -2.3827138e-02
  -5.4545455e-01   9.0909091e-01  -4.3194895e-03
  -5.4545455e-01   9.3333333e-01   1.4843047e-02
  -5.4545455e-01   9.5757576e-01   3.3668322e-02
  -5.4545455e-01   9.8181818e-01   5.2164298e-02
  -5.4545455e-01   1.0060606e+00   7.0338984e-02
  -5.4545455e-01   1.0303030e+00   8.8200380e-02
  -5.4545455e-01   1.0545455e+00   1.0575643e-01
  -5.4545455e-01   1.0787879e+00   1.2301500e-01
  -5.4545455e-01   1.1030303e+00   1.3998383e-01
  -5.4545455e-01   1.1272727e+00   1.5667053e-01
  -5.4545455e-01   1.1515152e+00   1.7308254e-01
  -5.4545455e-01   1.1757576e+00   1.8922716e-01
  -5.4545455e-01   1.2000000e+00   2.0511149e-01
  -5.2121212e-01  -1.2000000e+00   2.1054833e-01
  -5.2121212e-01  -1.1757576e+00   1.9486522e-01
  -5.2121212e-01  -1.1515152e+00   1.7893271e-01
  -5.2121212e-01  -1.1272727e+00   1.6274443e-01
  -5.2121212e-01  -1.1030303e+00   1.4629393e-01
  -5.2121212e-01  -1.0787879e+00   1.2957464e-01
  -5.2121212e-01  -1.0545455e+00   1.1257992e-01
  -5.2121212e-01  -1.0303030e+00   9.5303065e-02
  -5.2121212e-01  -1.0060606e+00   7.7737348e-02
  -5.2121212e-01  -9.8181818e-01   5.9876053e-02
  -5.2121212e-01  -9.5757576e-01   4.1712515e-02
  -5.2121212e-01  -9.3333333e-01   2.3240174e-02
  -5.2121212e-01  -9.0909091e-01   4.4526424e-03
  -5.2121212e-01  -8.8484848e-01  -1.4656222e-02
  -5.2121212e-01  -8.6060606e-01  -3.4092222e-02
  -5.2121212e-01  -8.3636364e-01  -5.3860708e-02
  -5.2121212e-01  -8.1212121e-01  -7.3966451e-02
  -5.2121212e-01  -7.8787879e-01  -9.4413479e-02
  -5.2121212e-01  -7.6363636e-01  -1.1520490e-01
  -5.2121212e-01  -7.3939394e-01  -1.3634266e-01
  -5.2121212e-01  -7.1515152e-01  -1.5782731e-01
  -5.2121212e-01  -6.9090909e-01  -1.7965769e-01
  -5.2121212e-01  -6.6666667e-01  -2.0183053e-01
  -5.2121212e-01  -6.4242424e-01  -2.2434008e-01
  -5.2121212e-01  -6.1818182e-01  -2.4717758e-01
  -5.2121212e-01  -5.9393939e-01  -2.7033068e-01
  -5.2121212e-01  -5.6969697e-01  -2.9378277e-01
  -5.2121212e-01  -5.4545455e-01  -3.1751222e-01
  -5.2121212e-01  -5.2121212e-01  -3.4149148e-01
  -5.2121212e-01  -4.9696970e-01  -3.6568607e-01
  -5.2121212e-01  -4.7272727e-01  -3.9005348e-01
  -5.2121212e-01  -4.4848485e-01  -4.1454186e-01
  -5.2121212e-01  -4.2424242e-01  -4.3908875e-01
  -5.2121212e-01  -4.0000000e-01  -4.6361955e-01
  -5.2121212e-01  -3.7575758e-01  -4.8804609e-01
  -5.2121212e-01  -3.5151515e-01  -5.1226513e-01
  -5.2121212e-01  -3.2727273e-01  -5.3615704e-01
  -5.2121212e-01  -3.0303030e-01  -5.5958464e-01
  -5.2121212e-01  -2.7878788e-01  -5.8239260e-01
  -5.2121212e-01  -2.5454545e-01  -6.0440729e-01
  -5.2121212e-01  -2.3030303e-01  -6.2543763e-01
  -5.2121212e-01  -2.0606061e-01  -6.4527703e-01
  -5.2121212e-01  -1.8181818e-01  -6.6370662e-01
  -5.2121212e-01  -1.5757576e-01  -6.8050010e-01
  -5.2121212e-01  -1.3333333e-01  -6.9543015e-01
  -5.2121212e-01  -1.0909091e-01  -7.0827633e-01
  -5.2121212e-01  -8.4848485e-02  -7.1883407e-01
  -5.2121212e-01  -6.0606061e-02  -7.2692429e-01
  -5.2121212e-01  -3.6363636e-02  -7.3240273e-01
  -5.2121212e-01  -1.2121212e-02  -7.3516809e-01
  -5.2121212e-01   1.2121212e-02  -7.3516809e-01
  -5.2121212e-01   3.6363636e-02  -7.3240273e-01
  -5.2121212e-01   6.0606061e-02  -7.2692429e-01
  -5.2121212e-01   8.4848485e-02  -7.1883407e-01
  -5.2121212e-01   1.0909091e-01  -7.0827633e-01
  -5.2121212e-01   1.3333333e-01  -6.9543015e-01
  -5.2121212e-01   1.5757576e-01  -6.8050010e-01
  -5.2121212e-01   1.8181818e-01  -6.6370662e-01
  -5.2121212e-01   2.0606061e-01  -6.4527703e-01
  -5.2121212e-01   2.3030303e-01  -6.2543763e-01
  -5.2121212e-01   2.5454545e-01  -6.0440729e-01
  -5.2121212e-01   2.7878788e-01  -5.8239260e-01
  -5.2121212e-01   3.0303030e-01  -5.5958464e-01
  -5.2121212e-01   3.2727273e-01  -5.3615704e-01
  -5.2121212e-01   3.5151515e-01  -5.1226513e-01
  -5.2121212e-01   3.7575758e-01  -4.8804609e-01
  -5.2121212e-01   4.0000000e-01  -4.6361955e-01
  -5.2121212e-01   4.2424242e-01  -4.3908875e-01
  -5.2121212e-01   4.4848485e-01  -4.1454186e-01
  -5.2121212e-01   4.7272727e-01  -3.9005348e-01
  -5.2121212e-01   4.9696970e-01  -3.6568607e-01
  -5.2121212e-01   5.2121212e-01  -3.4149148e-01
  -5.2121212e-01   5.4545455e-01  -3.1751222e-01
  -5.2121212e-01   5.6969697e-01  -2.9378277e-01
  -5.2121212e-01   5.9393939e-01  -2.7033068e-01
  -5.2121212e-01   6.1818182e-01  -2.4717758e-01
  -5.2121212e-01   6.4242424e-01  -2.2434008e-01
  -5.2121212e-01   6.6666667e-01  -2.0183053e-01
  -5.2121212e-01   6.9090909e-01  -1.7965769e-01
  -5.2121212e-01   7.1515152e-01  -1.5782731e-01
  -5.2121212e-01   7.3939394e-01  -1.3634266e-01
  -5.2121212e-01   7.6363636e-01  -1.1520490e-01
  -5.2121212e-01   7.8787879e-01  -9.4413479e-02
  -5.2121212e-01   8.1212121e-01  -7.3966451e-02
  -5.2121212e-01   8.3636364e-01  -5.3860708e-02
  -5.2121212e-01   8.6060606e-01  -3.4092222e-02
  -5.2121212e-01   8.8484848e-01  -1.4656222e-02
  -5.2121212e-01   9.0909091e-01   4.4526424e-03
  -5.2121212e-01   9.3333333e-01   2.3240174e-02
  -5.2121212e-01   9.5757576e-01   4.1712515e-02
  -5.2121212e-01   9.8181818e-01   5.9876053e-02
  -5.2121212e-01   1.0060606e+00   7.7737348e-02
  -5.2121212e-01   1.0303030e+00   9.5303065e-02
  -5.2121212e-01   1.0545455e+00   1.1257992e-01
  -5.2121212e-01   1.0787879e+00   1.2957464e-01
  -5.2121212e-01   1.1030303e+00   1.4629393e-01
  -5.2121212e-01   1.1272727e+00   1.6274443e-01
  -5.2121212e-01   1.1515152e+00   1.7893271e-01
  -5.2121212e-01   1.1757576e+00   1.9486522e-01
  -5.2121212e-01   1.2000000e+00   2.1054833e-01
  -4.9696970e-01  -1.2000000e+00   2.1622832e-01
  -4.9696970e-01  -1.1757576e+00   2.0075267e-01
  -4.9696970e-01  -1.1515152e+00   1.8503861e-01
  -4.9696970e-01  -1.1272727e+00   1.6908055e-01
  -4.9696970e-01  -1.1030303e+00   1.5287281e-01
  -4.9696970e-01  -1.0787879e+00   1.3640971e-01
  -4.9696970e-01  -1.0545455e+00   1.1968554e-01
  -4.9696970e-01  -1.0303030e+00   1.0269461e-01
  -4.9696970e-01  -1.0060606e+00   8.5431299e-02
  -4.9696970e-01  -9.8181818e-01   6.7890069e-02
  -4.9696970e-01  -9.5757576e-01   5.0065538e-02
  -4.9696970e-01  -9.3333333e-01   3.1952533e-02
  -4.9696970e-01  -9.0909091e-01   1.3546163e-02
  -4.9696970e-01  -8.8484848e-01  -5.1580965e-03
  -4.9696970e-01  -8.6060606e-01  -2.4164303e-02
  -4.9696970e-01  -8.3636364e-01  -4.3475926e-02
  -4.9696970e-01  -8.1212121e-01  -6.3095710e-02
  -4.9696970e-01  -7.8787879e-01  -8.3025505e-02
  -4.9696970e-01  -7.6363636e-01  -1.0326608e-01
  -4.9696970e-01  -7.3939394e-01  -1.2381690e-01
  -4.9696970e-01  -7.1515152e-01  -1.4467584e-01
  -4.9696970e-01  -6.9090909e-01  -1.6583892e-01
  -4.9696970e-01  -6.6666667e-01  -1.8729990e-01
  -4.9696970e-01  -6.4242424e-01  -2.0904992e-01
  -4.9696970e-01  -6.1818182e-01  -2.3107699e-01
  -4.9696970e-01  -5.9393939e-01  -2.5336544e-01
  -4.9696970e-01  -5.6969697e-01  -2.7589535e-01
  -4.9696970e-01  -5.4545455e-01  -2.9864177e-01
  -4.9696970e-01  -5.2121212e-01  -3.2157402e-01
  -4.9696970e-01  -4.9696970e-01  -3.4465471e-01
  -4.9696970e-01  -4.7272727e-01  -3.6783889e-01
  -4.9696970e-01  -4.4848485e-01  -3.9107289e-01
  -4.9696970e-01  -4.2424242e-01  -4.1429333e-01
  -4.9696970e-01  -4.0000000e-01  -4.3742588e-01
  -4.9696970e-01  -3.7575758e-01  -4.6038424e-01
  -4.9696970e-01  -3.5151515e-01  -4.8306904e-01
  -4.9696970e-01  -3.2727273e-01  -5.0536698e-01
  -4.9696970e-01  -3.0303030e-01  -5.2715024e-01
  -4.9696970e-01  -2.7878788e-01  -5.4827628e-01
  -4.9696970e-01  -2.5454545e-01  -5.6858823e-01
  -4.9696970e-01  -2.3030303e-01  -5.8791605e-01
  -4.9696970e-01  -2.0606061e-01  -6.0607850e-01
  -4.9696970e-01  -1.8181818e-01  -6.2288633e-01
  -4.9696970e-01  -1.5757576e-01  -6.3814647e-01
  -4.9696970e-01  -1.3333333e-01  -6.5166742e-01
  -4.9696970e-01  -1.0909091e-01  -6.6326560e-01
  -4.9696970e-01  -8.4848485e-02  -6.7277246e-01
  -4.9696970e-01  -6.0606061e-02  -6.8004171e-01
  -4.9696970e-01  -3.6363636e-02  -6.8495636e-01
  -4.9696970e-01  -1.2121212e-02  -6.8743470e-01
  -4.9696970e-01   1.2121212e-02  -6.8743470e-01
  -4.9696970e-01   3.6363636e-02  -6.8495636e-01
  -4.9696970e-01   6.0606061e-02  -6.8004171e-01
  -4.9696970e-01   8.4848485e-02  -6.7277246e-01
  -4.9696970e-01   1.0909091e-01  -6.6326560e-01
  -4.9696970e-01   1.3333333e-01  -6.5166742e-01
  -4.9696970e-01   1.5757576e-01  -6.3814647e-01
  -4.9696970e-01   1.8181818e-01  -6.2288633e-01
  -4.9696970e-01   2.0606061e-01  -6.0607850e-01
  -4.9696970e-01   2.3030303e-01  -5.8791605e-01
  -4.9696970e-01   2.5454545e-01  -5.6858823e-01
  -4.9696970e-01   2.7878788e-01  -5.4827628e-01
  -4.9696970e-01   3.0303030e-01  -5.2715024e-01
  -4.9696970e-01   3.2727273e-01  -5.0536698e-01
  -4.9696970e-01   3.5151515e-01  -4.8306904e-01
  -4.9696970e-01   3.7575758e-01  -4.6038424e-01
  -4.9696970e-01   4.0000000e-01  -4.3742588e-01
  -4.9696970e-01   4.2424242e-01  -4.1429333e-01
  -4.9696970e-01   4.4848485e-01  -3.9107289e-01
  -4.9696970e-01   4.7272727e-01  -3.6783889e-01
  -4.9696970e-01   4.9696970e-01  -3.4465471e-01
  -4.9696970e-01   5.2121212e-01  -3.2157402e-01
  -4.9696970e-01   5.4545455e-01  -2.9864177e-01
  -4.9696970e-01   5.6969697e-01  -2.7589535e-01
  -4.9696970e-01   5.9393939e-01  -2.5336544e-01
  -4.9696970e-01   6.1818182e-01  -2.3107699e-01
  -4.9696970e-01   6.4242424e-01  -2.0904992e-01
  -4.9696970e-01   6.6666667e-01  -1.8729990e-01
  -4.9696970e-01   6.9090909e-01  -1.6583892e-01
  -4.9696970e-01   7.1515152e-01  -1.4467584e-01
  -4.9696970e-01   7.3939394e-01  -1.2381690e-01
  -4.9696970e-01   7.6363636e-01  -1.0326608e-01
  -4.9696970e-01   7.8787879e-01  -8.3025505e-02
  -4.9696970e-01   8.1212121e-01  -6.3095710e-02
  -4.9696970e-01   8.3636364e-01  -4.3475926e-02
  -4.9696970e-01   8.6060606e-01  -2.4164303e-02
  -4.9696970e-01   8.8484848e-01  -5.1580965e-03
  -4.9696970e-01   9.0909091e-01   1.3546163e-02
  -4.9696970e-01   9.3333333e-01   3.1952533e-02
  -4.9696970e-01   9.5757576e-01   5.0065538e-02
  -4.9696970e-01   9.8181818e-01   6.7890069e-02
  -4.9696970e-01   1.0060606e+00   8.5431299e-02
  -4.9696970e-01   1.0303030e+00   1.0269461e-01
  -4.9696970e-01   1.0545455e+00   1.1968554e-01
  -4.9696970e-01   1.0787879e+00   1.3640971e-01
  -4.9696970e-01   1.1030303e+00   1.5287281e-01
  -4.9696970e-01   1.1272727e+00   1.6908055e-01
  -4.9696970e-01   1.1515152e+00   1.8503861e-01
  -4.9696970e-01   1.1757576e+00   2.0075267e-01
  -4.9696970e-01   1.2000000e+00   2.1622832e-01
  -4.7272727e-01  -1.2000000e+00   2.2214117e-01
  -4.7272727e-01  -1.1757576e+00   2.0687851e-01
  -4.7272727e-01  -1.1515152e+00   1.9138852e-01
  -4.7272727e-01  -1.1272727e+00   1.7566633e-01
  -4.7272727e-01  -1.1030303e+00   1.5970705e-01
  -4.7272727e-01  -1.0787879e+00   1.4350585e-01
  -4.7272727e-01  -1.0545455e+00   1.2705792e-01
  -4.7272727e-01  -1.0303030e+00   1.1035856e-01
  -4.7272727e-01  -1.0060606e+00   9.3403192e-02
  -4.7272727e-01  -9.8181818e-01   7.6187419e-02
  -4.7272727e-01  -9.5757576e-01   5.8707081e-02
  -4.7272727e-01  -9.3333333e-01   4.0958319e-02
  -4.7272727e-01  -9.0909091e-01   2.2937652e-02
  -4.7272727e-01  -8.8484848e-01   4.6420731e-03
  -4.7272727e-01  -8.6060606e-01  -1.3930847e-02
  -4.7272727e-01  -8.3636364e-01  -3.2782837e-02
  -4.7272727e-01  -8.1212121e-01  -5.1914777e-02
  -4.7272727e-01  -7.8787879e-01  -7.1326534e-02
  -4.7272727e-01  -7.6363636e-01  -9.1016766e-02
  -4.7272727e-01  -7.3939394e-01  -1.1098270e-01
  -4.7272727e-01  -7.1515152e-01  -1.3121986e-01
  -4.7272727e-01  -6.9090909e-01  -1.5172180e-01
  -4.7272727e-01  -6.6666667e-01  -1.7247972e-01
  -4.7272727e-01  -6.4242424e-01  -1.9348211e-01
  -4.7272727e-01  -6.1818182e-01  -2.1471430e-01
  -4.7272727e-01  -5.9393939e-01  -2.3615793e-01
  -4.7272727e-01  -5.6969697e-01  -2.5779044e-01
  -4.7272727e-01  -5.4545455e-01  -2.7958440e-01
  -4.7272727e-01  -5.2121212e-01  -3.0150682e-01
  -4.7272727e-01  -4.9696970e-01  -3.2351844e-01
  -4.7272727e-01  -4.7272727e-01  -3.4557284e-01
  -4.7272727e-01  -4.4848485e-01  -3.6761569e-01
  -4.7272727e-01  -4.2424242e-01  -3.8958378e-01
  -4.7272727e-01  -4.0000000e-01  -4.1140423e-01
  -4.7272727e-01  -3.7575758e-01  -4.3299363e-01
  -4.7272727e-01  -3.5151515e-01  -4.5425737e-01
  -4.7272727e-01  -3.2727273e-01  -4.7508914e-01
  -4.7272727e-01  -3.0303030e-01  -4.9537064e-01
  -4.7272727e-01  -2.7878788e-01  -5.1497182e-01
  -4.7272727e-01  -2.5454545e-01  -5.3375144e-01
  -4.7272727e-01  -2.3030303e-01  -5.5155845e-01
  -4.7272727e-01  -2.0606061e-01  -5.6823393e-01
  -4.7272727e-01  -1.8181818e-01  -5.8361397e-01
  -4.7272727e-01  -1.5757576e-01  -5.9753334e-01
  -4.7272727e-01  -1.3333333e-01  -6.0982994e-01
  -4.7272727e-01  -1.0909091e-01  -6.2034993e-01
  -4.7272727e-01  -8.4848485e-02  -6.2895335e-01
  -4.7272727e-01  -6.0606061e-02  -6.3551964e-01
  -4.7272727e-01  -3.6363636e-02  -6.3995298e-01
  -4.7272727e-01  -1.2121212e-02  -6.4218673e-01
  -4.7272727e-01   1.2121212e-02  -6.4218673e-01
  -4.7272727e-01   3.6363636e-02  -6.3995298e-01
  -4.7272727e-01   6.0606061e-02  -6.3551964e-01
  -4.7272727e-01   8.4848485e-02  -6.2895335e-01
  -4.7272727e-01   1.0909091e-01  -6.2034993e-01
  -4.7272727e-01   1.3333333e-01  -6.0982994e-01
  -4.7272727e-01   1.5757576e-01  -5.9753334e-01
  -4.7272727e-01   1.8181818e-01  -5.8361397e-01
  -4.7272727e-01   2.0606061e-01  -5.6823393e-01
  -4.7272727e-01   2.3030303e-01  -5.5155845e-01
  -4.7272727e-01   2.5454545e-01  -5.3375144e-01
  -4.7272727e-01   2.7878788e-01  -5.1497182e-01
  -4.7272727e-01   3.0303030e-01  -4.9537064e-01
  -4.7272727e-01   3.2727273e-01  -4.7508914e-01
  -4.7272727e-01   3.5151515e-01  -4.5425737e-01
  -4.7272727e-01   3.7575758e-01  -4.3299363e-01
  -4.7272727e-01   4.0000000e-01  -4.1140423e-01
  -4.7272727e-01   4.2424242e-01  -3.8958378e-01
  -4.7272727e-01   4.4848485e-01  -3.6761569e-01
  -4.7272727e-01   4.7272727e-01  -3.4557284e-01
  -4.7272727e-01   4.9696970e-01  -3.2351844e-01
  -4.7272727e-01   5.2121212e-01  -3.0150682e-01
  -4.7272727e-01   5.4545455e-01  -2.7958440e-01
  -4.7272727e-01   5.6969697e-01  -2.5779044e-01
  -4.7272727e-01   5.9393939e-01  -2.3615793e-01
  -4.7272727e-01   6.1818182e-01  -2.1471430e-01
  -4.7272727e-01   6.4242424e-01  -1.9348211e-01
  -4.7272727e-01   6.6666667e-01  -1.7247972e-01
  -4.7272727e-01   6.9090909e-01  -1.5172180e-01
  -4.7272727e-01   7.1515152e-01  -1.3121986e-01
  -4.7272727e-01   7.3939394e-01  -1.1098270e-01
  -4.7272727e-01   7.6363636e-01  -9.1016766e-02
  -4.7272727e-01   7.8787879e-01  -7.1326534e-02
  -4.7272727e-01   8.1212121e-01  -5.1914777e-02
  -4.7272727e-01   8.3636364e-01  -3.2782837e-02
  -4.7272727e-01   8.6060606e-01  -1.3930847e-02
  -4.7272727e-01   8.8484848e-01   4.6420731e-03
  -4.7272727e-01   9.0909091e-01   2.2937652e-02
  -4.7272727e-01   9.3333333e-01   4.0958319e-02
  -4.7272727e-01   9.5757576e-01   5.8707081e-02
  -4.7272727e-01   9.8181818e-01   7.6187419e-02
  -4.7272727e-01   1.0060606e+00   9.3403192e-02
  -4.7272727e-01   1.0303030e+00   1.1035856e-01
  -4.7272727e-01   1.0545455e+00   1.2705792e-01
  -4.7272727e-01   1.0787879e+00   1.4350585e-01
  -4.7272727e-01   1.1030303e+00   1.5970705e-01
  -4.7272727e-01   1.1272727e+00   1.7566633e-01
  -4.7272727e-01   1.1515152e+00   1.9138852e-01
  -4.7272727e-01   1.1757576e+00   2.0687851e-01
  -4.7272727e-01   1.2000000e+00   2.2214117e-01
  -4.4848485e-01  -1.2000000e+00   2.2827648e-01
  -4.4848485e-01  -1.1757576e+00   2.1323167e-01
  -4.4848485e-01  -1.1515152e+00   1.9797063e-01
  -4.4848485e-01  -1.1272727e+00   1.8248919e-01
  -4.4848485e-01  -1.1030303e+00   1.6678324e-01
  -4.4848485e-01  -1.0787879e+00   1.5084873e-01
  -4.4848485e-01  -1.0545455e+00   1.3468176e-01
  -4.4848485e-01  -1.0303030e+00   1.1827855e-01
  -4.4848485e-01  -1.0060606e+00   1.0163553e-01
  -4.4848485e-01  -9.8181818e-01   8.4749386e-02
  -4.4848485e-01  -9.5757576e-01   6.7617113e-02
  -4.4848485e-01  -9.3333333e-01   5.0236086e-02
  -4.4848485e-01  -9.0909091e-01   3.2604148e-02
  -4.4848485e-01  -8.8484848e-01   1.4719701e-02
  -4.4848485e-01  -8.6060606e-01  -3.4181815e-03
  -4.4848485e-01  -8.3636364e-01  -2.1809628e-02
  -4.4848485e-01  -8.1212121e-01  -4.0453826e-02
  -4.4848485e-01  -7.8787879e-01  -5.9348849e-02
  -4.4848485e-01  -7.6363636e-01  -7.8491469e-02
  -4.4848485e-01  -7.3939394e-01  -9.7876935e-02
  -4.4848485e-01  -7.1515152e-01  -1.1749872e-01
  -4.4848485e-01  -6.9090909e-01  -1.3734825e-01
  -4.4848485e-01  -6.6666667e-01  -1.5741454e-01
  -4.4848485e-01  -6.4242424e-01  -1.7768390e-01
  -4.4848485e-01  -6.1818182e-01  -1.9813945e-01
  -4.4848485e-01  -5.9393939e-01  -2.1876074e-01
  -4.4848485e-01  -5.6969697e-01  -2.3952317e-01
  -4.4848485e-01  -5.4545455e-01  -2.6039751e-01
  -4.4848485e-01  -5.2121212e-01  -2.8134926e-01
  -4.4848485e-01  -4.9696970e-01  -3.0233804e-01
  -4.4848485e-01  -4.7272727e-01  -3.2331689e-01
  -4.4848485e-01  -4.4848485e-01  -3.4423162e-01
  -4.4848485e-01  -4.2424242e-01  -3.6502012e-01
  -4.4848485e-01  -4.0000000e-01  -3.8561175e-01
  -4.4848485e-01  -3.7575758e-01  -4.0592671e-01
  -4.4848485e-01  -3.5151515e-01  -4.2587569e-01
  -4.4848485e-01  -3.2727273e-01  -4.4535958e-01
  -4.4848485e-01  -3.0303030e-01  -4.6426951e-01
  -4.4848485e-01  -2.7878788e-01  -4.8248724e-01
  -4.4848485e-01  -2.5454545e-01  -4.9988593e-01
  -4.4848485e-01  -2.3030303e-01  -5.1633151e-01
  -4.4848485e-01  -2.0606061e-01  -5.3168455e-01
  -4.4848485e-01  -1.8181818e-01  -5.4580280e-01
  -4.4848485e-01  -1.5757576e-01  -5.5854436e-01
  -4.4848485e-01  -1.3333333e-01  -5.6977135e-01
  -4.4848485e-01  -1.0909091e-01  -5.7935410e-01
  -4.4848485e-01  -8.4848485e-02  -5.8717552e-01
  -4.4848485e-01  -6.0606061e-02  -5.9313543e-01
  -4.4848485e-01  -3.6363636e-02  -5.9715463e-01
  -4.4848485e-01  -1.2121212e-02  -5.9917826e-01
  -4.4848485e-01   1.2121212e-02  -5.9917826e-01
  -4.4848485e-01   3.6363636e-02  -5.9715463e-01
  -4.4848485e-01   6.0606061e-02  -5.9313543e-01
  -4.4848485e-01   8.4848485e-02  -5.8717552e-01
  -4.4848485e-01   1.0909091e-01  -5.7935410e-01
  -4.4848485e-01   1.3333333e-01  -5.6977135e-01
  -4.4848485e-01   1.5757576e-01  -5.5854436e-01
  -4.4848485e-01   1.8181818e-01  -5.4580280e-01
  -4.4848485e-01   2.0606061e-01  -5.3168455e-01
  -4.4848485e-01   2.3030303e-01  -5.1633151e-01
  -4.4848485e-01   2.5454545e-01  -4.9988593e-01
  -4.4848485e-01   2.7878788e-01  -4.8248724e-01
  -4.4848485e-01   3.0303030e-01  -4.6426951e-01
  -4.4848485e-01   3.2727273e-01  -4.4535958e-01
  -4.4848485e-01   3.5151515e-01  -4.2587569e-01
  -4.4848485e-01   3.7575758e-01  -4.0592671e-01
  -4.4848485e-01   4.0000000e-01  -3.8561175e-01
  -4.4848485e-01   4.2424242e-01  -3.6502012e-01
  -4.4848485e-01   4.4848485e-01  -3.4423162e-01
  -4.4848485e-01   4.7272727e-01  -3.2331689e-01
  -4.4848485e-01   4.9696970e-01  -3.0233804e-01
  -4.4848485e-01   5.2121212e-01  -2.8134926e-01
  -4.4848485e-01   5.4545455e-01  -2.6039751e-01
  -4.4848485e-01   5.6969697e-01  -2.3952317e-01
  -4.4848485e-01   5.9393939e-01  -2.1876074e-01
  -4.4848485e-01   6.1818182e-01  -1.9813945e-01
  -4.4848485e-01   6.4242424e-01  -1.7768390e-01
  -4.4848485e-01   6.6666667e-01  -1.5741454e-01
  -4.4848485e-01   6.9090909e-01  -1.3734825e-01
  -4.4848485e-01   7.1515152e-01  -1.1749872e-01
  -4.4848485e-01   7.3939394e-01  -9.7876935e-02
  -4.4848485e-01   7.6363636e-01  -7.8491469e-02
  -4.4848485e-01   7.8787879e-01  -5.9348849e-02
  -4.4848485e-01   8.1212121e-01  -4.0453826e-02
  -4.4848485e-01   8.3636364e-01  -2.1809628e-02
  -4.4848485e-01   8.6060606e-01  -3.4181815e-03
  -4.4848485e-01   8.8484848e-01   1.4719701e-02
  -4.4848485e-01   9.0909091e-01   3.2604148e-02
  -4.4848485e-01   9.3333333e-01   5.0236086e-02
  -4.4848485e-01   9.5757576e-01   6.7617113e-02
  -4.4848485e-01   9.8181818e-01   8.4749386e-02
  -4.4848485e-01   1.0060606e+00   1.0163553e-01
  -4.4848485e-01   1.0303030e+00   1.1827855e-01
  -4.4848485e-01   1.0545455e+00   1.3468176e-01
  -4.4848485e-01   1.0787879e+00   1.5084873e-01
  -4.4848485e-01   1.1030303e+00   1.6678324e-01
  -4.4848485e-01   1.1272727e+00   1.8248919e-01
  -4.4848485e-01   1.1515152e+00   1.9797063e-01
  -4.4848485e-01   1.1757576e+00   2.1323167e-01
  -4.4848485e-01   1.2000000e+00   2.2827648e-01
  -4.2424242e-01  -1.2000000e+00   2.3462383e-01
  -4.2424242e-01  -1.1757576e+00   2.1980107e-01
  -4.2424242e-01  -1.1515152e+00   2.0477315e-01
  -4.2424242e-01  -1.1272727e+00   1.8953658e-01
  -4.2424242e-01  -1.1030303e+00   1.7408799e-01
  -4.2424242e-01  -1.0787879e+00   1.5842411e-01
  -4.2424242e-01  -1.0545455e+00   1.4254186e-01
  -4.2424242e-01  -1.0303030e+00   1.2643838e-01
  -4.2424242e-01  -1.0060606e+00   1.1011104e-01
  -4.2424242e-01  -9.8181818e-01   9.3557546e-02
  -4.2424242e-01  -9.5757576e-01   7.6775975e-02
  -4.2424242e-01  -9.3333333e-01   5.9764858e-02
  -4.2424242e-01  -9.0909091e-01   4.2523264e-02
  -4.2424242e-01  -8.8484848e-01   2.5050896e-02
  -4.2424242e-01  -8.6060606e-01   7.3482054e-03
  -4.2424242e-01  -8.3636364e-01  -1.0583485e-02
  -4.2424242e-01  -8.1212121e-01  -2.8741834e-02
  -4.2424242e-01  -7.8787879e-01  -4.7123314e-02
  -4.2424242e-01  -7.6363636e-01  -6.5723033e-02
  -4.2424242e-01  -7.3939394e-01  -8.4534511e-02
  -4.2424242e-01  -7.1515152e-01  -1.0354945e-01
  -4.2424242e-01  -6.9090909e-01  -1.2275746e-01
  -4.2424242e-01  -6.6666667e-01  -1.4214578e-01
  -4.2424242e-01  -6.4242424e-01  -1.6169888e-01
  -4.2424242e-01  -6.1818182e-01  -1.8139820e-01
  -4.2424242e-01  -5.9393939e-01  -2.0122162e-01
  -4.2424242e-01  -5.6969697e-01  -2.2114311e-01
  -4.2424242e-01  -5.4545455e-01  -2.4113223e-01
  -4.2424242e-01  -5.2121212e-01  -2.6115359e-01
  -4.2424242e-01  -4.9696970e-01  -2.8116636e-01
  -4.2424242e-01  -4.7272727e-01  -3.0112372e-01
  -4.2424242e-01  -4.4848485e-01  -3.2097234e-01
  -4.2424242e-01  -4.2424242e-01  -3.4065183e-01
  -4.2424242e-01  -4.0000000e-01  -3.6009433e-01
  -4.2424242e-01  -3.7575758e-01  -3.7922414e-01
  -4.2424242e-01  -3.5151515e-01  -3.9795746e-01
  -4.2424242e-01  -3.2727273e-01  -4.1620240e-01
  -4.2424242e-01  -3.0303030e-01  -4.3385914e-01
  -4.2424242e-01  -2.7878788e-01  -4.5082047e-01
  -4.2424242e-01  -2.5454545e-01  -4.6697263e-01
  -4.2424242e-01  -2.3030303e-01  -4.8219663e-01
  -4.2424242e-01  -2.0606061e-01  -4.9636999e-01
  -4.2424242e-01  -1.8181818e-01  -5.0936898e-01
  -4.2424242e-01  -1.5757576e-01  -5.2107129e-01
  -4.2424242e-01  -1.3333333e-01  -5.3135909e-01
  -4.2424242e-01  -1.0909091e-01  -5.4012244e-01
  -4.2424242e-01  -8.4848485e-02  -5.4726270e-01
  -4.2424242e-01  -6.0606061e-02  -5.5269600e-01
  -4.2424242e-01  -3.6363636e-02  -5.5635634e-01
  -4.2424242e-01  -1.2121212e-02  -5.5819815e-01
  -4.2424242e-01   1.2121212e-02  -5.5819815e-01
  -4.2424242e-01   3.6363636e-02  -5.5635634e-01
  -4.2424242e-01   6.0606061e-02  -5.5269600e-01
  -4.2424242e-01   8.4848485e-02  -5.4726270e-01
  -4.2424242e-01   1.0909091e-01  -5.4012244e-01
  -4.2424242e-01   1.3333333e-01  -5.3135909e-01
  -4.2424242e-01   1.5757576e-01  -5.2107129e-01
  -4.2424242e-01   1.8181818e-01  -5.0936898e-01
  -4.2424242e-01   2.0606061e-01  -4.9636999e-01
  -4.2424242e-01   2.3030303e-01  -4.8219663e-01
  -4.2424242e-01   2.5454545e-01  -4.6697263e-01
  -4.2424242e-01   2.7878788e-01  -4.5082047e-01
  -4.2424242e-01   3.0303030e-01  -4.3385914e-01
  -4.2424242e-01   3.2727273e-01  -4.1620240e-01
  -4.2424242e-01   3.5151515e-01  -3.9795746e-01
  -4.2424242e-01   3.7575758e-01  -3.7922414e-01
  -4.2424242e-01   4.0000000e-01  -3.6009433e-01
  -4.2424242e-01   4.2424242e-01  -3.4065183e-01
  -4.2424242e-01   4.4848485e-01  -3.2097234e-01
  -4.2424242e-01   4.7272727e-01  -3.0112372e-01
  -4.2424242e-01   4.9696970e-01  -2.8116636e-01
  -4.2424242e-01   5.2121212e-01  -2.6115359e-01
  -4.2424242e-01   5.4545455e-01  -2.4113223e-01
  -4.2424242e-01   5.6969697e-01  -2.2114311e-01
  -4.2424242e-01   5.9393939e-01  -2.0122162e-01
  -4.2424242e-01   6.1818182e-01  -1.8139820e-01
  -4.2424242e-01   6.4242424e-01  -1.6169888e-01
  -4.2424242e-01   6.6666667e-01  -1.4214578e-01
  -4.2424242e-01   6.9090909e-01  -1.2275746e-01
  -4.2424242e-01   7.1515152e-01  -1.0354945e-01
  -4.2424242e-01   7.3939394e-01  -8.4534511e-02
  -4.2424242e-01   7.6363636e-01  -6.5723033e-02
  -4.2424242e-01   7.8787879e-01  -4.7123314e-02
  -4.2424242e-01   8.1212121e-01  -2.8741834e-02
  -4.2424242e-01   8.3636364e-01  -1.0583485e-02
  -4.2424242e-01   8.6060606e-01   7.3482054e-03
  -4.2424242e-01   8.8484848e-01   2.5050896e-02
  -4.2424242e-01   9.0909091e-01   4.2523264e-02
  -4.2424242e-01   9.3333333e-01   5.9764858e-02
  -4.2424242e-01   9.5757576e-01   7.6775975e-02
  -4.2424242e-01   9.8181818e-01   9.3557546e-02
  -4.2424242e-01   1.0060606e+00   1.1011104e-01
  -4.2424242e-01   1.0303030e+00   1.2643838e-01
  -4.2424242e-01   1.0545455e+00   1.4254186e-01
  -4.2424242e-01   1.0787879e+00   1.5842411e-01
  -4.2424242e-01   1.1030303e+00   1.7408799e-01
  -4.2424242e-01   1.1272727e+00   1.8953658e-01
  -4.2424242e-01   1.1515152e+00   2.0477315e-01
  -4.2424242e-01   1.1757576e+00   2.1980107e-01
  -4.2424242e-01   1.2000000e+00   2.3462383e-01
  -4.0000000e-01  -1.2000000e+00   2.4117279e-01
  -4.0000000e-01  -1.1757576e+00   2.2657565e-01
  -4.0000000e-01  -1.1515152e+00   2.1178433e-01
  -4.0000000e-01  -1.1272727e+00   1.9679603e-01
  -4.0000000e-01  -1.1030303e+00   1.8160805e-01
  -4.0000000e-01  -1.0787879e+00   1.6621788e-01
  -4.0000000e-01  -1.0545455e+00   1.5062325e-01
  -4.0000000e-01  -1.0303030e+00   1.3482212e-01
  -4.0000000e-01  -1.0060606e+00   1.1881277e-01
  -4.0000000e-01  -9.8181818e-01   1.0259386e-01
  -4.0000000e-01  -9.5757576e-01   8.6164472e-02
  -4.0000000e-01  -9.3333333e-01   6.9524213e-02
  -4.0000000e-01  -9.0909091e-01   5.2673277e-02
  -4.0000000e-01  -8.8484848e-01   3.5612560e-02
  -4.0000000e-01  -8.6060606e-01   1.8343761e-02
  -4.0000000e-01  -8.3636364e-01   8.6951255e-04
  -4.0000000e-01  -8.1212121e-01  -1.6806481e-02
  -4.0000000e-01  -7.8787879e-01  -3.4679280e-02
  -4.0000000e-01  -7.6363636e-01  -5.2742534e-02
  -4.0000000e-01  -7.3939394e-01  -7.0988277e-02
  -4.0000000e-01  -7.1515152e-01  -8.9406707e-02
  -4.0000000e-01  -6.9090909e-01  -1.0798593e-01
  -4.0000000e-01  -6.6666667e-01  -1.2671170e-01
  -4.0000000e-01  -6.4242424e-01  -1.4556709e-01
  -4.0000000e-01  -6.1818182e-01  -1.6453217e-01
  -4.0000000e-01  -5.9393939e-01  -1.8358369e-01
  -4.0000000e-01  -5.6969697e-01  -2.0269462e-01
  -4.0000000e-01  -5.4545455e-01  -2.2183379e-01
  -4.0000000e-01  -5.2121212e-01  -2.4096550e-01
  -4.0000000e-01  -4.9696970e-01  -2.6004900e-01
  -4.0000000e-01  -4.7272727e-01  -2.7903814e-01
  -4.0000000e-01  -4.4848485e-01  -2.9788094e-01
  -4.0000000e-01  -4.2424242e-01  -3.1651921e-01
  -4.0000000e-01  -4.0000000e-01  -3.3488826e-01
  -4.0000000e-01  -3.7575758e-01  -3.5291668e-01
  -4.0000000e-01  -3.5151515e-01  -3.7052628e-01
  -4.0000000e-01  -3.2727273e-01  -3.8763217e-01
  -4.0000000e-01  -3.0303030e-01  -4.0414308e-01
  -4.0000000e-01  -2.7878788e-01  -4.1996198e-01
  -4.0000000e-01  -2.5454545e-01  -4.3498689e-01
  -4.0000000e-01  -2.3030303e-01  -4.4911216e-01
  -4.0000000e-01  -2.0606061e-01  -4.6223004e-01
  -4.0000000e-01  -1.8181818e-01  -4.7423260e-01
  -4.0000000e-01  -1.5757576e-01  -4.8501403e-01
  -4.0000000e-01  -1.3333333e-01  -4.9447319e-01
  -4.0000000e-01  -1.0909091e-01  -5.0251632e-01
  -4.0000000e-01  -8.4848485e-02  -5.0905982e-01
  -4.0000000e-01  -6.0606061e-02  -5.1403298e-01
  -4.0000000e-01  -3.6363636e-02  -5.1738033e-01
  -4.0000000e-01  -1.2121212e-02  -5.1906374e-01
  -4.0000000e-01   1.2121212e-02  -5.1906374e-01
  -4.0000000e-01   3.6363636e-02  -5.1738033e-01
  -4.0000000e-01   6.0606061e-02  -5.1403298e-01
  -4.0000000e-01   8.4848485e-02  -5.0905982e-01
  -4.0000000e-01   1.0909091e-01  -5.0251632e-01
  -4.0000000e-01   1.3333333e-01  -4.9447319e-01
  -4.0000000e-01   1.5757576e-01  -4.8501403e-01
  -4.0000000e-01   1.8181818e-01  -4.7423260e-01
  -4.0000000e-01   2.0606061e-01  -4.6223004e-01
  -4.0000000e-01   2.3030303e-01  -4.4911216e-01
  -4.0000000e-01   2.5454545e-01  -4.3498689e-01
  -4.0000000e-01   2.7878788e-01  -4.1996198e-01
  -4.0000000e-01   3.0303030e-01  -4.0414308e-01
  -4.0000000e-01   3.2727273e-01  -3.8763217e-01
  -4.0000000e-01   3.5151515e-01  -3.7052628e-01
  -4.0000000e-01   3.7575758e-01  -3.5291668e-01
  -4.0000000e-01   4.0000000e-01  -3.3488826e-01
  -4.0000000e-01   4.2424242e-01  -3.1651921e-01
  -4.0000000e-01   4.4848485e-01  -2.9788094e-01
  -4.0000000e-01   4.7272727e-01  -2.7903814e-01
  -4.0000000e-01   4.9696970e-01  -2.6004900e-01
  -4.0000000e-01   5.2121212e-01  -2.4096550e-01
  -4.0000000e-01   5.4545455e-01  -2.2183379e-01
  -4.0000000e-01   5.6969697e-01  -2.0269462e-01
  -4.0000000e-01   5.9393939e-01  -1.8358369e-01
  -4.0000000e-01   6.1818182e-01  -1.6453217e-01
  -4.0000000e-01   6.4242424e-01  -1.4556709e-01
  -4.0000000e-01   6.6666667e-01  -1.2671170e-01
  -4.0000000e-01   6.9090909e-01  -1.0798593e-01
  -4.0000000e-01   7.1515152e-01  -8.9406707e-02
  -4.0000000e-01   7.3939394e-01  -7.0988277e-02
  -4.0000000e-01   7.6363636e-01  -5.2742534e-02
  -4.0000000e-01   7.8787879e-01  -3.4679280e-02
  -4.0000000e-01   8.1212121e-01  -1.6806481e-02
  -4.0000000e-01   8.3636364e-01   8.6951255e-04
  -4.0000000e-01   8.6060606e-01   1.8343761e-02
  -4.0000000e-01   8.8484848e-01   3.5612560e-02
  -4.0000000e-01   9.0909091e-01   5.2673277e-02
  -4.0000000e-01   9.3333333e-01   6.9524213e-02
  -4.0000000e-01   9.5757576e-01   8.6164472e-02
  -4.0000000e-01   9.8181818e-01   1.0259386e-01
  -4.0000000e-01   1.0060606e+00   1.1881277e-01
  -4.0000000e-01   1.0303030e+00   1.3482212e-01
  -4.0000000e-01   1.0545455e+00   1.5062325e-01
  -4.0000000e-01   1.0787879e+00   1.6621788e-01
  -4.0000000e-01   1.1030303e+00   1.8160805e-01
  -4.0000000e-01   1.1272727e+00   1.9679603e-01
  -4.0000000e-01   1.1515152e+00   2.1178433e-01
  -4.0000000e-01   1.1757576e+00   2.2657565e-01
  -4.0000000e-01   1.2000000e+00   2.4117279e-01
  -3.7575758e-01  -1.2000000e+00   2.4791299e-01
  -3.7575758e-01  -1.1757576e+00   2.3354441e-01
  -3.7575758e-01  -1.1515152e+00   2.1899254e-01
  -3.7575758e-01  -1.1272727e+00   2.0425518e-01
  -3.7575758e-01  -1.1030303e+00   1.8933033e-01
  -3.7575758e-01  -1.0787879e+00   1.7421617e-01
  -3.7575758e-01  -1.0545455e+00   1.5891119e-01
  -3.7575758e-01  -1.0303030e+00   1.4341414e-01
  -3.7575758e-01  -1.0060606e+00   1.2772414e-01
  -3.7575758e-01  -9.8181818e-01   1.1184073e-01
  -3.7575758e-01  -9.5757576e-01   9.5763943e-02
  -3.7575758e-01  -9.3333333e-01   7.9494358e-02
  -3.7575758e-01  -9.0909091e-01   6.3033206e-02
  -3.7575758e-01  -8.8484848e-01   4.6382461e-02
  -3.7575758e-01  -8.6060606e-01   2.9544945e-02
  -3.7575758e-01  -8.3636364e-01   1.2524460e-02
  -3.7575758e-01  -8.1212121e-01  -4.6740871e-03
  -3.7575758e-01  -7.8787879e-01  -2.2044522e-02
  -3.7575758e-01  -7.6363636e-01  -3.9579239e-02
  -3.7575758e-01  -7.3939394e-01  -5.7269010e-02
  -3.7575758e-01  -7.1515152e-01  -7.5102775e-02
  -3.7575758e-01  -6.9090909e-01  -9.3067415e-02
  -3.7575758e-01  -6.6666667e-01  -1.1114750e-01
  -3.7575758e-01  -6.4242424e-01  -1.2932503e-01
  -3.7575758e-01  -6.1818182e-01  -1.4757910e-01
  -3.7575758e-01  -5.9393939e-01  -1.6588566e-01
  -3.7575758e-01  -5.6969697e-01  -1.8421711e-01
  -3.7575758e-01  -5.4545455e-01  -2.0254200e-01
  -3.7575758e-01  -5.2121212e-01  -2.2082471e-01
  -3.7575758e-01  -4.9696970e-01  -2.3902502e-01
  -3.7575758e-01  -4.7272727e-01  -2.5709786e-01
  -3.7575758e-01  -4.4848485e-01  -2.7499298e-01
  -3.7575758e-01  -4.2424242e-01  -2.9265470e-01
  -3.7575758e-01  -4.0000000e-01  -3.1002169e-01
  -3.7575758e-01  -3.7575758e-01  -3.2702693e-01
  -3.7575758e-01  -3.5151515e-01  -3.4359774e-01
  -3.7575758e-01  -3.2727273e-01  -3.5965593e-01
  -3.7575758e-01  -3.0303030e-01  -3.7511822e-01
  -3.7575758e-01  -2.7878788e-01  -3.8989685e-01
  -3.7575758e-01  -2.5454545e-01  -4.0390043e-01
  -3.7575758e-01  -2.3030303e-01  -4.1703505e-01
  -3.7575758e-01  -2.0606061e-01  -4.2920574e-01
  -3.7575758e-01  -1.8181818e-01  -4.4031810e-01
  -3.7575758e-01  -1.5757576e-01  -4.5028028e-01
  -3.7575758e-01  -1.3333333e-01  -4.5900503e-01
  -3.7575758e-01  -1.0909091e-01  -4.6641198e-01
  -3.7575758e-01  -8.4848485e-02  -4.7242986e-01
  -3.7575758e-01  -6.0606061e-02  -4.7699864e-01
  -3.7575758e-01  -3.6363636e-02  -4.8007141e-01
  -3.7575758e-01  -1.2121212e-02  -4.8161599e-01
  -3.7575758e-01   1.2121212e-02  -4.8161599e-01
  -3.7575758e-01   3.6363636e-02  -4.8007141e-01
  -3.7575758e-01   6.0606061e-02  -4.7699864e-01
  -3.7575758e-01   8.4848485e-02  -4.7242986e-01
  -3.7575758e-01   1.0909091e-01  -4.6641198e-01
  -3.7575758e-01   1.3333333e-01  -4.5900503e-01
  -3.7575758e-01   1.5757576e-01  -4.5028028e-01
  -3.7575758e-01   1.8181818e-01  -4.4031810e-01
  -3.7575758e-01   2.0606061e-01  -4.2920574e-01
  -3.7575758e-01   2.3030303e-01  -4.1703505e-01
  -3.7575758e-01   2.5454545e-01  -4.0390043e-01
  -3.7575758e-01   2.7878788e-01  -3.8989685e-01
  -3.7575758e-01   3.0303030e-01  -3.7511822e-01
  -3.7575758e-01   3.2727273e-01  -3.5965593e-01
  -3.7575758e-01   3.5151515e-01  -3.4359774e-01
  -3.7575758e-01   3.7575758e-01  -3.2702693e-01
  -3.7575758e-01   4.0000000e-01  -3.1002169e-01
  -3.7575758e-01   4.2424242e-01  -2.9265470e-01
  -3.7575758e-01   4.4848485e-01  -2.7499298e-01
  -3.7575758e-01   4.7272727e-01  -2.5709786e-01
  -3.7575758e-01   4.9696970e-01  -2.3902502e-01
  -3.7575758e-01   5.2121212e-01  -2.2082471e-01
  -3.7575758e-01   5.4545455e-01  -2.0254200e-01
  -3.7575758e-01   5.6969697e-01  -1.8421711e-01
  -3.7575758e-01   5.9393939e-01  -1.6588566e-01
  -3.7575758e-01   6.1818182e-01  -1.4757910e-01
  -3.7575758e-01   6.4242424e-01  -1.2932503e-01
  -3.7575758e-01   6.6666667e-01  -1.1114750e-01
  -3.7575758e-01   6.9090909e-01  -9.3067415e-02
  -3.7575758e-01   7.1515152e-01  -7.5102775e-02
  -3.7575758e-01   7.3939394e-01  -5.7269010e-02
  -3.7575758e-01   7.6363636e-01  -3.9579239e-02
  -3.7575758e-01   7.8787879e-01  -2.2044522e-02
  -3.7575758e-01   8.1212121e-01  -4.6740871e-03
  -3.7575758e-01   8.3636364e-01   1.2524460e-02
  -3.7575758e-01   8.6060606e-01   2.9544945e-02
  -3.7575758e-01   8.8484848e-01   4.6382461e-02
  -3.7575758e-01   9.0909091e-01   6.3033206e-02
  -3.7575758e-01   9.3333333e-01   7.9494358e-02
  -3.7575758e-01   9.5757576e-01   9.5763943e-02
  -3.7575758e-01   9.8181818e-01   1.1184073e-01
  -3.7575758e-01   1.0060606e+00   1.2772414e-01
  -3.7575758e-01   1.0303030e+00   1.4341414e-01
  -3.7575758e-01   1.0545455e+00   1.5891119e-01
  -3.7575758e-01   1.0787879e+00   1.7421617e-01
  -3.7575758e-01   1.1030303e+00   1.8933033e-01
  -3.7575758e-01   1.1272727e+00   2.0425518e-01
  -3.7575758e-01   1.1515152e+00   2.1899254e-01
  -3.7575758e-01   1.1757576e+00   2.3354441e-01
  -3.7575758e-01   1.2000000e+00   2.4791299e-01
  -3.5151515e-01  -1.2000000e+00   2.5483416e-01
  -3.5151515e-01  -1.1757576e+00   2.4069648e-01
  -3.5151515e-01  -1.1515152e+00   2.2638625e-01
  -3.5151515e-01  -1.1272727e+00   2.1190187e-01
  -3.5151515e-01  -1.1030303e+00   1.9724194e-01
  -3.5151515e-01  -1.0787879e+00   1.8240535e-01
  -3.5151515e-01  -1.0545455e+00   1.6739126e-01
  -3.5151515e-01  -1.0303030e+00   1.5219917e-01
  -3.5151515e-01  -1.0060606e+00   1.3682899e-01
  -3.5151515e-01  -9.8181818e-01   1.2128108e-01
  -3.5151515e-01  -9.5757576e-01   1.0555632e-01
  -3.5151515e-01  -9.3333333e-01   8.9656195e-02
  -3.5151515e-01  -9.0909091e-01   7.3582871e-02
  -3.5151515e-01  -8.8484848e-01   5.7339292e-02
  -3.5151515e-01  -8.6060606e-01   4.0929285e-02
  -3.5151515e-01  -8.3636364e-01   2.4357678e-02
  -3.5151515e-01  -8.1212121e-01   7.6304331e-03
  -3.5151515e-01  -7.8787879e-01  -9.2452130e-03
  -3.5151515e-01  -7.6363636e-01  -2.6260587e-02
  -3.5151515e-01  -7.3939394e-01  -4.3405406e-02
  -3.5151515e-01  -7.1515152e-01  -6.0667582e-02
  -3.5151515e-01  -6.9090909e-01  -7.8033021e-02
  -3.5151515e-01  -6.6666667e-01  -9.5485392e-02
  -3.5151515e-01  -6.4242424e-01  -1.1300589e-01
  -3.5151515e-01  -6.1818182e-01  -1.3057297e-01
  -3.5151515e-01  -5.9393939e-01  -1.4816209e-01
  -3.5151515e-01  -5.6969697e-01  -1.6574545e-01
  -3.5151515e-01  -5.4545455e-01  -1.8329165e-01
  -3.5151515e-01  -5.2121212e-01  -2.0076549e-01
  -3.5151515e-01  -4.9696970e-01  -2.1812764e-01
  -3.5151515e-01  -4.7272727e-01  -2.3533439e-01
  -3.5151515e-01  -4.4848485e-01  -2.5233750e-01
  -3.5151515e-01  -4.2424242e-01  -2.6908395e-01
  -3.5151515e-01  -4.0000000e-01  -2.8551591e-01
  -3.5151515e-01  -3.7575758e-01  -3.0157071e-01
  -3.5151515e-01  -3.5151515e-01  -3.1718097e-01
  -3.5151515e-01  -3.2727273e-01  -3.3227483e-01
  -3.5151515e-01  -3.0303030e-01  -3.4677641e-01
  -3.5151515e-01  -2.7878788e-01  -3.6060636e-01
  -3.5151515e-01  -2.5454545e-01  -3.7368273e-01
  -3.5151515e-01  -2.3030303e-01  -3.8592197e-01
  -3.5151515e-01  -2.0606061e-01  -3.9724018e-01
  -3.5151515e-01  -1.8181818e-01  -4.0755457e-01
  -3.5151515e-01  -1.5757576e-01  -4.1678509e-01
  -3.5151515e-01  -1.3333333e-01  -4.2485617e-01
  -3.5151515e-01  -1.0909091e-01  -4.3169859e-01
  -3.5151515e-01  -8.4848485e-02  -4.3725121e-01
  -3.5151515e-01  -6.0606061e-02  -4.4146277e-01
  -3.5151515e-01  -3.6363636e-02  -4.4429334e-01
  -3.5151515e-01  -1.2121212e-02  -4.4571557e-01
  -3.5151515e-01   1.2121212e-02  -4.4571557e-01
  -3.5151515e-01   3.6363636e-02  -4.4429334e-01
  -3.5151515e-01   6.0606061e-02  -4.4146277e-01
  -3.5151515e-01   8.4848485e-02  -4.3725121e-01
  -3.5151515e-01   1.0909091e-01  -4.3169859e-01
  -3.5151515e-01   1.3333333e-01  -4.2485617e-01
  -3.5151515e-01   1.5757576e-01  -4.1678509e-01
  -3.5151515e-01   1.8181818e-01  -4.0755457e-01
  -3.5151515e-01   2.0606061e-01  -3.9724018e-01
  -3.5151515e-01   2.3030303e-01  -3.8592197e-01
  -3.5151515e-01   2.5454545e-01  -3.7368273e-01
  -3.5151515e-01   2.7878788e-01  -3.6060636e-01
  -3.5151515e-01   3.0303030e-01  -3.4677641e-01
  -3.5151515e-01   3.2727273e-01  -3.3227483e-01
  -3.5151515e-01   3.5151515e-01  -3.1718097e-01
  -3.5151515e-01   3.7575758e-01  -3.0157071e-01
  -3.5151515e-01   4.0000000e-01  -2.8551591e-01
  -3.5151515e-01   4.2424242e-01  -2.6908395e-01
  -3.5151515e-01   4.4848485e-01  -2.5233750e-01
  -3.5151515e-01   4.7272727e-01  -2.3533439e-01
  -3.5151515e-01   4.9696970e-01  -2.1812764e-01
  -3.5151515e-01   5.2121212e-01  -2.0076549e-01
  -3.5151515e-01   5.4545455e-01  -1.8329165e-01
  -3.5151515e-01   5.6969697e-01  -1.6574545e-01
  -3.5151515e-01   5.9393939e-01  -1.4816209e-01
  -3.5151515e-01   6.1818182e-01  -1.3057297e-01
  -3.5151515e-01   6.4242424e-01  -1.1300589e-01
  -3.5151515e-01   6.6666667e-01  -9.5485392e-02
  -3.5151515e-01   6.9090909e-01  -7.8033021e-02
  -3.5151515e-01   7.1515152e-01  -6.0667582e-02
  -3.5151515e-01   7.3939394e-01  -4.3405406e-02
  -3.5151515e-01   7.6363636e-01  -2.6260587e-02
  -3.5151515e-01   7.8787879e-01  -9.2452130e-03
  -3.5151515e-01   8.1212121e-01   7.6304331e-03
  -3.5151515e-01   8.3636364e-01   2.4357678e-02
  -3.5151515e-01   8.6060606e-01   4.0929285e-02
  -3.5151515e-01   8.8484848e-01   5.7339292e-02
  -3.5151515e-01   9.0909091e-01   7.3582871e-02
  -3.5151515e-01   9.3333333e-01   8.9656195e-02
  -3.5151515e-01   9.5757576e-01   1.0555632e-01
  -3.5151515e-01   9.8181818e-01   1.2128108e-01
  -3.5151515e-01   1.0060606e+00   1.3682899e-01
  -3.5151515e-01   1.0303030e+00   1.5219917e-01
  -3.5151515e-01   1.0545455e+00   1.6739126e-01
  -3.5151515e-01   1.0787879e+00   1.8240535e-01
  -3.5151515e-01   1.1030303e+00   1.9724194e-01
  -3.5151515e-01   1.1272727e+00   2.1190187e-01
  -3.5151515e-01   1.1515152e+00   2.2638625e-01
  -3.5151515e-01   1.1757576e+00   2.4069648e-01
  -3.5151515e-01   1.2000000e+00   2.5483416e-01
  -3.2727273e-01  -1.2000000e+00   2.6192612e-01
  -3.2727273e-01  -1.1757576e+00   2.4802114e-01
  -3.2727273e-01  -1.1515152e+00   2.3395416e-01
  -3.2727273e-01  -1.1272727e+00   2.1972413e-01
  -3.2727273e-01  -1.1030303e+00   2.0533028e-01
  -3.2727273e-01  -1.0787879e+00   1.9077209e-01
  -3.2727273e-01  -1.0545455e+00   1.7604938e-01
  -3.2727273e-01  -1.0303030e+00   1.6116236e-01
  -3.2727273e-01  -1.0060606e+00   1.4611166e-01
  -3.2727273e-01  -9.8181818e-01   1.3089837e-01
  -3.2727273e-01  -9.5757576e-01   1.1552417e-01
  -3.2727273e-01  -9.3333333e-01   9.9991360e-02
  -3.2727273e-01  -9.0909091e-01   8.4302939e-02
  -3.2727273e-01  -8.8484848e-01   6.8462719e-02
  -3.2727273e-01  -8.6060606e-01   5.2475412e-02
  -3.2727273e-01  -8.3636364e-01   3.6346747e-02
  -3.2727273e-01  -8.1212121e-01   2.0083593e-02
  -3.2727273e-01  -7.8787879e-01   3.6940924e-03
  -3.2727273e-01  -7.6363636e-01  -1.2812191e-02
  -3.2727273e-01  -7.3939394e-01  -2.9424108e-02
  -3.2727273e-01  -7.1515152e-01  -4.6128756e-02
  -3.2727273e-01  -6.9090909e-01  -6.2911285e-02
  -3.2727273e-01  -6.6666667e-01  -7.9754702e-02
  -3.2727273e-01  -6.4242424e-01  -9.6639660e-02
  -3.2727273e-01  -6.1818182e-01  -1.1354424e-01
  -3.2727273e-01  -5.9393939e-01  -1.3044370e-01
  -3.2727273e-01  -5.6969697e-01  -1.4731029e-01
  -3.2727273e-01  -5.4545455e-01  -1.6411298e-01
  -3.2727273e-01  -5.2121212e-01  -1.8081725e-01
  -3.2727273e-01  -4.9696970e-01  -1.9738488e-01
  -3.2727273e-01  -4.7272727e-01  -2.1377379e-01
  -3.2727273e-01  -4.4848485e-01  -2.2993786e-01
  -3.2727273e-01  -4.2424242e-01  -2.4582688e-01
  -3.2727273e-01  -4.0000000e-01  -2.6138649e-01
  -3.2727273e-01  -3.7575758e-01  -2.7655827e-01
  -3.2727273e-01  -3.5151515e-01  -2.9127991e-01
  -3.2727273e-01  -3.2727273e-01  -3.0548545e-01
  -3.2727273e-01  -3.0303030e-01  -3.1910578e-01
  -3.2727273e-01  -2.7878788e-01  -3.3206918e-01
  -3.2727273e-01  -2.5454545e-01  -3.4430210e-01
  -3.2727273e-01  -2.3030303e-01  -3.5573010e-01
  -3.2727273e-01  -2.0606061e-01  -3.6627889e-01
  -3.2727273e-01  -1.8181818e-01  -3.7587565e-01
  -3.2727273e-01  -1.5757576e-01  -3.8445038e-01
  -3.2727273e-01  -1.3333333e-01  -3.9193735e-01
  -3.2727273e-01  -1.0909091e-01  -3.9827663e-01
  -3.2727273e-01  -8.4848485e-02  -4.0341552e-01
  -3.2727273e-01  -6.0606061e-02  -4.0731000e-01
  -3.2727273e-01  -3.6363636e-02  -4.0992586e-01
  -3.2727273e-01  -1.2121212e-02  -4.1123972e-01
  -3.2727273e-01   1.2121212e-02  -4.1123972e-01
  -3.2727273e-01   3.6363636e-02  -4.0992586e-01
  -3.2727273e-01   6.0606061e-02  -4.0731000e-01
  -3.2727273e-01   8.4848485e-02  -4.0341552e-01
  -3.2727273e-01   1.0909091e-01  -3.9827663e-01
  -3.2727273e-01   1.3333333e-01  -3.9193735e-01
  -3.2727273e-01   1.5757576e-01  -3.8445038e-01
  -3.2727273e-01   1.8181818e-01  -3.7587565e-01
  -3.2727273e-01   2.0606061e-01  -3.6627889e-01
  -3.2727273e-01   2.3030303e-01  -3.5573010e-01
  -3.2727273e-01   2.5454545e-01  -3.4430210e-01
  -3.2727273e-01   2.7878788e-01  -3.3206918e-01
  -3.2727273e-01   3.0303030e-01  -3.1910578e-01
  -3.2727273e-01   3.2727273e-01  -3.0548545e-01
  -3.2727273e-01   3.5151515e-01  -2.9127991e-01
  -3.2727273e-01   3.7575758e-01  -2.7655827e-01
  -3.2727273e-01   4.0000000e-01  -2.6138649e-01
  -3.2727273e-01   4.2424242e-01  -2.4582688e-01
  -3.2727273e-01   4.4848485e-01  -2.2993786e-01
  -3.2727273e-01   4.7272727e-01  -2.1377379e-01
  -3.2727273e-01   4.9696970e-01  -1.9738488e-01
  -3.2727273e-01   5.2121212e-01  -1.8081725e-01
  -3.2727273e-01   5.4545455e-01  -1.6411298e-01
  -3.2727273e-01   5.6969697e-01  -1.4731029e-01
  -3.2727273e-01   5.9393939e-01  -1.3044370e-01
  -3.2727273e-01   6.1818182e-01  -1.1354424e-01
  -3.2727273e-01   6.4242424e-01  -9.6639660e-02
  -3.2727273e-01   6.6666667e-01  -7.9754702e-02
  -3.2727273e-01   6.9090909e-01  -6.2911285e-02
  -3.2727273e-01   7.1515152e-01  -4.6128756e-02
  -3.2727273e-01   7.3939394e-01  -2.9424108e-02
  -3.2727273e-01   7.6363636e-01  -1.2812191e-02
  -3.2727273e-01   7.8787879e-01   3.6940924e-03
  -3.2727273e-01   8.1212121e-01   2.0083593e-02
  -3.2727273e-01   8.3636364e-01   3.6346747e-02
  -3.2727273e-01   8.6060606e-01   5.2475412e-02
  -3.2727273e-01   8.8484848e-01   6.8462719e-02
  -3.2727273e-01   9.0909091e-01   8.4302939e-02
  -3.2727273e-01   9.3333333e-01   9.9991360e-02
  -3.2727273e-01   9.5757576e-01   1.1552417e-01
  -3.2727273e-01   9.8181818e-01   1.3089837e-01
  -3.2727273e-01   1.0060606e+00   1.4611166e-01
  -3.2727273e-01   1.0303030e+00   1.6116236e-01
  -3.2727273e-01   1.0545455e+00   1.7604938e-01
  -3.2727273e-01   1.0787879e+00   1.9077209e-01
  -3.2727273e-01   1.1030303e+00   2.0533028e-01
  -3.2727273e-01   1.1272727e+00   2.1972413e-01
  -3.2727273e-01   1.1515152e+00   2.3395416e-01
  -3.2727273e-01   1.1757576e+00   2.4802114e-01
  -3.2727273e-01   1.2000000e+00   2.6192612e-01
  -3.0303030e-01  -1.2000000e+00   2.6917887e-01
  -3.0303030e-01  -1.1757576e+00   2.5550784e-01
  -3.0303030e-01  -1.1515152e+00   2.4168515e-01
  -3.0303030e-01  -1.1272727e+00   2.2771028e-01
  -3.0303030e-01  -1.1030303e+00   2.1358300e-01
  -3.0303030e-01  -1.0787879e+00   1.9930340e-01
  -3.0303030e-01  -1.0545455e+00   1.8487190e-01
  -3.0303030e-01  -1.0303030e+00   1.7028933e-01
  -3.0303030e-01  -1.0060606e+00   1.5555700e-01
  -3.0303030e-01  -9.8181818e-01   1.4067668e-01
  -3.0303030e-01  -9.5757576e-01   1.2565076e-01
  -3.0303030e-01  -9.3333333e-01   1.1048227e-01
  -3.0303030e-01  -9.0909091e-01   9.5174957e-02
  -3.0303030e-01  -8.8484848e-01   7.9733401e-02
  -3.0303030e-01  -8.6060606e-01   6.4163086e-02
  -3.0303030e-01  -8.3636364e-01   4.8470518e-02
  -3.0303030e-01  -8.1212121e-01   3.2663337e-02
  -3.0303030e-01  -7.8787879e-01   1.6750443e-02
  -3.0303030e-01  -7.6363636e-01   7.4213274e-04
  -3.0303030e-01  -7.3939394e-01  -1.5349758e-02
  -3.0303030e-01  -7.1515152e-01  -3.1511691e-02
  -3.0303030e-01  -6.9090909e-01  -4.7728267e-02
  -3.0303030e-01  -6.6666667e-01  -6.3982042e-02
  -3.0303030e-01  -6.4242424e-01  -8.0253349e-02
  -3.0303030e-01  -6.1818182e-01  -9.6520111e-02
  -3.0303030e-01  -5.9393939e-01  -1.1275764e-01
  -3.0303030e-01  -5.6969697e-01  -1.2893846e-01
  -3.0303030e-01  -5.4545455e-01  -1.4503212e-01
  -3.0303030e-01  -5.2121212e-01  -1.6100500e-01
  -3.0303030e-01  -4.9696970e-01  -1.7682018e-01
  -3.0303030e-01  -4.7272727e-01  -1.9243733e-01
  -3.0303030e-01  -4.4848485e-01  -2.0781258e-01
  -3.0303030e-01  -4.2424242e-01  -2.2289853e-01
  -3.0303030e-01  -4.0000000e-01  -2.3764425e-01
  -3.0303030e-01  -3.7575758e-01  -2.5199539e-01
  -3.0303030e-01  -3.5151515e-01  -2.6589440e-01
  -3.0303030e-01  -3.2727273e-01  -2.7928084e-01
  -3.0303030e-01  -3.0303030e-01  -2.9209176e-01
  -3.0303030e-01  -2.7878788e-01  -3.0426231e-01
  -3.0303030e-01  -2.5454545e-01  -3.1572644e-01
  -3.0303030e-01  -2.3030303e-01  -3.2641766e-01
  -3.0303030e-01  -2.0606061e-01  -3.3627010e-01
  -3.0303030e-01  -1.8181818e-01  -3.4521949e-01
  -3.0303030e-01  -1.5757576e-01  -3.5320440e-01
  -3.0303030e-01  -1.3333333e-01  -3.6016744e-01
  -3.0303030e-01  -1.0909091e-01  -3.6605649e-01
  -3.0303030e-01  -8.4848485e-02  -3.7082591e-01
  -3.0303030e-01  -6.0606061e-02  -3.7443766e-01
  -3.0303030e-01  -3.6363636e-02  -3.7686229e-01
  -3.0303030e-01  -1.2121212e-02  -3.7807970e-01
  -3.0303030e-01   1.2121212e-02  -3.7807970e-01
  -3.0303030e-01   3.6363636e-02  -3.7686229e-01
  -3.0303030e-01   6.0606061e-02  -3.7443766e-01
  -3.0303030e-01   8.4848485e-02  -3.7082591e-01
  -3.0303030e-01   1.0909091e-01  -3.6605649e-01
  -3.0303030e-01   1.3333333e-01  -3.6016744e-01
  -3.0303030e-01   1.5757576e-01  -3.5320440e-01
  -3.0303030e-01   1.8181818e-01  -3.4521949e-01
  -3.0303030e-01   2.0606061e-01  -3.3627010e-01
  -3.0303030e-01   2.3030303e-01  -3.2641766e-01
  -3.0303030e-01   2.5454545e-01  -3.1572644e-01
  -3.0303030e-01   2.7878788e-01  -3.0426231e-01
  -3.0303030e-01   3.0303030e-01  -2.9209176e-01
  -3.0303030e-01   3.2727273e-01  -2.7928084e-01
  -3.0303030e-01   3.5151515e-01  -2.6589440e-01
  -3.0303030e-01   3.7575758e-01  -2.5199539e-01
  -3.0303030e-01   4.0000000e-01  -2.3764425e-01
  -3.0303030e-01   4.2424242e-01  -2.2289853e-01
  -3.0303030e-01   4.4848485e-01  -2.0781258e-01
  -3.0303030e-01   4.7272727e-01  -1.9243733e-01
  -3.0303030e-01   4.9696970e-01  -1.7682018e-01
  -3.0303030e-01   5.2121212e-01  -1.6100500e-01
  -3.0303030e-01   5.4545455e-01  -1.4503212e-01
  -3.0303030e-01   5.6969697e-01  -1.2893846e-01
  -3.0303030e-01   5.9393939e-01  -1.1275764e-01
  -3.0303030e-01   6.1818182e-01  -9.6520111e-02
  -3.0303030e-01   6.4242424e-01  -8.0253349e-02
  -3.0303030e-01   6.6666667e-01  -6.3982042e-02
  -3.0303030e-01   6.9090909e-01  -4.7728267e-02
  -3.0303030e-01   7.1515152e-01  -3.1511691e-02
  -3.0303030e-01   7.3939394e-01  -1.5349758e-02
  -3.0303030e-01   7.6363636e-01   7.4213274e-04
  -3.0303030e-01   7.8787879e-01   1.6750443e-02
  -3.0303030e-01   8.1212121e-01   3.2663337e-02
  -3.0303030e-01   8.3636364e-01   4.8470518e-02
  -3.0303030e-01   8.6060606e-01   6.4163086e-02
  -3.0303030e-01   8.8484848e-01   7.9733401e-02
  -3.0303030e-01   9.0909091e-01   9.5174957e-02
  -3.0303030e-01   9.3333333e-01   1.1048227e-01
  -3.0303030e-01   9.5757576e-01   1.2565076e-01
  -3.0303030e-01   9.8181818e-01   1.4067668e-01
  -3.0303030e-01   1.0060606e+00   1.5555700e-01
  -3.0303030e-01   1.0303030e+00   1.7028933e-01
  -3.0303030e-01   1.0545455e+00   1.8487190e-01
  -3.0303030e-01   1.0787879e+00   1.9930340e-01
  -3.0303030e-01   1.1030303e+00   2.1358300e-01
  -3.0303030e-01   1.1272727e+00   2.2771028e-01
  -3.0303030e-01   1.1515152e+00   2.4168515e-01
  -3.0303030e-01   1.1757576e+00   2.5550784e-01
  -3.0303030e-01   1.2000000e+00   2.6917887e-01
  -2.7878788e-01  -1.2000000e+00   2.7658259e-01
  -2.7878788e-01  -1.1757576e+00   2.6314626e-01
  -2.7878788e-01  -1.1515152e+00   2.4956835e-01
  -2.7878788e-01  -1.1272727e+00   2.3584888e-01
  -2.7878788e-01  -1.1030303e+00   2.2198811e-01
  -2.7878788e-01  -1.0787879e+00   2.0798667e-01
  -2.7878788e-01  -1.0545455e+00   1.9384555e-01
  -2.7878788e-01  -1.0303030e+00   1.7956617e-01
  -2.7878788e-01  -1.0060606e+00   1.6515041e-01
  -2.7878788e-01  -9.8181818e-01   1.5060070e-01
  -2.7878788e-01  -9.5757576e-01   1.3592004e-01
  -2.7878788e-01  -9.3333333e-01   1.2111213e-01
  -2.7878788e-01  -9.0909091e-01   1.0618137e-01
  -2.7878788e-01  -8.8484848e-01   9.1133011e-02
  -2.7878788e-01  -8.6060606e-01   7.5973201e-02
  -2.7878788e-01  -8.3636364e-01   6.0709111e-02
  -2.7878788e-01  -8.1212121e-01   4.5349026e-02
  -2.7878788e-01  -7.8787879e-01   2.9902468e-02
  -2.7878788e-01  -7.6363636e-01   1.4380319e-02
  -2.7878788e-01  -7.3939394e-01  -1.2050529e-03
  -2.7878788e-01  -7.1515152e-01  -1.6839645e-02
  -2.7878788e-01  -6.9090909e-01  -3.2507679e-02
  -2.7878788e-01  -6.6666667e-01  -4.8191447e-02
  -2.7878788e-01  -6.4242424e-01  -6.3871151e-02
  -2.7878788e-01  -6.1818182e-01  -7.9524750e-02
  -2.7878788e-01  -5.9393939e-01  -9.5127793e-02
  -2.7878788e-01  -5.6969697e-01  -1.1065327e-01
  -2.7878788e-01  -5.4545455e-01  -1.2607148e-01
  -2.7878788e-01  -5.2121212e-01  -1.4134986e-01
  -2.7878788e-01  -4.9696970e-01  -1.5645293e-01
  -2.7878788e-01  -4.7272727e-01  -1.7134217e-01
  -2.7878788e-01  -4.4848485e-01  -1.8597602e-01
  -2.7878788e-01  -4.2424242e-01  -2.0030985e-01
  -2.7878788e-01  -4.0000000e-01  -2.1429604e-01
  -2.7878788e-01  -3.7575758e-01  -2.2788414e-01
  -2.7878788e-01  -3.5151515e-01  -2.4102107e-01
  -2.7878788e-01  -3.2727273e-01  -2.5365142e-01
  -2.7878788e-01  -3.0303030e-01  -2.6571789e-01
  -2.7878788e-01  -2.7878788e-01  -2.7716182e-01
  -2.7878788e-01  -2.5454545e-01  -2.8792376e-01
  -2.7878788e-01  -2.3030303e-01  -2.9794429e-01
  -2.7878788e-01  -2.0606061e-01  -3.0716481e-01
  -2.7878788e-01  -1.8181818e-01  -3.1552847e-01
  -2.7878788e-01  -1.5757576e-01  -3.2298117e-01
  -2.7878788e-01  -1.3333333e-01  -3.2947261e-01
  -2.7878788e-01  -1.0909091e-01  -3.3495725e-01
  -2.7878788e-01  -8.4848485e-02  -3.3939539e-01
  -2.7878788e-01  -6.0606061e-02  -3.4275401e-01
  -2.7878788e-01  -3.6363636e-02  -3.4500761e-01
  -2.7878788e-01  -1.2121212e-02  -3.4613881e-01
  -2.7878788e-01   1.2121212e-02  -3.4613881e-01
  -2.7878788e-01   3.6363636e-02  -3.4500761e-01
  -2.7878788e-01   6.0606061e-02  -3.4275401e-01
  -2.7878788e-01   8.4848485e-02  -3.3939539e-01
  -2.7878788e-01   1.0909091e-01  -3.3495725e-01
  -2.7878788e-01   1.3333333e-01  -3.2947261e-01
  -2.7878788e-01   1.5757576e-01  -3.2298117e-01
  -2.7878788e-01   1.8181818e-01  -3.1552847e-01
  -2.7878788e-01   2.0606061e-01  -3.0716481e-01
  -2.7878788e-01   2.3030303e-01  -2.9794429e-01
  -2.7878788e-01   2.5454545e-01  -2.8792376e-01
  -2.7878788e-01   2.7878788e-01  -2.7716182e-01
  -2.7878788e-01   3.0303030e-01  -2.6571789e-01
  -2.7878788e-01   3.2727273e-01  -2.5365142e-01
  -2.7878788e-01   3.5151515e-01  -2.4102107e-01
  -2.7878788e-01   3.7575758e-01  -2.2788414e-01
  -2.7878788e-01   4.0000000e-01  -2.1429604e-01
  -2.7878788e-01   4.2424242e-01  -2.0030985e-01
  -2.7878788e-01   4.4848485e-01  -1.8597602e-01
  -2.7878788e-01   4.7272727e-01  -1.7134217e-01
  -2.7878788e-01   4.9696970e-01  -1.5645293e-01
  -2.7878788e-01   5.2121212e-01  -1.4134986e-01
  -2.7878788e-01   5.4545455e-01  -1.2607148e-01
  -2.7878788e-01   5.6969697e-01  -1.1065327e-01
  -2.7878788e-01   5.9393939e-01  -9.5127793e-02
  -2.7878788e-01   6.1818182e-01  -7.9524750e-02
  -2.7878788e-01   6.4242424e-01  -6.3871151e-02
  -2.7878788e-01   6.6666667e-01  -4.8191447e-02
  -2.7878788e-01   6.9090909e-01  -3.2507679e-02
  -2.7878788e-01   7.1515152e-01  -1.6839645e-02
  -2.7878788e-01   7.3939394e-01  -1.2050529e-03
  -2.7878788e-01   7.6363636e-01   1.4380319e-02
  -2.7878788e-01   7.8787879e-01   2.9902468e-02
  -2.7878788e-01   8.1212121e-01   4.5349026e-02
  -2.7878788e-01   8.3636364e-01   6.0709111e-02
  -2.7878788e-01   8.6060606e-01   7.5973201e-02
  -2.7878788e-01   8.8484848e-01   9.1133011e-02
  -2.7878788e-01   9.0909091e-01   1.0618137e-01
  -2.7878788e-01   9.3333333e-01   1.2111213e-01
  -2.7878788e-01   9.5757576e-01   1.3592004e-01
  -2.7878788e-01   9.8181818e-01   1.5060070e-01
  -2.7878788e-01   1.0060606e+00   1.6515041e-01
  -2.7878788e-01   1.0303030e+00   1.7956617e-01
  -2.7878788e-01   1.0545455e+00   1.9384555e-01
  -2.7878788e-01   1.0787879e+00   2.0798667e-01
  -2.7878788e-01   1.1030303e+00   2.2198811e-01
  -2.7878788e-01   1.1272727e+00   2.3584888e-01
  -2.7878788e-01   1.1515152e+00   2.4956835e-01
  -2.7878788e-01   1.1757576e+00   2.6314626e-01
  -2.7878788e-01   1.2000000e+00   2.7658259e-01
  -2.5454545e-01  -1.2000000e+00   2.8412764e-01
  -2.5454545e-01  -1.1757576e+00   2.7092628e-01
  -2.5454545e-01  -1.1515152e+00   2.5759319e-01
  -2.5454545e-01  -1.1272727e+00   2.4412882e-01
  -2.5454545e-01  -1.1030303e+00   2.3053395e-01
  -2.5454545e-01  -1.0787879e+00   2.1680969e-01
  -2.5454545e-01  -1.0545455e+00   2.0295754e-01
  -2.5454545e-01  -1.0303030e+00   1.8897946e-01
  -2.5454545e-01  -1.0060606e+00   1.7487787e-01
  -2.5454545e-01  -9.8181818e-01   1.6065576e-01
  -2.5454545e-01  -9.5757576e-01   1.4631671e-01
  -2.5454545e-01  -9.3333333e-01   1.3186497e-01
  -2.5454545e-01  -9.0909091e-01   1.1730554e-01
  -2.5454545e-01  -8.8484848e-01   1.0264424e-01
  -2.5454545e-01  -8.6060606e-01   8.7887784e-02
  -2.5454545e-01  -8.3636364e-01   7.3043903e-02
  -2.5454545e-01  -8.1212121e-01   5.8121413e-02
  -2.5454545e-01  -7.8787879e-01   4.3130334e-02
  -2.5454545e-01  -7.6363636e-01   2.8081998e-02
  -2.5454545e-01  -7.3939394e-01   1.2989168e-02
  -2.5454545e-01  -7.1515152e-01  -2.1338348e-03
  -2.5454545e-01  -6.9090909e-01  -1.7271010e-02
  -2.5454545e-01  -6.6666667e-01  -3.2404540e-02
  -2.5454545e-01  -6.4242424e-01  -4.7514658e-02
  -2.5454545e-01  -6.1818182e-01  -6.2579517e-02
  -2.5454545e-01  -5.9393939e-01  -7.7575057e-02
  -2.5454545e-01  -5.6969697e-01  -9.2474887e-02
  -2.5454545e-01  -5.4545455e-01  -1.0725017e-01
  -2.5454545e-01  -5.2121212e-01  -1.2186953e-01
  -2.5454545e-01  -4.9696970e-01  -1.3629899e-01
  -2.5454545e-01  -4.7272727e-01  -1.5050190e-01
  -2.5454545e-01  -4.4848485e-01  -1.6443899e-01
  -2.5454545e-01  -4.2424242e-01  -1.7806832e-01
  -2.5454545e-01  -4.0000000e-01  -1.9134549e-01
  -2.5454545e-01  -3.7575758e-01  -2.0422368e-01
  -2.5454545e-01  -3.5151515e-01  -2.1665399e-01
  -2.5454545e-01  -3.2727273e-01  -2.2858564e-01
  -2.5454545e-01  -3.0303030e-01  -2.3996645e-01
  -2.5454545e-01  -2.7878788e-01  -2.5074329e-01
  -2.5454545e-01  -2.5454545e-01  -2.6086263e-01
  -2.5454545e-01  -2.3030303e-01  -2.7027123e-01
  -2.5454545e-01  -2.0606061e-01  -2.7891684e-01
  -2.5454545e-01  -1.8181818e-01  -2.8674904e-01
  -2.5454545e-01  -1.5757576e-01  -2.9372002e-01
  -2.5454545e-01  -1.3333333e-01  -2.9978553e-01
  -2.5454545e-01  -1.0909091e-01  -3.0490564e-01
  -2.5454545e-01  -8.4848485e-02  -3.0904564e-01
  -2.5454545e-01  -6.0606061e-02  -3.1217675e-01
  -2.5454545e-01  -3.6363636e-02  -3.1427676e-01
  -2.5454545e-01  -1.2121212e-02  -3.1533059e-01
  -2.5454545e-01   1.2121212e-02  -3.1533059e-01
  -2.5454545e-01   3.6363636e-02  -3.1427676e-01
  -2.5454545e-01   6.0606061e-02  -3.1217675e-01
  -2.5454545e-01   8.4848485e-02  -3.0904564e-01
  -2.5454545e-01   1.0909091e-01  -3.0490564e-01
  -2.5454545e-01   1.3333333e-01  -2.9978553e-01
  -2.5454545e-01   1.5757576e-01  -2.9372002e-01
  -2.5454545e-01   1.8181818e-01  -2.8674904e-01
  -2.5454545e-01   2.0606061e-01  -2.7891684e-01
  -2.5454545e-01   2.3030303e-01  -2.7027123e-01
  -2.5454545e-01   2.5454545e-01  -2.6086263e-01
  -2.5454545e-01   2.7878788e-01  -2.5074329e-01
  -2.5454545e-01   3.0303030e-01  -2.3996645e-01
  -2.5454545e-01   3.2727273e-01  -2.2858564e-01
  -2.5454545e-01   3.5151515e-01  -2.1665399e-01
  -2.5454545e-01   3.7575758e-01  -2.0422368e-01
  -2.5454545e-01   4.0000000e-01  -1.9134549e-01
  -2.5454545e-01   4.2424242e-01  -1.7806832e-01
  -2.5454545e-01   4.4848485e-01  -1.6443899e-01
  -2.5454545e-01   4.7272727e-01  -1.5050190e-01
  -2.5454545e-01   4.9696970e-01  -1.3629899e-01
  -2.5454545e-01   5.2121212e-01  -1.2186953e-01
  -2.5454545e-01   5.4545455e-01  -1.0725017e-01
  -2.5454545e-01   5.6969697e-01  -9.2474887e-02
  -2.5454545e-01   5.9393939e-01  -7.7575057e-02
  -2.5454545e-01   6.1818182e-01  -6.2579517e-02
  -2.5454545e-01   6.4242424e-01  -4.7514658e-02
  -2.5454545e-01   6.6666667e-01  -3.2404540e-02
  -2.5454545e-01   6.9090909e-01  -1.7271010e-02
  -2.5454545e-01   7.1515152e-01  -2.1338348e-03
  -2.5454545e-01   7.3939394e-01   1.2989168e-02
  -2.5454545e-01   7.6363636e-01   2.8081998e-02
  -2.5454545e-01   7.8787879e-01   4.3130334e-02
  -2.5454545e-01   8.1212121e-01   5.8121413e-02
  -2.5454545e-01   8.3636364e-01   7.3043903e-02
  -2.5454545e-01   8.6060606e-01   8.7887784e-02
  -2.5454545e-01   8.8484848e-01   1.0264424e-01
  -2.5454545e-01   9.0909091e-01   1.1730554e-01
  -2.5454545e-01   9.3333333e-01   1.3186497e-01
  -2.5454545e-01   9.5757576e-01   1.4631671e-01
  -2.5454545e-01   9.8181818e-01   1.6065576e-01
  -2.5454545e-01   1.0060606e+00   1.7487787e-01
  -2.5454545e-01   1.0303030e+00   1.8897946e-01
  -2.5454545e-01   1.0545455e+00   2.0295754e-01
  -2.5454545e-01   1.0787879e+00   2.1680969e-01
  -2.5454545e-01   1.1030303e+00   2.3053395e-01
  -2.5454545e-01   1.1272727e+00   2.4412882e-01
  -2.5454545e-01   1.1515152e+00   2.5759319e-01
  -2.5454545e-01   1.1757576e+00   2.7092628e-01
  -2.5454545e-01   1.2000000e+00   2.8412764e-01
  -2.3030303e-01  -1.2000000e+00   2.9180464e-01
  -2.3030303e-01  -1.1757576e+00   2.7883808e-01
  -2.3030303e-01  -1.1515152e+00   2.6574935e-01
  -2.3030303e-01  -1.1272727e+00   2.5253934e-01
  -2.3030303e-01  -1.1030303e+00   2.3920925e-01
  -2.3030303e-01  -1.0787879e+00   2.2576067e-01
  -2.3030303e-01  -1.0545455e+00   2.1219556e-01
  -2.3030303e-01  -1.0303030e+00   1.9851635e-01
  -2.3030303e-01  -1.0060606e+00   1.8472597e-01
  -2.3030303e-01  -9.8181818e-01   1.7082789e-01
  -2.3030303e-01  -9.5757576e-01   1.5682619e-01
  -2.3030303e-01  -9.3333333e-01   1.4272564e-01
  -2.3030303e-01  -9.0909091e-01   1.2853174e-01
  -2.3030303e-01  -8.8484848e-01   1.1425078e-01
  -2.3030303e-01  -8.6060606e-01   9.9889977e-02
  -2.3030303e-01  -8.3636364e-01   8.5457505e-02
  -2.3030303e-01  -8.1212121e-01   7.0962609e-02
  -2.3030303e-01  -7.8787879e-01   5.6415695e-02
  -2.3030303e-01  -7.6363636e-01   4.1828429e-02
  -2.3030303e-01  -7.3939394e-01   2.7213844e-02
  -2.3030303e-01  -7.1515152e-01   1.2586450e-02
  -2.3030303e-01  -6.9090909e-01  -2.0376618e-03
  -2.3030303e-01  -6.6666667e-01  -1.6640698e-02
  -2.3030303e-01  -6.4242424e-01  -3.1203055e-02
  -2.3030303e-01  -6.1818182e-01  -4.5703213e-02
  -2.3030303e-01  -5.9393939e-01  -6.0117623e-02
  -2.3030303e-01  -5.6969697e-01  -7.4420623e-02
  -2.3030303e-01  -5.4545455e-01  -8.8584348e-02
  -2.3030303e-01  -5.2121212e-01  -1.0257867e-01
  -2.3030303e-01  -4.9696970e-01  -1.1637115e-01
  -2.3030303e-01  -4.7272727e-01  -1.2992703e-01
  -2.3030303e-01  -4.4848485e-01  -1.4320927e-01
  -2.3030303e-01  -4.2424242e-01  -1.5617857e-01
  -2.3030303e-01  -4.0000000e-01  -1.6879354e-01
  -2.3030303e-01  -3.7575758e-01  -1.8101081e-01
  -2.3030303e-01  -3.5151515e-01  -1.9278531e-01
  -2.3030303e-01  -3.2727273e-01  -2.0407053e-01
  -2.3030303e-01  -3.0303030e-01  -2.1481892e-01
  -2.3030303e-01  -2.7878788e-01  -2.2498231e-01
  -2.3030303e-01  -2.5454545e-01  -2.3451241e-01
  -2.3030303e-01  -2.3030303e-01  -2.4336145e-01
  -2.3030303e-01  -2.0606061e-01  -2.5148273e-01
  -2.3030303e-01  -1.8181818e-01  -2.5883139e-01
  -2.3030303e-01  -1.5757576e-01  -2.6536508e-01
  -2.3030303e-01  -1.3333333e-01  -2.7104471e-01
  -2.3030303e-01  -1.0909091e-01  -2.7583513e-01
  -2.3030303e-01  -8.4848485e-02  -2.7970588e-01
  -2.3030303e-01  -6.0606061e-02  -2.8263176e-01
  -2.3030303e-01  -3.6363636e-02  -2.8459335e-01
  -2.3030303e-01  -1.2121212e-02  -2.8557748e-01
  -2.3030303e-01   1.2121212e-02  -2.8557748e-01
  -2.3030303e-01   3.6363636e-02  -2.8459335e-01
  -2.3030303e-01   6.0606061e-02  -2.8263176e-01
  -2.3030303e-01   8.4848485e-02  -2.7970588e-01
  -2.3030303e-01   1.0909091e-01  -2.7583513e-01
  -2.3030303e-01   1.3333333e-01  -2.7104471e-01
  -2.3030303e-01   1.5757576e-01  -2.6536508e-01
  -2.3030303e-01   1.8181818e-01  -2.5883139e-01
  -2.3030303e-01   2.0606061e-01  -2.5148273e-01
  -2.3030303e-01   2.3030303e-01  -2.4336145e-01
  -2.3030303e-01   2.5454545e-01  -2.3451241e-01
  -2.3030303e-01   2.7878788e-01  -2.2498231e-01
  -2.3030303e-01   3.0303030e-01  -2.1481892e-01
  -2.3030303e-01   3.2727273e-01  -2.0407053e-01
  -2.3030303e-01   3.5151515e-01  -1.9278531e-01
  -2.3030303e-01   3.7575758e-01  -1.8101081e-01
  -2.3030303e-01   4.0000000e-01  -1.6879354e-01
  -2.3030303e-01   4.2424242e-01  -1.5617857e-01
  -2.3030303e-01   4.4848485e-01  -1.4320927e-01
  -2.3030303e-01   4.7272727e-01  -1.2992703e-01
  -2.3030303e-01   4.9696970e-01  -1.1637115e-01
  -2.3030303e-01   5.2121212e-01  -1.0257867e-01
  -2.3030303e-01   5.4545455e-01  -8.8584348e-02
  -2.3030303e-01   5.6969697e-01  -7.4420623e-02
  -2.3030303e-01   5.9393939e-01  -6.0117623e-02
  -2.3030303e-01   6.1818182e-01  -4.5703213e-02
  -2.3030303e-01   6.4242424e-01  -3.1203055e-02
  -2.3030303e-01   6.6666667e-01  -1.6640698e-02
  -2.3030303e-01   6.9090909e-01  -2.0376618e-03
  -2.3030303e-01   7.1515152e-01   1.2586450e-02
  -2.3030303e-01   7.3939394e-01   2.7213844e-02
  -2.3030303e-01   7.6363636e-01   4.1828429e-02
  -2.3030303e-01   7.8787879e-01   5.6415695e-02
  -2.3030303e-01   8.1212121e-01   7.0962609e-02
  -2.3030303e-01   8.3636364e-01   8.5457505e-02
  -2.3030303e-01   8.6060606e-01   9.9889977e-02
  -2.3030303e-01   8.8484848e-01   1.1425078e-01
  -2.3030303e-01   9.0909091e-01   1.2853174e-01
  -2.3030303e-01   9.3333333e-01   1.4272564e-01
  -2.3030303e-01   9.5757576e-01   1.5682619e-01
  -2.3030303e-01   9.8181818e-01   1.7082789e-01
  -2.3030303e-01   1.0060606e+00   1.8472597e-01
  -2.3030303e-01   1.0303030e+00   1.9851635e-01
  -2.3030303e-01   1.0545455e+00   2.1219556e-01
  -2.3030303e-01   1.0787879e+00   2.2576067e-01
  -2.3030303e-01   1.1030303e+00   2.3920925e-01
  -2.3030303e-01   1.1272727e+00   2.5253934e-01
  -2.3030303e-01   1.1515152e+00   2.6574935e-01
  -2.3030303e-01   1.1757576e+00   2.7883808e-01
  -2.3030303e-01   1.2000000e+00   2.9180464e-01
  -2.0606061e-01  -1.2000000e+00   2.9960444e-01
  -2.0606061e-01  -1.1757576e+00   2.8687208e-01
  -2.0606061e-01  -1.1515152e+00   2.7402684e-01
  -2.0606061e-01  -1.1272727e+00   2.6106998e-01
  -2.0606061e-01  -1.1030303e+00   2.4800312e-01
  -2.0606061e-01  -1.0787879e+00   2.3482824e-01
  -2.0606061e-01  -1.0545455e+00   2.2154775e-01
  -2.0606061e-01  -1.0303030e+00   2.0816450e-01
  -2.0606061e-01  -1.0060606e+00   1.9468186e-01
  -2.0606061e-01  -9.8181818e-01   1.8110373e-01
  -2.0606061e-01  -9.5757576e-01   1.6743465e-01
  -2.0606061e-01  -9.3333333e-01   1.5367981e-01
  -2.0606061e-01  -9.0909091e-01   1.3984513e-01
  -2.0606061e-01  -8.8484848e-01   1.2593733e-01
  -2.0606061e-01  -8.6060606e-01   1.1196402e-01
  -2.0606061e-01  -8.3636364e-01   9.7933725e-02
  -2.0606061e-01  -8.1212121e-01   8.3856034e-02
  -2.0606061e-01  -7.8787879e-01   6.9741635e-02
  -2.0606061e-01  -7.6363636e-01   5.5602424e-02
  -2.0606061e-01  -7.3939394e-01   4.1451595e-02
  -2.0606061e-01  -7.1515152e-01   2.7303734e-02
  -2.0606061e-01  -6.9090909e-01   1.3174913e-02
  -2.0606061e-01  -6.6666667e-01  -9.1721358e-04
  -2.0606061e-01  -6.4242424e-01  -1.4953316e-02
  -2.0606061e-01  -6.1818182e-01  -2.8912302e-02
  -2.0606061e-01  -5.9393939e-01  -4.2771233e-02
  -2.0606061e-01  -5.6969697e-01  -5.6505257e-02
  -2.0606061e-01  -5.4545455e-01  -7.0087545e-02
  -2.0606061e-01  -5.2121212e-01  -8.3489256e-02
  -2.0606061e-01  -4.9696970e-01  -9.6679517e-02
  -2.0606061e-01  -4.7272727e-01  -1.0962543e-01
  -2.0606061e-01  -4.4848485e-01  -1.2229213e-01
  -2.0606061e-01  -4.2424242e-01  -1.3464284e-01
  -2.0606061e-01  -4.0000000e-01  -1.4663900e-01
  -2.0606061e-01  -3.7575758e-01  -1.5824048e-01
  -2.0606061e-01  -3.5151515e-01  -1.6940574e-01
  -2.0606061e-01  -3.2727273e-01  -1.8009216e-01
  -2.0606061e-01  -3.0303030e-01  -1.9025638e-01
  -2.0606061e-01  -2.7878788e-01  -1.9985468e-01
  -2.0606061e-01  -2.5454545e-01  -2.0884345e-01
  -2.0606061e-01  -2.3030303e-01  -2.1717972e-01
  -2.0606061e-01  -2.0606061e-01  -2.2482166e-01
  -2.0606061e-01  -1.8181818e-01  -2.3172926e-01
  -2.0606061e-01  -1.5757576e-01  -2.3786488e-01
  -2.0606061e-01  -1.3333333e-01  -2.4319386e-01
  -2.0606061e-01  -1.0909091e-01  -2.4768518e-01
  -2.0606061e-01  -8.4848485e-02  -2.5131198e-01
  -2.0606061e-01  -6.0606061e-02  -2.5405210e-01
  -2.0606061e-01  -3.6363636e-02  -2.5588849e-01
  -2.0606061e-01  -1.2121212e-02  -2.5680961e-01
  -2.0606061e-01   1.2121212e-02  -2.5680961e-01
  -2.0606061e-01   3.6363636e-02  -2.5588849e-01
  -2.0606061e-01   6.0606061e-02  -2.5405210e-01
  -2.0606061e-01   8.4848485e-02  -2.5131198e-01
  -2.0606061e-01   1.0909091e-01  -2.4768518e-01
  -2.0606061e-01   1.3333333e-01  -2.4319386e-01
  -2.0606061e-01   1.5757576e-01  -2.3786488e-01
  -2.0606061e-01   1.8181818e-01  -2.3172926e-01
  -2.0606061e-01   2.0606061e-01  -2.2482166e-01
  -2.0606061e-01   2.3030303e-01  -2.1717972e-01
  -2.0606061e-01   2.5454545e-01  -2.0884345e-01
  -2.0606061e-01   2.7878788e-01  -1.9985468e-01
  -2.0606061e-01   3.0303030e-01  -1.9025638e-01
  -2.0606061e-01   3.2727273e-01  -1.8009216e-01
  -2.0606061e-01   3.5151515e-01  -1.6940574e-01
  -2.0606061e-01   3.7575758e-01  -1.5824048e-01
  -2.0606061e-01   4.0000000e-01  -1.4663900e-01
  -2.0606061e-01   4.2424242e-01  -1.3464284e-01
  -2.0606061e-01   4.4848485e-01  -1.2229213e-01
  -2.0606061e-01   4.7272727e-01  -1.0962543e-01
  -2.0606061e-01   4.9696970e-01  -9.6679517e-02
  -2.0606061e-01   5.2121212e-01  -8.3489256e-02
  -2.0606061e-01   5.4545455e-01  -7.0087545e-02
  -2.0606061e-01   5.6969697e-01  -5.6505257e-02
  -2.0606061e-01   5.9393939e-01  -4.2771233e-02
  -2.0606061e-01   6.1818182e-01  -2.8912302e-02
  -2.0606061e-01   6.4242424e-01  -1.4953316e-02
  -2.0606061e-01   6.6666667e-01  -9.1721358e-04
  -2.0606061e-01   6.9090909e-01   1.3174913e-02
  -2.0606061e-01   7.1515152e-01   2.7303734e-02
  -2.0606061e-01   7.3939394e-01   4.1451595e-02
  -2.0606061e-01   7.6363636e-01   5.5602424e-02
  -2.0606061e-01   7.8787879e-01   6.9741635e-02
  -2.0606061e-01   8.1212121e-01   8.3856034e-02
  -2.0606061e-01   8.3636364e-01   9.7933725e-02
  -2.0606061e-01   8.6060606e-01   1.1196402e-01
  -2.0606061e-01   8.8484848e-01   1.2593733e-01
  -2.0606061e-01   9.0909091e-01   1.3984513e-01
  -2.0606061e-01   9.3333333e-01   1.5367981e-01
  -2.0606061e-01   9.5757576e-01   1.6743465e-01
  -2.0606061e-01   9.8181818e-01   1.8110373e-01
  -2.0606061e-01   1.0060606e+00   1.9468186e-01
  -2.0606061e-01   1.0303030e+00   2.0816450e-01
  -2.0606061e-01   1.0545455e+00   2.2154775e-01
  -2.0606061e-01   1.0787879e+00   2.3482824e-01
  -2.0606061e-01   1.1030303e+00   2.4800312e-01
  -2.0606061e-01   1.1272727e+00   2.6106998e-01
  -2.0606061e-01   1.1515152e+00   2.7402684e-01
  -2.0606061e-01   1.1757576e+00   2.8687208e-01
  -2.0606061e-01   1.2000000e+00   2.9960444e-01
  -1.8181818e-01  -1.2000000e+00   3.0751814e-01
  -1.8181818e-01  -1.1757576e+00   2.9501903e-01
  -1.8181818e-01  -1.1515152e+00   2.8241601e-01
  -1.8181818e-01  -1.1272727e+00   2.6971069e-01
  -1.8181818e-01  -1.1030303e+00   2.5690507e-01
  -1.8181818e-01  -1.0787879e+00   2.4400151e-01
  -1.8181818e-01  -1.0545455e+00   2.3100278e-01
  -1.8181818e-01  -1.0303030e+00   2.1791214e-01
  -1.8181818e-01  -1.0060606e+00   2.0473333e-01
  -1.8181818e-01  -9.8181818e-01   1.9147065e-01
  -1.8181818e-01  -9.5757576e-01   1.7812900e-01
  -1.8181818e-01  -9.3333333e-01   1.6471395e-01
  -1.8181818e-01  -9.0909091e-01   1.5123178e-01
  -1.8181818e-01  -8.8484848e-01   1.3768956e-01
  -1.8181818e-01  -8.6060606e-01   1.2409520e-01
  -1.8181818e-01  -8.3636364e-01   1.1045753e-01
  -1.8181818e-01  -8.1212121e-01   9.6786367e-02
  -1.8181818e-01  -7.8787879e-01   8.3092602e-02
  -1.8181818e-01  -7.6363636e-01   6.9388268e-02
  -1.8181818e-01  -7.3939394e-01   5.5686626e-02
  -1.8181818e-01  -7.1515152e-01   4.2002242e-02
  -1.8181818e-01  -6.9090909e-01   2.8351072e-02
  -1.8181818e-01  -6.6666667e-01   1.4750541e-02
  -1.8181818e-01  -6.4242424e-01   1.2196145e-03
  -1.8181818e-01  -6.1818182e-01  -1.2221125e-02
  -1.8181818e-01  -5.9393939e-01  -2.5549422e-02
  -1.8181818e-01  -5.6969697e-01  -3.8741290e-02
  -1.8181818e-01  -5.4545455e-01  -5.1770980e-02
  -1.8181818e-01  -5.2121212e-01  -6.4610956e-02
  -1.8181818e-01  -4.9696970e-01  -7.7231900e-02
  -1.8181818e-01  -4.7272727e-01  -8.9602736e-02
  -1.8181818e-01  -4.4848485e-01  -1.0169069e-01
  -1.8181818e-01  -4.2424242e-01  -1.1346137e-01
  -1.8181818e-01  -4.0000000e-01  -1.2487892e-01
  -1.8181818e-01  -3.7575758e-01  -1.3590617e-01
  -1.8181818e-01  -3.5151515e-01  -1.4650487e-01
  -1.8181818e-01  -3.2727273e-01  -1.5663593e-01
  -1.8181818e-01  -3.0303030e-01  -1.6625978e-01
  -1.8181818e-01  -2.7878788e-01  -1.7533669e-01
  -1.8181818e-01  -2.5454545e-01  -1.8382720e-01
  -1.8181818e-01  -2.3030303e-01  -1.9169259e-01
  -1.8181818e-01  -2.0606061e-01  -1.9889534e-01
  -1.8181818e-01  -1.8181818e-01  -2.0539963e-01
  -1.8181818e-01  -1.5757576e-01  -2.1117190e-01
  -1.8181818e-01  -1.3333333e-01  -2.1618137e-01
  -1.8181818e-01  -1.0909091e-01  -2.2040053e-01
  -1.8181818e-01  -8.4848485e-02  -2.2380562e-01
  -1.8181818e-01  -6.0606061e-02  -2.2637707e-01
  -1.8181818e-01  -3.6363636e-02  -2.2809987e-01
  -1.8181818e-01  -1.2121212e-02  -2.2896384e-01
  -1.8181818e-01   1.2121212e-02  -2.2896384e-01
  -1.8181818e-01   3.6363636e-02  -2.2809987e-01
  -1.8181818e-01   6.0606061e-02  -2.2637707e-01
  -1.8181818e-01   8.4848485e-02  -2.2380562e-01
  -1.8181818e-01   1.0909091e-01  -2.2040053e-01
  -1.8181818e-01   1.3333333e-01  -2.1618137e-01
  -1.8181818e-01   1.5757576e-01  -2.1117190e-01
  -1.8181818e-01   1.8181818e-01  -2.0539963e-01
  -1.8181818e-01   2.0606061e-01  -1.9889534e-01
  -1.8181818e-01   2.3030303e-01  -1.9169259e-01
  -1.8181818e-01   2.5454545e-01  -1.8382720e-01
  -1.8181818e-01   2.7878788e-01  -1.7533669e-01
  -1.8181818e-01   3.0303030e-01  -1.6625978e-01
  -1.8181818e-01   3.2727273e-01  -1.5663593e-01
  -1.8181818e-01   3.5151515e-01  -1.4650487e-01
  -1.8181818e-01   3.7575758e-01  -1.3590617e-01
  -1.8181818e-01   4.0000000e-01  -1.2487892e-01
  -1.8181818e-01   4.2424242e-01  -1.1346137e-01
  -1.8181818e-01   4.4848485e-01  -1.0169069e-01
  -1.8181818e-01   4.7272727e-01  -8.9602736e-02
  -1.8181818e-01   4.9696970e-01  -7.7231900e-02
  -1.8181818e-01   5.2121212e-01  -6.4610956e-02
  -1.8181818e-01   5.4545455e-01  -5.1770980e-02
  -1.8181818e-01   5.6969697e-01  -3.8741290e-02
  -1.8181818e-01   5.9393939e-01  -2.5549422e-02
  -1.8181818e-01   6.1818182e-01  -1.2221125e-02
  -1.8181818e-01   6.4242424e-01   1.2196145e-03
  -1.8181818e-01   6.6666667e-01   1.4750541e-02
  -1.8181818e-01   6.9090909e-01   2.8351072e-02
  -1.8181818e-01   7.1515152e-01   4.2002242e-02
  -1.8181818e-01   7.3939394e-01   5.5686626e-02
  -1.8181818e-01   7.6363636e-01   6.9388268e-02
  -1.8181818e-01   7.8787879e-01   8.3092602e-02
  -1.8181818e-01   8.1212121e-01   9.6786367e-02
  -1.8181818e-01   8.3636364e-01   1.1045753e-01
  -1.8181818e-01   8.6060606e-01   1.2409520e-01
  -1.8181818e-01   8.8484848e-01   1.3768956e-01
  -1.8181818e-01   9.0909091e-01   1.5123178e-01
  -1.8181818e-01   9.3333333e-01   1.6471395e-01
  -1.8181818e-01   9.5757576e-01   1.7812900e-01
  -1.8181818e-01   9.8181818e-01   1.9147065e-01
  -1.8181818e-01   1.0060606e+00   2.0473333e-01
  -1.8181818e-01   1.0303030e+00   2.1791214e-01
  -1.8181818e-01   1.0545455e+00   2.3100278e-01
  -1.8181818e-01   1.0787879e+00   2.4400151e-01
  -1.8181818e-01   1.1030303e+00   2.5690507e-01
  -1.8181818e-01   1.1272727e+00   2.6971069e-01
  -1.8181818e-01   1.1515152e+00   2.8241601e-01
  -1.8181818e-01   1.1757576e+00   2.9501903e-01
  -1.8181818e-01   1.2000000e+00   3.0751814e-01
  -1.5757576e-01  -1.2000000e+00   3.1553713e-01
  -1.5757576e-01  -1.1757576e+00   3.0326996e-01
  -1.5757576e-01  -1.1515152e+00   2.9090752e-01
  -1.5757576e-01  -1.1272727e+00   2.7845177e-01
  -1.5757576e-01  -1.1030303e+00   2.6590504e-01
  -1.5757576e-01  -1.0787879e+00   2.5327001e-01
  -1.5757576e-01  -1.0545455e+00   2.4054982e-01
  -1.5757576e-01  -1.0303030e+00   2.2774805e-01
  -1.5757576e-01  -1.0060606e+00   2.1486877e-01
  -1.5757576e-01  -9.8181818e-01   2.0191663e-01
  -1.5757576e-01  -9.5757576e-01   1.8889686e-01
  -1.5757576e-01  -9.3333333e-01   1.7581533e-01
  -1.5757576e-01  -9.0909091e-01   1.6267863e-01
  -1.5757576e-01  -8.8484848e-01   1.4949409e-01
  -1.5757576e-01  -8.6060606e-01   1.3626986e-01
  -1.5757576e-01  -8.3636364e-01   1.2301500e-01
  -1.5757576e-01  -8.1212121e-01   1.0973949e-01
  -1.5757576e-01  -7.8787879e-01   9.6454343e-02
  -1.5757576e-01  -7.6363636e-01   8.3171640e-02
  -1.5757576e-01  -7.3939394e-01   6.9904630e-02
  -1.5757576e-01  -7.1515152e-01   5.6667780e-02
  -1.5757576e-01  -6.9090909e-01   4.3476851e-02
  -1.5757576e-01  -6.6666667e-01   3.0348959e-02
  -1.5757576e-01  -6.4242424e-01   1.7302638e-02
  -1.5757576e-01  -6.1818182e-01   4.3578961e-03
  -1.5757576e-01  -5.9393939e-01  -8.4637434e-03
  -1.5757576e-01  -5.6969697e-01  -2.1139203e-02
  -1.5757576e-01  -5.4545455e-01  -3.3643830e-02
  -1.5757576e-01  -5.2121212e-01  -4.5951396e-02
  -1.5757576e-01  -4.9696970e-01  -5.8034108e-02
  -1.5757576e-01  -4.7272727e-01  -6.9862654e-02
  -1.5757576e-01  -4.4848485e-01  -8.1406265e-02
  -1.5757576e-01  -4.2424242e-01  -9.2632816e-02
  -1.5757576e-01  -4.0000000e-01  -1.0350896e-01
  -1.5757576e-01  -3.7575758e-01  -1.1400028e-01
  -1.5757576e-01  -3.5151515e-01  -1.2407155e-01
  -1.5757576e-01  -3.2727273e-01  -1.3368689e-01
  -1.5757576e-01  -3.0303030e-01  -1.4281015e-01
  -1.5757576e-01  -2.7878788e-01  -1.5140520e-01
  -1.5757576e-01  -2.5454545e-01  -1.5943627e-01
  -1.5757576e-01  -2.3030303e-01  -1.6686841e-01
  -1.5757576e-01  -2.0606061e-01  -1.7366784e-01
  -1.5757576e-01  -1.8181818e-01  -1.7980246e-01
  -1.5757576e-01  -1.5757576e-01  -1.8524228e-01
  -1.5757576e-01  -1.3333333e-01  -1.8995983e-01
  -1.5757576e-01  -1.0909091e-01  -1.9393065e-01
  -1.5757576e-01  -8.4848485e-02  -1.9713365e-01
  -1.5757576e-01  -6.0606061e-02  -1.9955150e-01
  -1.5757576e-01  -3.6363636e-02  -2.0117091e-01
  -1.5757576e-01  -1.2121212e-02  -2.0198289e-01
  -1.5757576e-01   1.2121212e-02  -2.0198289e-01
  -1.5757576e-01   3.6363636e-02  -2.0117091e-01
  -1.5757576e-01   6.0606061e-02  -1.9955150e-01
  -1.5757576e-01   8.4848485e-02  -1.9713365e-01
  -1.5757576e-01   1.0909091e-01  -1.9393065e-01
  -1.5757576e-01   1.3333333e-01  -1.8995983e-01
  -1.5757576e-01   1.5757576e-01  -1.8524228e-01
  -1.5757576e-01   1.8181818e-01  -1.7980246e-01
  -1.5757576e-01   2.0606061e-01  -1.7366784e-01
  -1.5757576e-01   2.3030303e-01  -1.6686841e-01
  -1.5757576e-01   2.5454545e-01  -1.5943627e-01
  -1.5757576e-01   2.7878788e-01  -1.5140520e-01
  -1.5757576e-01   3.0303030e-01  -1.4281015e-01
  -1.5757576e-01   3.2727273e-01  -1.3368689e-01
  -1.5757576e-01   3.5151515e-01  -1.2407155e-01
  -1.5757576e-01   3.7575758e-01  -1.1400028e-01
  -1.5757576e-01   4.0000000e-01  -1.0350896e-01
  -1.5757576e-01   4.2424242e-01  -9.2632816e-02
  -1.5757576e-01   4.4848485e-01  -8.1406265e-02
  -1.5757576e-01   4.7272727e-01  -6.9862654e-02
  -1.5757576e-01   4.9696970e-01  -5.8034108e-02
  -1.5757576e-01   5.2121212e-01  -4.5951396e-02
  -1.5757576e-01   5.4545455e-01  -3.3643830e-02
  -1.5757576e-01   5.6969697e-01  -2.1139203e-02
  -1.5757576e-01   5.9393939e-01  -8.4637434e-03
  -1.5757576e-01   6.1818182e-01   4.3578961e-03
  -1.5757576e-01   6.4242424e-01   1.7302638e-02
  -1.5757576e-01   6.6666667e-01   3.0348959e-02
  -1.5757576e-01   6.9090909e-01   4.3476851e-02
  -1.5757576e-01   7.1515152e-01   5.6667780e-02
  -1.5757576e-01   7.3939394e-01   6.9904630e-02
  -1.5757576e-01   7.6363636e-01   8.3171640e-02
  -1.5757576e-01   7.8787879e-01   9.6454343e-02
  -1.5757576e-01   8.1212121e-01   1.0973949e-01
  -1.5757576e-01   8.3636364e-01   1.2301500e-01
  -1.5757576e-01   8.6060606e-01   1.3626986e-01
  -1.5757576e-01   8.8484848e-01   1.4949409e-01
  -1.5757576e-01   9.0909091e-01   1.6267863e-01
  -1.5757576e-01   9.3333333e-01   1.7581533e-01
  -1.5757576e-01   9.5757576e-01   1.8889686e-01
  -1.5757576e-01   9.8181818e-01   2.0191663e-01
  -1.5757576e-01   1.0060606e+00   2.1486877e-01
  -1.5757576e-01   1.0303030e+00   2.2774805e-01
  -1.5757576e-01   1.0545455e+00   2.4054982e-01
  -1.5757576e-01   1.0787879e+00   2.5327001e-01
  -1.5757576e-01   1.1030303e+00   2.6590504e-01
  -1.5757576e-01   1.1272727e+00   2.7845177e-01
  -1.5757576e-01   1.1515152e+00   2.9090752e-01
  -1.5757576e-01   1.1757576e+00   3.0326996e-01
  -1.5757576e-01   1.2000000e+00   3.1553713e-01
  -1.3333333e-01  -1.2000000e+00   3.2365308e-01
  -1.3333333e-01  -1.1757576e+00   3.1161620e-01
  -1.3333333e-01  -1.1515152e+00   2.9949239e-01
  -1.3333333e-01  -1.1272727e+00   2.8728390e-01
  -1.3333333e-01  -1.1030303e+00   2.7499336e-01
  -1.3333333e-01  -1.0787879e+00   2.6262376e-01
  -1.3333333e-01  -1.0545455e+00   2.5017853e-01
  -1.3333333e-01  -1.0303030e+00   2.3766154e-01
  -1.3333333e-01  -1.0060606e+00   2.2507718e-01
  -1.3333333e-01  -9.8181818e-01   2.1243036e-01
  -1.3333333e-01  -9.5757576e-01   1.9972660e-01
  -1.3333333e-01  -9.3333333e-01   1.8697202e-01
  -1.3333333e-01  -9.0909091e-01   1.7417345e-01
  -1.3333333e-01  -8.8484848e-01   1.6133843e-01
  -1.3333333e-01  -8.6060606e-01   1.4847532e-01
  -1.3333333e-01  -8.3636364e-01   1.3559329e-01
  -1.3333333e-01  -8.1212121e-01   1.2270244e-01
  -1.3333333e-01  -7.8787879e-01   1.0981383e-01
  -1.3333333e-01  -7.6363636e-01   9.6939523e-02
  -1.3333333e-01  -7.3939394e-01   8.4092688e-02
  -1.3333333e-01  -7.1515152e-01   7.1287624e-02
  -1.3333333e-01  -6.9090909e-01   5.8539828e-02
  -1.3333333e-01  -6.6666667e-01   4.5866051e-02
  -1.3333333e-01  -6.4242424e-01   3.3284337e-02
  -1.3333333e-01  -6.1818182e-01   2.0814074e-02
  -1.3333333e-01  -5.9393939e-01   8.4760174e-03
  -1.3333333e-01  -5.6969697e-01  -3.7076837e-03
  -1.3333333e-01  -5.4545455e-01  -1.5713481e-02
  -1.3333333e-01  -5.2121212e-01  -2.7516433e-02
  -1.3333333e-01  -4.9696970e-01  -3.9090239e-02
  -1.3333333e-01  -4.7272727e-01  -5.0407279e-02
  -1.3333333e-01  -4.4848485e-01  -6.1438697e-02
  -1.3333333e-01  -4.2424242e-01  -7.2154494e-02
  -1.3333333e-01  -4.0000000e-01  -8.2523666e-02
  -1.3333333e-01  -3.7575758e-01  -9.2514364e-02
  -1.3333333e-01  -3.5151515e-01  -1.0209409e-01
  -1.3333333e-01  -3.2727273e-01  -1.1122993e-01
  -1.3333333e-01  -3.0303030e-01  -1.1988881e-01
  -1.3333333e-01  -2.7878788e-01  -1.2803782e-01
  -1.3333333e-01  -2.5454545e-01  -1.3564449e-01
  -1.3333333e-01  -2.3030303e-01  -1.4267720e-01
  -1.3333333e-01  -2.0606061e-01  -1.4910550e-01
  -1.3333333e-01  -1.8181818e-01  -1.5490054e-01
  -1.3333333e-01  -1.5757576e-01  -1.6003541e-01
  -1.3333333e-01  -1.3333333e-01  -1.6448558e-01
  -1.3333333e-01  -1.0909091e-01  -1.6822920e-01
  -1.3333333e-01  -8.4848485e-02  -1.7124751e-01
  -1.3333333e-01  -6.0606061e-02  -1.7352509e-01
  -1.3333333e-01  -3.6363636e-02  -1.7505014e-01
  -1.3333333e-01  -1.2121212e-02  -1.7581468e-01
  -1.3333333e-01   1.2121212e-02  -1.7581468e-01
  -1.3333333e-01   3.6363636e-02  -1.7505014e-01
  -1.3333333e-01   6.0606061e-02  -1.7352509e-01
  -1.3333333e-01   8.4848485e-02  -1.7124751e-01
  -1.3333333e-01   1.0909091e-01  -1.6822920e-01
  -1.3333333e-01   1.3333333e-01  -1.6448558e-01
  -1.3333333e-01   1.5757576e-01  -1.6003541e-01
  -1.3333333e-01   1.8181818e-01  -1.5490054e-01
  -1.3333333e-01   2.0606061e-01  -1.4910550e-01
  -1.3333333e-01   2.3030303e-01  -1.4267720e-01
  -1.3333333e-01   2.5454545e-01  -1.3564449e-01
  -1.3333333e-01   2.7878788e-01  -1.2803782e-01
  -1.3333333e-01   3.0303030e-01  -1.1988881e-01
  -1.3333333e-01   3.2727273e-01  -1.1122993e-01
  -1.3333333e-01   3.5151515e-01  -1.0209409e-01
  -1.3333333e-01   3.7575758e-01  -9.2514364e-02
  -1.3333333e-01   4.0000000e-01  -8.2523666e-02
  -1.3333333e-01   4.2424242e-01  -7.2154494e-02
  -1.3333333e-01   4.4848485e-01  -6.1438697e-02
  -1.3333333e-01   4.7272727e-01  -5.0407279e-02
  -1.3333333e-01   4.9696970e-01  -3.9090239e-02
  -1.3333333e-01   5.2121212e-01  -2.7516433e-02
  -1.3333333e-01   5.4545455e-01  -1.5713481e-02
  -1.3333333e-01   5.6969697e-01  -3.7076837e-03
  -1.3333333e-01   5.9393939e-01   8.4760174e-03
  -1.3333333e-01   6.1818182e-01   2.0814074e-02
  -1.3333333e-01   6.4242424e-01   3.3284337e-02
  -1.3333333e-01   6.6666667e-01   4.5866051e-02
  -1.3333333e-01   6.9090909e-01   5.8539828e-02
  -1.3333333e-01   7.1515152e-01   7.1287624e-02
  -1.3333333e-01   7.3939394e-01   8.4092688e-02
  -1.3333333e-01   7.6363636e-01   9.6939523e-02
  -1.3333333e-01   7.8787879e-01   1.0981383e-01
  -1.3333333e-01   8.1212121e-01   1.2270244e-01
  -1.3333333e-01   8.3636364e-01   1.3559329e-01
  -1.3333333e-01   8.6060606e-01   1.4847532e-01
  -1.3333333e-01   8.8484848e-01   1.6133843e-01
  -1.3333333e-01   9.0909091e-01   1.7417345e-01
  -1.3333333e-01   9.3333333e-01   1.8697202e-01
  -1.3333333e-01   9.5757576e-01   1.9972660e-01
  -1.3333333e-01   9.8181818e-01   2.1243036e-01
  -1.3333333e-01   1.0060606e+00   2.2507718e-01
  -1.3333333e-01   1.0303030e+00   2.3766154e-01
  -1.3333333e-01   1.0545455e+00   2.5017853e-01
  -1.3333333e-01   1.0787879e+00   2.6262376e-01
  -1.3333333e-01   1.1030303e+00   2.7499336e-01
  -1.3333333e-01   1.1272727e+00   2.8728390e-01
  -1.3333333e-01   1.1515152e+00   2.9949239e-01
  -1.3333333e-01   1.1757576e+00   3.1161620e-01
  -1.3333333e-01   1.2000000e+00   3.2365308e-01
  -1.0909091e-01  -1.2000000e+00   3.3185796e-01
  -1.0909091e-01  -1.1757576e+00   3.2004944e-01
  -1.0909091e-01  -1.1515152e+00   3.0816200e-01
  -1.0909091e-01  -1.1272727e+00   2.9619816e-01
  -1.0909091e-01  -1.1030303e+00   2.8416081e-01
  -1.0909091e-01  -1.0787879e+00   2.7205322e-01
  -1.0909091e-01  -1.0545455e+00   2.5987907e-01
  -1.0909091e-01  -1.0303030e+00   2.4764250e-01
  -1.0909091e-01  -1.0060606e+00   2.3534814e-01
  -1.0909091e-01  -9.8181818e-01   2.2300115e-01
  -1.0909091e-01  -9.5757576e-01   2.1060727e-01
  -1.0909091e-01  -9.3333333e-01   1.9817283e-01
  -1.0909091e-01  -9.0909091e-01   1.8570484e-01
  -1.0909091e-01  -8.8484848e-01   1.7321103e-01
  -1.0909091e-01  -8.6060606e-01   1.6069984e-01
  -1.0909091e-01  -8.3636364e-01   1.4818056e-01
  -1.0909091e-01  -8.1212121e-01   1.3566333e-01
  -1.0909091e-01  -7.8787879e-01   1.2315918e-01
  -1.0909091e-01  -7.6363636e-01   1.1068013e-01
  -1.0909091e-01  -7.3939394e-01   9.8239175e-02
  -1.0909091e-01  -7.1515152e-01   8.5850407e-02
  -1.0909091e-01  -6.9090909e-01   7.3529005e-02
  -1.0909091e-01  -6.6666667e-01   6.1291302e-02
  -1.0909091e-01  -6.4242424e-01   4.9154815e-02
  -1.0909091e-01  -6.1818182e-01   3.7138278e-02
  -1.0909091e-01  -5.9393939e-01   2.5261656e-02
  -1.0909091e-01  -5.6969697e-01   1.3546163e-02
  -1.0909091e-01  -5.4545455e-01   2.0142527e-03
  -1.0909091e-01  -5.2121212e-01  -9.3103989e-03
  -1.0909091e-01  -4.9696970e-01  -2.0402927e-02
  -1.0909091e-01  -4.7272727e-01  -3.1237337e-02
  -1.0909091e-01  -4.4848485e-01  -4.1786580e-02
  -1.0909091e-01  -4.2424242e-01  -5.2022655e-02
  -1.0909091e-01  -4.0000000e-01  -6.1916740e-02
  -1.0909091e-01  -3.7575758e-01  -7.1439344e-02
  -1.0909091e-01  -3.5151515e-01  -8.0560494e-02
  -1.0909091e-01  -3.2727273e-01  -8.9249947e-02
  -1.0909091e-01  -3.0303030e-01  -9.7477429e-02
  -1.0909091e-01  -2.7878788e-01  -1.0521291e-01
  -1.0909091e-01  -2.5454545e-01  -1.1242687e-01
  -1.0909091e-01  -2.3030303e-01  -1.1909065e-01
  -1.0909091e-01  -2.0606061e-01  -1.2517675e-01
  -1.0909091e-01  -1.8181818e-01  -1.3065916e-01
  -1.0909091e-01  -1.5757576e-01  -1.3551371e-01
  -1.0909091e-01  -1.3333333e-01  -1.3971838e-01
  -1.0909091e-01  -1.0909091e-01  -1.4325364e-01
  -1.0909091e-01  -8.4848485e-02  -1.4610271e-01
  -1.0909091e-01  -6.0606061e-02  -1.4825185e-01
  -1.0909091e-01  -3.6363636e-02  -1.4969054e-01
  -1.0909091e-01  -1.2121212e-02  -1.5041168e-01
  -1.0909091e-01   1.2121212e-02  -1.5041168e-01
  -1.0909091e-01   3.6363636e-02  -1.4969054e-01
  -1.0909091e-01   6.0606061e-02  -1.4825185e-01
  -1.0909091e-01   8.4848485e-02  -1.4610271e-01
  -1.0909091e-01   1.0909091e-01  -1.4325364e-01
  -1.0909091e-01   1.3333333e-01  -1.3971838e-01
  -1.0909091e-01   1.5757576e-01  -1.3551371e-01
  -1.0909091e-01   1.8181818e-01  -1.3065916e-01
  -1.0909091e-01   2.0606061e-01  -1.2517675e-01
  -1.0909091e-01   2.3030303e-01  -1.1909065e-01
  -1.0909091e-01   2.5454545e-01  -1.1242687e-01
  -1.0909091e-01   2.7878788e-01  -1.0521291e-01
  -1.0909091e-01   3.0303030e-01  -9.7477429e-02
  -1.0909091e-01   3.2727273e-01  -8.9249947e-02
  -1.0909091e-01   3.5151515e-01  -8.0560494e-02
  -1.0909091e-01   3.7575758e-01  -7.1439344e-02
  -1.0909091e-01   4.0000000e-01  -6.1916740e-02
  -1.0909091e-01   4.2424242e-01  -5.2022655e-02
  -1.0909091e-01   4.4848485e-01  -4.1786580e-02
  -1.0909091e-01   4.7272727e-01  -3.1237337e-02
  -1.0909091e-01   4.9696970e-01  -2.0402927e-02
  -1.0909091e-01   5.2121212e-01  -9.3103989e-03
  -1.0909091e-01   5.4545455e-01   2.0142527e-03
  -1.0909091e-01   5.6969697e-01   1.3546163e-02
  -1.0909091e-01   5.9393939e-01   2.5261656e-02
  -1.0909091e-01   6.1818182e-01   3.7138278e-02
  -1.0909091e-01   6.4242424e-01   4.9154815e-02
  -1.0909091e-01   6.6666667e-01   6.1291302e-02
  -1.0909091e-01   6.9090909e-01   7.3529005e-02
  -1.0909091e-01   7.1515152e-01   8.5850407e-02
  -1.0909091e-01   7.3939394e-01   9.8239175e-02
  -1.0909091e-01   7.6363636e-01   1.1068013e-01
  -1.0909091e-01   7.8787879e-01   1.2315918e-01
  -1.0909091e-01   8.1212121e-01   1.3566333e-01
  -1.0909091e-01   8.3636364e-01   1.4818056e-01
  -1.0909091e-01   8.6060606e-01   1.6069984e-01
  -1.0909091e-01   8.8484848e-01   1.7321103e-01
  -1.0909091e-01   9.0909091e-01   1.8570484e-01
  -1.0909091e-01   9.3333333e-01   1.9817283e-01
  -1.0909091e-01   9.5757576e-01   2.1060727e-01
  -1.0909091e-01   9.8181818e-01   2.2300115e-01
  -1.0909091e-01   1.0060606e+00   2.3534814e-01
  -1.0909091e-01   1.0303030e+00   2.4764250e-01
  -1.0909091e-01   1.0545455e+00   2.5987907e-01
  -1.0909091e-01   1.0787879e+00   2.7205322e-01
  -1.0909091e-01   1.1030303e+00   2.8416081e-01
  -1.0909091e-01   1.1272727e+00   2.9619816e-01
  -1.0909091e-01   1.1515152e+00   3.0816200e-01
  -1.0909091e-01   1.1757576e+00   3.2004944e-01
  -1.0909091e-01   1.2000000e+00   3.3185796e-01
  -8.4848485e-02  -1.2000000e+00   3.4014400e-01
  -8.4848485e-02  -1.1757576e+00   3.2856165e-01
  -8.4848485e-02  -1.1515152e+00   3.1690806e-01
  -8.4848485e-02  -1.1272727e+00   3.0518599e-01
  -8.4848485e-02  -1.1030303e+00   2.9339858e-01
  -8.4848485e-02  -1.0787879e+00   2.8154931e-01
  -8.4848485e-02  -1.0545455e+00   2.6964211e-01
  -8.4848485e-02  -1.0303030e+00   2.5768133e-01
  -8.4848485e-02  -1.0060606e+00   2.4567182e-01
  -8.4848485e-02  -9.8181818e-01   2.3361894e-01
  -8.4848485e-02  -9.5757576e-01   2.2152859e-01
  -8.4848485e-02  -9.3333333e-01   2.0940730e-01
  -8.4848485e-02  -9.0909091e-01   1.9726220e-01
  -8.4848485e-02  -8.8484848e-01   1.8510112e-01
  -8.4848485e-02  -8.6060606e-01   1.7293259e-01
  -8.4848485e-02  -8.3636364e-01   1.6076595e-01
  -8.4848485e-02  -8.1212121e-01   1.4861129e-01
  -8.4848485e-02  -7.8787879e-01   1.3647962e-01
  -8.4848485e-02  -7.6363636e-01   1.2438280e-01
  -8.4848485e-02  -7.3939394e-01   1.1233366e-01
  -8.4848485e-02  -7.1515152e-01   1.0034601e-01
  -8.4848485e-02  -6.9090909e-01   8.8434680e-02
  -8.4848485e-02  -6.6666667e-01   7.6615539e-02
  -8.4848485e-02  -6.4242424e-01   6.4905550e-02
  -8.4848485e-02  -6.1818182e-01   5.3322773e-02
  -8.4848485e-02  -5.9393939e-01   4.1886374e-02
  -8.4848485e-02  -5.6969697e-01   3.0616633e-02
  -8.4848485e-02  -5.4545455e-01   1.9534925e-02
  -8.4848485e-02  -5.2121212e-01   8.6637016e-03
  -8.4848485e-02  -4.9696970e-01  -1.9735582e-03
  -8.4848485e-02  -4.7272727e-01  -1.2352404e-02
  -8.4848485e-02  -4.4848485e-01  -2.2447493e-02
  -8.4848485e-02  -4.2424242e-01  -3.2232696e-02
  -8.4848485e-02  -4.0000000e-01  -4.1681214e-02
  -8.4848485e-02  -3.7575758e-01  -5.0765733e-02
  -8.4848485e-02  -3.5151515e-01  -5.9458591e-02
  -8.4848485e-02  -3.2727273e-01  -6.7731974e-02
  -8.4848485e-02  -3.0303030e-01  -7.5558138e-02
  -8.4848485e-02  -2.7878788e-01  -8.2909645e-02
  -8.4848485e-02  -2.5454545e-01  -8.9759623e-02
  -8.4848485e-02  -2.3030303e-01  -9.6082044e-02
  -8.4848485e-02  -2.0606061e-01  -1.0185200e-01
  -8.4848485e-02  -1.8181818e-01  -1.0704601e-01
  -8.4848485e-02  -1.5757576e-01  -1.1164229e-01
  -8.4848485e-02  -1.3333333e-01  -1.1562106e-01
  -8.4848485e-02  -1.0909091e-01  -1.1896476e-01
  -8.4848485e-02  -8.4848485e-02  -1.2165839e-01
  -8.4848485e-02  -6.0606061e-02  -1.2368963e-01
  -8.4848485e-02  -3.6363636e-02  -1.2504909e-01
  -8.4848485e-02  -1.2121212e-02  -1.2573041e-01
  -8.4848485e-02   1.2121212e-02  -1.2573041e-01
  -8.4848485e-02   3.6363636e-02  -1.2504909e-01
  -8.4848485e-02   6.0606061e-02  -1.2368963e-01
  -8.4848485e-02   8.4848485e-02  -1.2165839e-01
  -8.4848485e-02   1.0909091e-01  -1.1896476e-01
  -8.4848485e-02   1.3333333e-01  -1.1562106e-01
  -8.4848485e-02   1.5757576e-01  -1.1164229e-01
  -8.4848485e-02   1.8181818e-01  -1.0704601e-01
  -8.4848485e-02   2.0606061e-01  -1.0185200e-01
  -8.4848485e-02   2.3030303e-01  -9.6082044e-02
  -8.4848485e-02   2.5454545e-01  -8.9759623e-02
  -8.4848485e-02   2.7878788e-01  -8.2909645e-02
  -8.4848485e-02   3.0303030e-01  -7.5558138e-02
  -8.4848485e-02   3.2727273e-01  -6.7731974e-02
  -8.4848485e-02   3.5151515e-01  -5.9458591e-02
  -8.4848485e-02   3.7575758e-01  -5.0765733e-02
  -8.4848485e-02   4.0000000e-01  -4.1681214e-02
  -8.4848485e-02   4.2424242e-01  -3.2232696e-02
  -8.4848485e-02   4.4848485e-01  -2.2447493e-02
  -8.4848485e-02   4.7272727e-01  -1.2352404e-02
  -8.4848485e-02   4.9696970e-01  -1.9735582e-03
  -8.4848485e-02   5.2121212e-01   8.6637016e-03
  -8.4848485e-02   5.4545455e-01   1.9534925e-02
  -8.4848485e-02   5.6969697e-01   3.0616633e-02
  -8.4848485e-02   5.9393939e-01   4.1886374e-02
  -8.4848485e-02   6.1818182e-01   5.3322773e-02
  -8.4848485e-02   6.4242424e-01   6.4905550e-02
  -8.4848485e-02   6.6666667e-01   7.6615539e-02
  -8.4848485e-02   6.9090909e-01   8.8434680e-02
  -8.4848485e-02   7.1515152e-01   1.0034601e-01
  -8.4848485e-02   7.3939394e-01   1.1233366e-01
  -8.4848485e-02   7.6363636e-01   1.2438280e-01
  -8.4848485e-02   7.8787879e-01   1.3647962e-01
  -8.4848485e-02   8.1212121e-01   1.4861129e-01
  -8.4848485e-02   8.3636364e-01   1.6076595e-01
  -8.4848485e-02   8.6060606e-01   1.7293259e-01
  -8.4848485e-02   8.8484848e-01   1.8510112e-01
  -8.4848485e-02   9.0909091e-01   1.9726220e-01
  -8.4848485e-02   9.3333333e-01   2.0940730e-01
  -8.4848485e-02   9.5757576e-01   2.2152859e-01
  -8.4848485e-02   9.8181818e-01   2.3361894e-01
  -8.4848485e-02   1.0060606e+00   2.4567182e-01
  -8.4848485e-02   1.0303030e+00   2.5768133e-01
  -8.4848485e-02   1.0545455e+00   2.6964211e-01
  -8.4848485e-02   1.0787879e+00   2.8154931e-01
  -8.4848485e-02   1.1030303e+00   2.9339858e-01
  -8.4848485e-02   1.1272727e+00   3.0518599e-01
  -8.4848485e-02   1.1515152e+00   3.1690806e-01
  -8.4848485e-02   1.1757576e+00   3.2856165e-01
  -8.4848485e-02   1.2000000e+00   3.4014400e-01
  -6.0606061e-02  -1.2000000e+00   3.4850377e-01
  -6.0606061e-02  -1.1757576e+00   3.3714515e-01
  -6.0606061e-02  -1.1515152e+00   3.2572265e-01
  -6.0606061e-02  -1.1272727e+00   3.1423924e-01
  -6.0606061e-02  -1.1030303e+00   3.0269826e-01
  -6.0606061e-02  -1.0787879e+00   2.9110341e-01
  -6.0606061e-02  -1.0545455e+00   2.7945880e-01
  -6.0606061e-02  -1.0303030e+00   2.6776898e-01
  -6.0606061e-02  -1.0060606e+00   2.5603897e-01
  -6.0606061e-02  -9.8181818e-01   2.4427428e-01
  -6.0606061e-02  -9.5757576e-01   2.3248098e-01
  -6.0606061e-02  -9.3333333e-01   2.2066569e-01
  -6.0606061e-02  -9.0909091e-01   2.0883566e-01
  -6.0606061e-02  -8.8484848e-01   1.9699877e-01
  -6.0606061e-02  -8.6060606e-01   1.8516361e-01
  -6.0606061e-02  -8.3636364e-01   1.7333947e-01
  -6.0606061e-02  -8.1212121e-01   1.6153643e-01
  -6.0606061e-02  -7.8787879e-01   1.4976535e-01
  -6.0606061e-02  -7.6363636e-01   1.3803796e-01
  -6.0606061e-02  -7.3939394e-01   1.2636684e-01
  -6.0606061e-02  -7.1515152e-01   1.1476548e-01
  -6.0606061e-02  -6.9090909e-01   1.0324834e-01
  -6.0606061e-02  -6.6666667e-01   9.1830807e-02
  -6.0606061e-02  -6.4242424e-01   8.0529260e-02
  -6.0606061e-02  -6.1818182e-01   6.9361075e-02
  -6.0606061e-02  -5.9393939e-01   5.8344618e-02
  -6.0606061e-02  -5.6969697e-01   4.7499247e-02
  -6.0606061e-02  -5.4545455e-01   3.6845286e-02
  -6.0606061e-02  -5.2121212e-01   2.6404001e-02
  -6.0606061e-02  -4.9696970e-01   1.6197546e-02
  -6.0606061e-02  -4.7272727e-01   6.2489065e-03
  -6.0606061e-02  -4.4848485e-01  -3.4181815e-03
  -6.0606061e-02  -4.2424242e-01  -1.2779333e-02
  -6.0606061e-02  -4.0000000e-01  -2.1809628e-02
  -6.0606061e-02  -3.7575758e-01  -3.0483757e-02
  -6.0606061e-02  -3.5151515e-01  -3.8776172e-02
  -6.0606061e-02  -3.2727273e-01  -4.6661272e-02
  -6.0606061e-02  -3.0303030e-01  -5.4113598e-02
  -6.0606061e-02  -2.7878788e-01  -6.1108051e-02
  -6.0606061e-02  -2.5454545e-01  -6.7620122e-02
  -6.0606061e-02  -2.3030303e-01  -7.3626132e-02
  -6.0606061e-02  -2.0606061e-01  -7.9103487e-02
  -6.0606061e-02  -1.8181818e-01  -8.4030926e-02
  -6.0606061e-02  -1.5757576e-01  -8.8388778e-02
  -6.0606061e-02  -1.3333333e-01  -9.2159203e-02
  -6.0606061e-02  -1.0909091e-01  -9.5326423e-02
  -6.0606061e-02  -8.4848485e-02  -9.7876935e-02
  -6.0606061e-02  -6.0606061e-02  -9.9799698e-02
  -6.0606061e-02  -3.6363636e-02  -1.0108628e-01
  -6.0606061e-02  -1.2121212e-02  -1.0173101e-01
  -6.0606061e-02   1.2121212e-02  -1.0173101e-01
  -6.0606061e-02   3.6363636e-02  -1.0108628e-01
  -6.0606061e-02   6.0606061e-02  -9.9799698e-02
  -6.0606061e-02   8.4848485e-02  -9.7876935e-02
  -6.0606061e-02   1.0909091e-01  -9.5326423e-02
  -6.0606061e-02   1.3333333e-01  -9.2159203e-02
  -6.0606061e-02   1.5757576e-01  -8.8388778e-02
  -6.0606061e-02   1.8181818e-01  -8.4030926e-02
  -6.0606061e-02   2.0606061e-01  -7.9103487e-02
  -6.0606061e-02   2.3030303e-01  -7.3626132e-02
  -6.0606061e-02   2.5454545e-01  -6.7620122e-02
  -6.0606061e-02   2.7878788e-01  -6.1108051e-02
  -6.0606061e-02   3.0303030e-01  -5.4113598e-02
  -6.0606061e-02   3.2727273e-01  -4.6661272e-02
  -6.0606061e-02   3.5151515e-01  -3.8776172e-02
  -6.0606061e-02   3.7575758e-01  -3.0483757e-02
  -6.0606061e-02   4.0000000e-01  -2.1809628e-02
  -6.0606061e-02   4.2424242e-01  -1.2779333e-02
  -6.0606061e-02   4.4848485e-01  -3.4181815e-03
  -6.0606061e-02   4.7272727e-01   6.2489065e-03
  -6.0606061e-02   4.9696970e-01   1.6197546e-02
  -6.0606061e-02   5.2121212e-01   2.6404001e-02
  -6.0606061e-02   5.4545455e-01   3.6845286e-02
  -6.0606061e-02   5.6969697e-01   4.7499247e-02
  -6.0606061e-02   5.9393939e-01   5.8344618e-02
  -6.0606061e-02   6.1818182e-01   6.9361075e-02
  -6.0606061e-02   6.4242424e-01   8.0529260e-02
  -6.0606061e-02   6.6666667e-01   9.1830807e-02
  -6.0606061e-02   6.9090909e-01   1.0324834e-01
  -6.0606061e-02   7.1515152e-01   1.1476548e-01
  -6.0606061e-02   7.3939394e-01   1.2636684e-01
  -6.0606061e-02   7.6363636e-01   1.3803796e-01
  -6.0606061e-02   7.8787879e-01   1.4976535e-01
  -6.0606061e-02   8.1212121e-01   1.6153643e-01
  -6.0606061e-02   8.3636364e-01   1.7333947e-01
  -6.0606061e-02   8.6060606e-01   1.8516361e-01
  -6.0606061e-02   8.8484848e-01   1.9699877e-01
  -6.0606061e-02   9.0909091e-01   2.0883566e-01
  -6.0606061e-02   9.3333333e-01   2.2066569e-01
  -6.0606061e-02   9.5757576e-01   2.3248098e-01
  -6.0606061e-02   9.8181818e-01   2.4427428e-01
  -6.0606061e-02   1.0060606e+00   2.5603897e-01
  -6.0606061e-02   1.0303030e+00   2.6776898e-01
  -6.0606061e-02   1.0545455e+00   2.7945880e-01
  -6.0606061e-02   1.0787879e+00   2.9110341e-01
  -6.0606061e-02   1.1030303e+00   3.0269826e-01
  -6.0606061e-02   1.1272727e+00   3.1423924e-01
  -6.0606061e-02   1.1515152e+00   3.2572265e-01
  -6.0606061e-02   1.1757576e+00   3.3714515e-01
  -6.0606061e-02   1.2000000e+00   3.4850377e-01
  -3.6363636e-02  -1.2000000e+00   3.5693012e-01
  -3.6363636e-02  -1.1757576e+00   3.4579258e-01
  -3.6363636e-02  -1.1515152e+00   3.3459820e-01
  -3.6363636e-02  -1.1272727e+00   3.2335013e-01
  -3.6363636e-02  -1.1030303e+00   3.1205189e-01
  -3.6363636e-02  -1.0787879e+00   3.0070735e-01
  -3.6363636e-02  -1.0545455e+00   2.8932078e-01
  -3.6363636e-02  -1.0303030e+00   2.7789691e-01
  -3.6363636e-02  -1.0060606e+00   2.6644088e-01
  -3.6363636e-02  -9.8181818e-01   2.5495834e-01
  -3.6363636e-02  -9.5757576e-01   2.4345545e-01
  -3.6363636e-02  -9.3333333e-01   2.3193893e-01
  -3.6363636e-02  -9.0909091e-01   2.2041609e-01
  -3.6363636e-02  -8.8484848e-01   2.0889483e-01
  -3.6363636e-02  -8.6060606e-01   1.9738373e-01
  -3.6363636e-02  -8.3636364e-01   1.8589204e-01
  -3.6363636e-02  -8.1212121e-01   1.7442974e-01
  -3.6363636e-02  -7.8787879e-01   1.6300755e-01
  -3.6363636e-02  -7.6363636e-01   1.5163700e-01
  -3.6363636e-02  -7.3939394e-01   1.4033039e-01
  -3.6363636e-02  -7.1515152e-01   1.2910091e-01
  -3.6363636e-02  -6.9090909e-01   1.1796256e-01
  -3.6363636e-02  -6.6666667e-01   1.0693025e-01
  -3.6363636e-02  -6.4242424e-01   9.6019775e-02
  -3.6363636e-02  -6.1818182e-01   8.5247812e-02
  -3.6363636e-02  -5.9393939e-01   7.4631939e-02
  -3.6363636e-02  -5.6969697e-01   6.4190607e-02
  -3.6363636e-02  -5.4545455e-01   5.3943122e-02
  -3.6363636e-02  -5.2121212e-01   4.3909608e-02
  -3.6363636e-02  -4.9696970e-01   3.4110959e-02
  -3.6363636e-02  -4.7272727e-01   2.4568775e-02
  -3.6363636e-02  -4.4848485e-01   1.5305283e-02
  -3.6363636e-02  -4.2424242e-01   6.3432413e-03
  -3.6363636e-02  -4.0000000e-01  -2.2941706e-03
  -3.6363636e-02  -3.7575758e-01  -1.0583485e-02
  -3.6363636e-02  -3.5151515e-01  -1.8501092e-02
  -3.6363636e-02  -3.2727273e-01  -2.6023403e-02
  -3.6363636e-02  -3.0303030e-01  -3.3127029e-02
  -3.6363636e-02  -2.7878788e-01  -3.9788980e-02
  -3.6363636e-02  -2.5454545e-01  -4.5986862e-02
  -3.6363636e-02  -2.3030303e-01  -5.1699099e-02
  -3.6363636e-02  -2.0606061e-01  -5.6905150e-02
  -3.6363636e-02  -1.8181818e-01  -6.1585731e-02
  -3.6363636e-02  -1.5757576e-01  -6.5723033e-02
  -3.6363636e-02  -1.3333333e-01  -6.9300934e-02
  -3.6363636e-02  -1.0909091e-01  -7.2305202e-02
  -3.6363636e-02  -8.4848485e-02  -7.4723669e-02
  -3.6363636e-02  -6.0606061e-02  -7.6546400e-02
  -3.6363636e-02  -3.6363636e-02  -7.7765817e-02
  -3.6363636e-02  -1.2121212e-02  -7.8376812e-02
  -3.6363636e-02   1.2121212e-02  -7.8376812e-02
  -3.6363636e-02   3.6363636e-02  -7.7765817e-02
  -3.6363636e-02   6.0606061e-02  -7.6546400e-02
  -3.6363636e-02   8.4848485e-02  -7.4723669e-02
  -3.6363636e-02   1.0909091e-01  -7.2305202e-02
  -3.6363636e-02   1.3333333e-01  -6.9300934e-02
  -3.6363636e-02   1.5757576e-01  -6.5723033e-02
  -3.6363636e-02   1.8181818e-01  -6.1585731e-02
  -3.6363636e-02   2.0606061e-01  -5.6905150e-02
  -3.6363636e-02   2.3030303e-01  -5.1699099e-02
  -3.6363636e-02   2.5454545e-01  -4.5986862e-02
  -3.6363636e-02   2.7878788e-01  -3.9788980e-02
  -3.6363636e-02   3.0303030e-01  -3.3127029e-02
  -3.6363636e-02   3.2727273e-01  -2.6023403e-02
  -3.6363636e-02   3.5151515e-01  -1.8501092e-02
  -3.6363636e-02   3.7575758e-01  -1.0583485e-02
  -3.6363636e-02   4.0000000e-01  -2.2941706e-03
  -3.6363636e-02   4.2424242e-01   6.3432413e-03
  -3.6363636e-02   4.4848485e-01   1.5305283e-02
  -3.6363636e-02   4.7272727e-01   2.4568775e-02
  -3.6363636e-02   4.9696970e-01   3.4110959e-02
  -3.6363636e-02   5.2121212e-01   4.3909608e-02
  -3.6363636e-02   5.4545455e-01   5.3943122e-02
  -3.6363636e-02   5.6969697e-01   6.4190607e-02
  -3.6363636e-02   5.9393939e-01   7.4631939e-02
  -3.6363636e-02   6.1818182e-01   8.5247812e-02
  -3.6363636e-02   6.4242424e-01   9.6019775e-02
  -3.6363636e-02   6.6666667e-01   1.0693025e-01
  -3.6363636e-02   6.9090909e-01   1.1796256e-01
  -3.6363636e-02   7.1515152e-01   1.2910091e-01
  -3.6363636e-02   7.3939394e-01   1.4033039e-01
  -3.6363636e-02   7.6363636e-01   1.5163700e-01
  -3.6363636e-02   7.8787879e-01   1.6300755e-01
  -3.6363636e-02   8.1212121e-01   1.7442974e-01
  -3.6363636e-02   8.3636364e-01   1.8589204e-01
  -3.6363636e-02   8.6060606e-01   1.9738373e-01
  -3.6363636e-02   8.8484848e-01   2.0889483e-01
  -3.6363636e-02   9.0909091e-01   2.2041609e-01
  -3.6363636e-02   9.3333333e-01   2.3193893e-01
  -3.6363636e-02   9.5757576e-01   2.4345545e-01
  -3.6363636e-02   9.8181818e-01   2.5495834e-01
  -3.6363636e-02   1.0060606e+00   2.6644088e-01
  -3.6363636e-02   1.0303030e+00   2.7789691e-01
  -3.6363636e-02   1.0545455e+00   2.8932078e-01
  -3.6363636e-02   1.0787879e+00   3.0070735e-01
  -3.6363636e-02   1.1030303e+00   3.1205189e-01
  -3.6363636e-02   1.1272727e+00   3.2335013e-01
  -3.6363636e-02   1.1515152e+00   3.3459820e-01
  -3.6363636e-02   1.1757576e+00   3.4579258e-01
  -3.6363636e-02   1.2000000e+00   3.5693012e-01
  -1.2121212e-02  -1.2000000e+00   3.6541621e-01
  -1.2121212e-02  -1.1757576e+00   3.5449692e-01
  -1.2121212e-02  -1.1515152e+00   3.4352749e-01
  -1.2121212e-02  -1.1272727e+00   3.3251126e-01
  -1.2121212e-02  -1.1030303e+00   3.2145187e-01
  -1.2121212e-02  -1.0787879e+00   3.1035337e-01
  -1.2121212e-02  -1.0545455e+00   2.9922016e-01
  -1.2121212e-02  -1.0303030e+00   2.8805707e-01
  -1.2121212e-02  -1.0060606e+00   2.7686938e-01
  -1.2121212e-02  -9.8181818e-01   2.6566283e-01
  -1.2121212e-02  -9.5757576e-01   2.5444365e-01
  -1.2121212e-02  -9.3333333e-01   2.4321861e-01
  -1.2121212e-02  -9.0909091e-01   2.3199504e-01
  -1.2121212e-02  -8.8484848e-01   2.2078084e-01
  -1.2121212e-02  -8.6060606e-01   2.0958455e-01
  -1.2121212e-02  -8.3636364e-01   1.9841534e-01
  -1.2121212e-02  -8.1212121e-01   1.8728306e-01
  -1.2121212e-02  -7.8787879e-01   1.7619826e-01
  -1.2121212e-02  -7.6363636e-01   1.6517222e-01
  -1.2121212e-02  -7.3939394e-01   1.5421698e-01
  -1.2121212e-02  -7.1515152e-01   1.4334534e-01
  -1.2121212e-02  -6.9090909e-01   1.3257088e-01
  -1.2121212e-02  -6.6666667e-01   1.2190802e-01
  -1.2121212e-02  -6.4242424e-01   1.1137192e-01
  -1.2121212e-02  -6.1818182e-01   1.0097861e-01
  -1.2121212e-02  -5.9393939e-01   9.0744862e-02
  -1.2121212e-02  -5.6969697e-01   8.0688257e-02
  -1.2121212e-02  -5.4545455e-01   7.0827115e-02
  -1.2121212e-02  -5.2121212e-01   6.1180468e-02
  -1.2121212e-02  -4.9696970e-01   5.1768012e-02
  -1.2121212e-02  -4.7272727e-01   4.2610040e-02
  -1.2121212e-02  -4.4848485e-01   3.3727366e-02
  -1.2121212e-02  -4.2424242e-01   2.5141235e-02
  -1.2121212e-02  -4.0000000e-01   1.6873214e-02
  -1.2121212e-02  -3.7575758e-01   8.9450760e-03
  -1.2121212e-02  -3.5151515e-01   1.3786585e-03
  -1.2121212e-02  -3.2727273e-01  -5.8042825e-03
  -1.2121212e-02  -3.0303030e-01  -1.2582236e-02
  -1.2121212e-02  -2.7878788e-01  -1.8934111e-02
  -1.2121212e-02  -2.5454545e-01  -2.4839419e-02
  -1.2121212e-02  -2.3030303e-01  -3.0278462e-02
  -1.2121212e-02  -2.0606061e-01  -3.5232531e-02
  -1.2121212e-02  -1.8181818e-01  -3.9684097e-02
  -1.2121212e-02  -1.5757576e-01  -4.3617002e-02
  -1.2121212e-02  -1.3333333e-01  -4.7016646e-02
  -1.2121212e-02  -1.0909091e-01  -4.9870153e-02
  -1.2121212e-02  -8.4848485e-02  -5.2166536e-02
  -1.2121212e-02  -6.0606061e-02  -5.3896826e-02
  -1.2121212e-02  -3.6363636e-02  -5.5054195e-02
  -1.2121212e-02  -1.2121212e-02  -5.5634038e-02
  -1.2121212e-02   1.2121212e-02  -5.5634038e-02
  -1.2121212e-02   3.6363636e-02  -5.5054195e-02
  -1.2121212e-02   6.0606061e-02  -5.3896826e-02
  -1.2121212e-02   8.4848485e-02  -5.2166536e-02
  -1.2121212e-02   1.0909091e-01  -4.9870153e-02
  -1.2121212e-02   1.3333333e-01  -4.7016646e-02
  -1.2121212e-02   1.5757576e-01  -4.3617002e-02
  -1.2121212e-02   1.8181818e-01  -3.9684097e-02
  -1.2121212e-02   2.0606061e-01  -3.5232531e-02
  -1.2121212e-02   2.3030303e-01  -3.0278462e-02
  -1.2121212e-02   2.5454545e-01  -2.4839419e-02
  -1.2121212e-02   2.7878788e-01  -1.8934111e-02
  -1.2121212e-02   3.0303030e-01  -1.2582236e-02
  -1.2121212e-02   3.2727273e-01  -5.8042825e-03
  -1.2121212e-02   3.5151515e-01   1.3786585e-03
  -1.2121212e-02   3.7575758e-01   8.9450760e-03
  -1.2121212e-02   4.0000000e-01   1.6873214e-02
  -1.2121212e-02   4.2424242e-01   2.5141235e-02
  -1.2121212e-02   4.4848485e-01   3.3727366e-02
  -1.2121212e-02   4.7272727e-01   4.2610040e-02
  -1.2121212e-02   4.9696970e-01   5.1768012e-02
  -1.2121212e-02   5.2121212e-01   6.1180468e-02
  -1.2121212e-02   5.4545455e-01   7.0827115e-02
  -1.2121212e-02   5.6969697e-01   8.0688257e-02
  -1.2121212e-02   5.9393939e-01   9.0744862e-02
  -1.2121212e-02   6.1818182e-01   1.0097861e-01
  -1.2121212e-02   6.4242424e-01   1.1137192e-01
  -1.2121212e-02   6.6666667e-01   1.2190802e-01
  -1.2121212e-02   6.9090909e-01   1.3257088e-01
  -1.2121212e-02   7.1515152e-01   1.4334534e-01
  -1.2121212e-02   7.3939394e-01   1.5421698e-01
  -1.2121212e-02   7.6363636e-01   1.6517222e-01
  -1.2121212e-02   7.8787879e-01   1.7619826e-01
  -1.2121212e-02   8.1212121e-01   1.8728306e-01
  -1.2121212e-02   8.3636364e-01   1.9841534e-01
  -1.2121212e-02   8.6060606e-01   2.0958455e-01
  -1.2121212e-02   8.8484848e-01   2.2078084e-01
  -1.2121212e-02   9.0909091e-01   2.3199504e-01
  -1.2121212e-02   9.3333333e-01   2.4321861e-01
  -1.2121212e-02   9.5757576e-01   2.5444365e-01
  -1.2121212e-02   9.8181818e-01   2.6566283e-01
  -1.2121212e-02   1.0060606e+00   2.7686938e-01
  -1.2121212e-02   1.0303030e+00   2.8805707e-01
  -1.2121212e-02   1.0545455e+00   2.9922016e-01
  -1.2121212e-02   1.0787879e+00   3.1035337e-01
  -1.2121212e-02   1.1030303e+00   3.2145187e-01
  -1.2121212e-02   1.1272727e+00   3.3251126e-01
  -1.2121212e-02   1.1515152e+00   3.4352749e-01
  -1.2121212e-02   1.1757576e+00   3.5449692e-01
  -1.2121212e-02   1.2000000e+00   3.6541621e-01
   1.2121212e-02  -1.2000000e+00   3.7395549e-01
   1.2121212e-02  -1.1757576e+00   3.6325144e-01
   1.2121212e-02  -1.1515152e+00   3.5250366e-01
   1.2121212e-02  -1.1272727e+00   3.4171559e-01
   1.2121212e-02  -1.1030303e+00   3.3089105e-01
   1.2121212e-02  -1.0787879e+00   3.2003417e-01
   1.2121212e-02  -1.0545455e+00   3.0914948e-01
   1.2121212e-02  -1.0303030e+00   2.9824192e-01
   1.2121212e-02  -1.0060606e+00   2.8731683e-01
   1.2121212e-02  -9.8181818e-01   2.7638003e-01
   1.2121212e-02  -9.5757576e-01   2.6543780e-01
   1.2121212e-02  -9.3333333e-01   2.5449692e-01
   1.2121212e-02  -9.0909091e-01   2.4356472e-01
   1.2121212e-02  -8.8484848e-01   2.3264906e-01
   1.2121212e-02  -8.6060606e-01   2.2175841e-01
   1.2121212e-02  -8.3636364e-01   2.1090183e-01
   1.2121212e-02  -8.1212121e-01   2.0008902e-01
   1.2121212e-02  -7.8787879e-01   1.8933033e-01
   1.2121212e-02  -7.6363636e-01   1.7863678e-01
   1.2121212e-02  -7.3939394e-01   1.6802009e-01
   1.2121212e-02  -7.1515152e-01   1.5749271e-01
   1.2121212e-02  -6.9090909e-01   1.4706776e-01
   1.2121212e-02  -6.6666667e-01   1.3675914e-01
   1.2121212e-02  -6.4242424e-01   1.2658143e-01
   1.2121212e-02  -6.1818182e-01   1.1654996e-01
   1.2121212e-02  -5.9393939e-01   1.0668077e-01
   1.2121212e-02  -5.6969697e-01   9.6990563e-02
   1.2121212e-02  -5.4545455e-01   8.7496723e-02
   1.2121212e-02  -5.2121212e-01   7.8217238e-02
   1.2121212e-02  -4.9696970e-01   6.9170669e-02
   1.2121212e-02  -4.7272727e-01   6.0376079e-02
   1.2121212e-02  -4.4848485e-01   5.1852961e-02
   1.2121212e-02  -4.2424242e-01   4.3621151e-02
   1.2121212e-02  -4.0000000e-01   3.5700728e-02
   1.2121212e-02  -3.7575758e-01   2.8111903e-02
   1.2121212e-02  -3.5151515e-01   2.0874892e-02
   1.2121212e-02  -3.2727273e-01   1.4009781e-02
   1.2121212e-02  -3.0303030e-01   7.5363776e-03
   1.2121212e-02  -2.7878788e-01   1.4740569e-03
   1.2121212e-02  -2.5454545e-01  -4.1584044e-03
   1.2121212e-02  -2.3030303e-01  -9.3429956e-03
   1.2121212e-02  -2.0606061e-01  -1.4062643e-02
   1.2121212e-02  -1.8181818e-01  -1.8301382e-02
   1.2121212e-02  -1.5757576e-01  -2.2044522e-02
   1.2121212e-02  -1.3333333e-01  -2.5278807e-02
   1.2121212e-02  -1.0909091e-01  -2.7992567e-02
   1.2121212e-02  -8.4848485e-02  -3.0175851e-02
   1.2121212e-02  -6.0606061e-02  -3.1820547e-02
   1.2121212e-02  -3.6363636e-02  -3.2920481e-02
   1.2121212e-02  -1.2121212e-02  -3.3471495e-02
   1.2121212e-02   1.2121212e-02  -3.3471495e-02
   1.2121212e-02   3.6363636e-02  -3.2920481e-02
   1.2121212e-02   6.0606061e-02  -3.1820547e-02
   1.2121212e-02   8.4848485e-02  -3.0175851e-02
   1.2121212e-02   1.0909091e-01  -2.7992567e-02
   1.2121212e-02   1.3333333e-01  -2.5278807e-02
   1.2121212e-02   1.5757576e-01  -2.2044522e-02
   1.2121212e-02   1.8181818e-01  -1.8301382e-02
   1.2121212e-02   2.0606061e-01  -1.4062643e-02
   1.2121212e-02   2.3030303e-01  -9.3429956e-03
   1.2121212e-02   2.5454545e-01  -4.1584044e-03
   1.2121212e-02   2.7878788e-01   1.4740569e-03
   1.2121212e-02   3.0303030e-01   7.5363776e-03
   1.2121212e-02   3.2727273e-01   1.4009781e-02
   1.2121212e-02   3.5151515e-01   2.0874892e-02
   1.2121212e-02   3.7575758e-01   2.8111903e-02
   1.2121212e-02   4.0000000e-01   3.5700728e-02
   1.2121212e-02   4.2424242e-01   4.3621151e-02
   1.2121212e-02   4.4848485e-01   5.1852961e-02
   1.2121212e-02   4.7272727e-01   6.0376079e-02
   1.2121212e-02   4.9696970e-01   6.9170669e-02
   1.2121212e-02   5.2121212e-01   7.8217238e-02
   1.2121212e-02   5.4545455e-01   8.7496723e-02
   1.2121212e-02   5.6969697e-01   9.6990563e-02
   1.2121212e-02   5.9393939e-01   1.0668077e-01
   1.2121212e-02   6.1818182e-01   1.1654996e-01
   1.2121212e-02   6.4242424e-01   1.2658143e-01
   1.2121212e-02   6.6666667e-01   1.3675914e-01
   1.2121212e-02   6.9090909e-01   1.4706776e-01
   1.2121212e-02   7.1515152e-01   1.5749271e-01
   1.2121212e-02   7.3939394e-01   1.6802009e-01
   1.2121212e-02   7.6363636e-01   1.7863678e-01
   1.2121212e-02   7.8787879e-01   1.8933033e-01
   1.2121212e-02   8.1212121e-01   2.0008902e-01
   1.2121212e-02   8.3636364e-01   2.1090183e-01
   1.2121212e-02   8.6060606e-01   2.2175841e-01
   1.2121212e-02   8.8484848e-01   2.3264906e-01
   1.2121212e-02   9.0909091e-01   2.4356472e-01
   1.2121212e-02   9.3333333e-01   2.5449692e-01
   1.2121212e-02   9.5757576e-01   2.6543780e-01
   1.2121212e-02   9.8181818e-01   2.7638003e-01
   1.2121212e-02   1.0060606e+00   2.8731683e-01
   1.2121212e-02   1.0303030e+00   2.9824192e-01
   1.2121212e-02   1.0545455e+00   3.0914948e-01
   1.2121212e-02   1.0787879e+00   3.2003417e-01
   1.2121212e-02   1.1030303e+00   3.3089105e-01
   1.2121212e-02   1.1272727e+00   3.4171559e-01
   1.2121212e-02   1.1515152e+00   3.5250366e-01
   1.2121212e-02   1.1757576e+00   3.6325144e-01
   1.2121212e-02   1.2000000e+00   3.7395549e-01
   3.6363636e-02  -1.2000000e+00   3.8254170e-01
   3.6363636e-02  -1.1757576e+00   3.7204975e-01
   3.6363636e-02  -1.1515152e+00   3.6152015e-01
   3.6363636e-02  -1.1272727e+00   3.5095647e-01
   3.6363636e-02  -1.1030303e+00   3.4036262e-01
   3.6363636e-02  -1.0787879e+00   3.2974284e-01
   3.6363636e-02  -1.0545455e+00   3.1910176e-01
   3.6363636e-02  -1.0303030e+00   3.0844436e-01
   3.6363636e-02  -1.0060606e+00   2.9777608e-01
   3.6363636e-02  -9.8181818e-01   2.8710275e-01
   3.6363636e-02  -9.5757576e-01   2.7643068e-01
   3.6363636e-02  -9.3333333e-01   2.6576665e-01
   3.6363636e-02  -9.0909091e-01   2.5511794e-01
   3.6363636e-02  -8.8484848e-01   2.4449237e-01
   3.6363636e-02  -8.6060606e-01   2.3389831e-01
   3.6363636e-02  -8.3636364e-01   2.2334467e-01
   3.6363636e-02  -8.1212121e-01   2.1284098e-01
   3.6363636e-02  -7.8787879e-01   2.0239736e-01
   3.6363636e-02  -7.6363636e-01   1.9202459e-01
   3.6363636e-02  -7.3939394e-01   1.8173403e-01
   3.6363636e-02  -7.1515152e-01   1.7153775e-01
   3.6363636e-02  -6.9090909e-01   1.6144844e-01
   3.6363636e-02  -6.6666667e-01   1.5147946e-01
   3.6363636e-02  -6.4242424e-01   1.4164481e-01
   3.6363636e-02  -6.1818182e-01   1.3195916e-01
   3.6363636e-02  -5.9393939e-01   1.2243780e-01
   3.6363636e-02  -5.6969697e-01   1.1309661e-01
   3.6363636e-02  -5.4545455e-01   1.0395207e-01
   3.6363636e-02  -5.2121212e-01   9.5021177e-02
   3.6363636e-02  -4.9696970e-01   8.6321420e-02
   3.6363636e-02  -4.7272727e-01   7.7870704e-02
   3.6363636e-02  -4.4848485e-01   6.9687289e-02
   3.6363636e-02  -4.2424242e-01   6.1789702e-02
   3.6363636e-02  -4.0000000e-01   5.4196646e-02
   3.6363636e-02  -3.7575758e-01   4.6926895e-02
   3.6363636e-02  -3.5151515e-01   3.9999180e-02
   3.6363636e-02  -3.2727273e-01   3.3432064e-02
   3.6363636e-02  -3.0303030e-01   2.7243810e-02
   3.6363636e-02  -2.7878788e-01   2.1452238e-02
   3.6363636e-02  -2.5454545e-01   1.6074584e-02
   3.6363636e-02  -2.3030303e-01   1.1127343e-02
   3.6363636e-02  -2.0606061e-01   6.6261226e-03
   3.6363636e-02  -1.8181818e-01   2.5854932e-03
   3.6363636e-02  -1.5757576e-01  -9.8116138e-04
   3.6363636e-02  -1.3333333e-01  -4.0617820e-03
   3.6363636e-02  -1.0909091e-01  -6.6457643e-03
   3.6363636e-02  -8.4848485e-02  -8.7240770e-03
   3.6363636e-02  -6.0606061e-02  -1.0289365e-02
   3.6363636e-02  -3.6363636e-02  -1.1336033e-02
   3.6363636e-02  -1.2121212e-02  -1.1860314e-02
   3.6363636e-02   1.2121212e-02  -1.1860314e-02
   3.6363636e-02   3.6363636e-02  -1.1336033e-02
   3.6363636e-02   6.0606061e-02  -1.0289365e-02
   3.6363636e-02   8.4848485e-02  -8.7240770e-03
   3.6363636e-02   1.0909091e-01  -6.6457643e-03
   3.6363636e-02   1.3333333e-01  -4.0617820e-03
   3.6363636e-02   1.5757576e-01  -9.8116138e-04
   3.6363636e-02   1.8181818e-01   2.5854932e-03
   3.6363636e-02   2.0606061e-01   6.6261226e-03
   3.6363636e-02   2.3030303e-01   1.1127343e-02
   3.6363636e-02   2.5454545e-01   1.6074584e-02
   3.6363636e-02   2.7878788e-01   2.1452238e-02
   3.6363636e-02   3.0303030e-01   2.7243810e-02
   3.6363636e-02   3.2727273e-01   3.3432064e-02
   3.6363636e-02   3.5151515e-01   3.9999180e-02
   3.6363636e-02   3.7575758e-01   4.6926895e-02
   3.6363636e-02   4.0000000e-01   5.4196646e-02
   3.6363636e-02   4.2424242e-01   6.1789702e-02
   3.6363636e-02   4.4848485e-01   6.9687289e-02
   3.6363636e-02   4.7272727e-01   7.7870704e-02
   3.6363636e-02   4.9696970e-01   8.6321420e-02
   3.6363636e-02   5.2121212e-01   9.5021177e-02
   3.6363636e-02   5.4545455e-01   1.0395207e-01
   3.6363636e-02   5.6969697e-01   1.1309661e-01
   3.6363636e-02   5.9393939e-01   1.2243780e-01
   3.6363636e-02   6.1818182e-01   1.3195916e-01
   3.6363636e-02   6.4242424e-01   1.4164481e-01
   3.6363636e-02   6.6666667e-01   1.5147946e-01
   3.6363636e-02   6.9090909e-01   1.6144844e-01
   3.6363636e-02   7.1515152e-01   1.7153775e-01
   3.6363636e-02   7.3939394e-01   1.8173403e-01
   3.6363636e-02   7.6363636e-01   1.9202459e-01
   3.6363636e-02   7.8787879e-01   2.0239736e-01
   3.6363636e-02   8.1212121e-01   2.1284098e-01
   3.6363636e-02   8.3636364e-01   2.2334467e-01
   3.6363636e-02   8.6060606e-01   2.3389831e-01
   3.6363636e-02   8.8484848e-01   2.4449237e-01
   3.6363636e-02   9.0909091e-01   2.5511794e-01
   3.6363636e-02   9.3333333e-01   2.6576665e-01
   3.6363636e-02   9.5757576e-01   2.7643068e-01
   3.6363636e-02   9.8181818e-01   2.8710275e-01
   3.6363636e-02   1.0060606e+00   2.9777608e-01
   3.6363636e-02   1.0303030e+00   3.0844436e-01
   3.6363636e-02   1.0545455e+00   3.1910176e-01
   3.6363636e-02   1.0787879e+00   3.2974284e-01
   3.6363636e-02   1.1030303e+00   3.4036262e-01
   3.6363636e-02   1.1272727e+00   3.5095647e-01
   3.6363636e-02   1.1515152e+00   3.6152015e-01
   3.6363636e-02   1.1757576e+00   3.7204975e-01
   3.6363636e-02   1.2000000e+00   3.8254170e-01
   6.0606061e-02  -1.2000000e+00   3.9116889e-01
   6.0606061e-02  -1.1757576e+00   3.8088577e-01
   6.0606061e-02  -1.1515152e+00   3.7057077e-01
   6.0606061e-02  -1.1272727e+00   3.6022758e-01
   6.0606061e-02  -1.1030303e+00   3.4986017e-01
   6.0606061e-02  -1.0787879e+00   3.3947289e-01
   6.0606061e-02  -1.0545455e+00   3.2907040e-01
   6.0606061e-02  -1.0303030e+00   3.1865777e-01
   6.0606061e-02  -1.0060606e+00   3.0824045e-01
   6.0606061e-02  -9.8181818e-01   2.9782429e-01
   6.0606061e-02  -9.5757576e-01   2.8741561e-01
   6.0606061e-02  -9.3333333e-01   2.7702114e-01
   6.0606061e-02  -9.0909091e-01   2.6664812e-01
   6.0606061e-02  -8.8484848e-01   2.5630428e-01
   6.0606061e-02  -8.6060606e-01   2.4599787e-01
   6.0606061e-02  -8.3636364e-01   2.3573765e-01
   6.0606061e-02  -8.1212121e-01   2.2553296e-01
   6.0606061e-02  -7.8787879e-01   2.1539368e-01
   6.0606061e-02  -7.6363636e-01   2.0533028e-01
   6.0606061e-02  -7.3939394e-01   1.9535382e-01
   6.0606061e-02  -7.1515152e-01   1.8547594e-01
   6.0606061e-02  -6.9090909e-01   1.7570891e-01
   6.0606061e-02  -6.6666667e-01   1.6606555e-01
   6.0606061e-02  -6.4242424e-01   1.5655930e-01
   6.0606061e-02  -6.1818182e-01   1.4720418e-01
   6.0606061e-02  -5.9393939e-01   1.3801474e-01
   6.0606061e-02  -5.6969697e-01   1.2900610e-01
   6.0606061e-02  -5.4545455e-01   1.2019385e-01
   6.0606061e-02  -5.2121212e-01   1.1159405e-01
   6.0606061e-02  -4.9696970e-01   1.0322319e-01
   6.0606061e-02  -4.7272727e-01   9.5098074e-02
   6.0606061e-02  -4.4848485e-01   8.7235819e-02
   6.0606061e-02  -4.2424242e-01   7.9653734e-02
   6.0606061e-02  -4.0000000e-01   7.2369251e-02
   6.0606061e-02  -3.7575758e-01   6.5399823e-02
   6.0606061e-02  -3.5151515e-01   5.8762818e-02
   6.0606061e-02  -3.2727273e-01   5.2475412e-02
   6.0606061e-02  -3.0303030e-01   4.6554461e-02
   6.0606061e-02  -2.7878788e-01   4.1016380e-02
   6.0606061e-02  -2.5454545e-01   3.5877010e-02
   6.0606061e-02  -2.3030303e-01   3.1151486e-02
   6.0606061e-02  -2.0606061e-01   2.6854100e-02
   6.0606061e-02  -1.8181818e-01   2.2998173e-02
   6.0606061e-02  -1.5757576e-01   1.9595923e-02
   6.0606061e-02  -1.3333333e-01   1.6658343e-02
   6.0606061e-02  -1.0909091e-01   1.4195089e-02
   6.0606061e-02  -8.4848485e-02   1.2214377e-02
   6.0606061e-02  -6.0606061e-02   1.0722893e-02
   6.0606061e-02  -3.6363636e-02   9.7257163e-03
   6.0606061e-02  -1.2121212e-02   9.2262682e-03
   6.0606061e-02   1.2121212e-02   9.2262682e-03
   6.0606061e-02   3.6363636e-02   9.7257163e-03
   6.0606061e-02   6.0606061e-02   1.0722893e-02
   6.0606061e-02   8.4848485e-02   1.2214377e-02
   6.0606061e-02   1.0909091e-01   1.4195089e-02
   6.0606061e-02   1.3333333e-01   1.6658343e-02
   6.0606061e-02   1.5757576e-01   1.9595923e-02
   6.0606061e-02   1.8181818e-01   2.2998173e-02
   6.0606061e-02   2.0606061e-01   2.6854100e-02
   6.0606061e-02   2.3030303e-01   3.1151486e-02
   6.0606061e-02   2.5454545e-01   3.5877010e-02
   6.0606061e-02   2.7878788e-01   4.1016380e-02
   6.0606061e-02   3.0303030e-01   4.6554461e-02
   6.0606061e-02   3.2727273e-01   5.2475412e-02
   6.0606061e-02   3.5151515e-01   5.8762818e-02
   6.0606061e-02   3.7575758e-01   6.5399823e-02
   6.0606061e-02   4.0000000e-01   7.2369251e-02
   6.0606061e-02   4.2424242e-01   7.9653734e-02
   6.0606061e-02   4.4848485e-01   8.7235819e-02
   6.0606061e-02   4.7272727e-01   9.5098074e-02
   6.0606061e-02   4.9696970e-01   1.0322319e-01
   6.0606061e-02   5.2121212e-01   1.1159405e-01
   6.0606061e-02   5.4545455e-01   1.2019385e-01
   6.0606061e-02   5.6969697e-01   1.2900610e-01
   6.0606061e-02   5.9393939e-01   1.3801474e-01
   6.0606061e-02   6.1818182e-01   1.4720418e-01
   6.0606061e-02   6.4242424e-01   1.5655930e-01
   6.0606061e-02   6.6666667e-01   1.6606555e-01
   6.0606061e-02   6.9090909e-01   1.7570891e-01
   6.0606061e-02   7.1515152e-01   1.8547594e-01
   6.0606061e-02   7.3939394e-01   1.9535382e-01
   6.0606061e-02   7.6363636e-01   2.0533028e-01
   6.0606061e-02   7.8787879e-01   2.1539368e-01
   6.0606061e-02   8.1212121e-01   2.2553296e-01
   6.0606061e-02   8.3636364e-01   2.3573765e-01
   6.0606061e-02   8.6060606e-01   2.4599787e-01
   6.0606061e-02   8.8484848e-01   2.5630428e-01
   6.0606061e-02   9.0909091e-01   2.6664812e-01
   6.0606061e-02   9.3333333e-01   2.7702114e-01
   6.0606061e-02   9.5757576e-01   2.8741561e-01
   6.0606061e-02   9.8181818e-01   2.9782429e-01
   6.0606061e-02   1.0060606e+00   3.0824045e-01
   6.0606061e-02   1.0303030e+00   3.1865777e-01
   6.0606061e-02   1.0545455e+00   3.2907040e-01
   6.0606061e-02   1.0787879e+00   3.3947289e-01
   6.0606061e-02   1.1030303e+00   3.4986017e-01
   6.0606061e-02   1.1272727e+00   3.6022758e-01
   6.0606061e-02   1.1515152e+00   3.7057077e-01
   6.0606061e-02   1.1757576e+00   3.8088577e-01
   6.0606061e-02   1.2000000e+00   3.9116889e-01
   8.4848485e-02  -1.2000000e+00   3.9983139e-01
   8.4848485e-02  -1.1757576e+00   3.8975371e-01
   8.4848485e-02  -1.1515152e+00   3.7964965e-01
   8.4848485e-02  -1.1272727e+00   3.6952295e-01
   8.4848485e-02  -1.1030303e+00   3.5937766e-01
   8.4848485e-02  -1.0787879e+00   3.4921819e-01
   8.4848485e-02  -1.0545455e+00   3.3904926e-01
   8.4848485e-02  -1.0303030e+00   3.2887595e-01
   8.4848485e-02  -1.0060606e+00   3.1870372e-01
   8.4848485e-02  -9.8181818e-01   3.0853845e-01
   8.4848485e-02  -9.5757576e-01   2.9838639e-01
   8.4848485e-02  -9.3333333e-01   2.8825426e-01
   8.4848485e-02  -9.0909091e-01   2.7814921e-01
   8.4848485e-02  -8.8484848e-01   2.6807886e-01
   8.4848485e-02  -8.6060606e-01   2.5805133e-01
   8.4848485e-02  -8.3636364e-01   2.4807521e-01
   8.4848485e-02  -8.1212121e-01   2.3815962e-01
   8.4848485e-02  -7.8787879e-01   2.2831420e-01
   8.4848485e-02  -7.6363636e-01   2.1854913e-01
   8.4848485e-02  -7.3939394e-01   2.0887511e-01
   8.4848485e-02  -7.1515152e-01   1.9930340e-01
   8.4848485e-02  -6.9090909e-01   1.8984579e-01
   8.4848485e-02  -6.6666667e-01   1.8051462e-01
   8.4848485e-02  -6.4242424e-01   1.7132277e-01
   8.4848485e-02  -6.1818182e-01   1.6228359e-01
   8.4848485e-02  -5.9393939e-01   1.5341098e-01
   8.4848485e-02  -5.6969697e-01   1.4471927e-01
   8.4848485e-02  -5.4545455e-01   1.3622324e-01
   8.4848485e-02  -5.2121212e-01   1.2793806e-01
   8.4848485e-02  -4.9696970e-01   1.1987925e-01
   8.4848485e-02  -4.7272727e-01   1.1206262e-01
   8.4848485e-02  -4.4848485e-01   1.0450420e-01
   8.4848485e-02  -4.2424242e-01   9.7220170e-02
   8.4848485e-02  -4.0000000e-01   9.0226789e-02
   8.4848485e-02  -3.7575758e-01   8.3540294e-02
   8.4848485e-02  -3.5151515e-01   7.7176806e-02
   8.4848485e-02  -3.2727273e-01   7.1152230e-02
   8.4848485e-02  -3.0303030e-01   6.5482147e-02
   8.4848485e-02  -2.7878788e-01   6.0181693e-02
   8.4848485e-02  -2.5454545e-01   5.5265452e-02
   8.4848485e-02  -2.3030303e-01   5.0747329e-02
   8.4848485e-02  -2.0606061e-01   4.6640436e-02
   8.4848485e-02  -1.8181818e-01   4.2956972e-02
   8.4848485e-02  -1.5757576e-01   3.9708113e-02
   8.4848485e-02  -1.3333333e-01   3.6903900e-02
   8.4848485e-02  -1.0909091e-01   3.4553146e-02
   8.4848485e-02  -8.4848485e-02   3.2663337e-02
   8.4848485e-02  -6.0606061e-02   3.1240564e-02
   8.4848485e-02  -3.6363636e-02   3.0289453e-02
   8.4848485e-02  -1.2121212e-02   2.9813115e-02
   8.4848485e-02   1.2121212e-02   2.9813115e-02
   8.4848485e-02   3.6363636e-02   3.0289453e-02
   8.4848485e-02   6.0606061e-02   3.1240564e-02
   8.4848485e-02   8.4848485e-02   3.2663337e-02
   8.4848485e-02   1.0909091e-01   3.4553146e-02
   8.4848485e-02   1.3333333e-01   3.6903900e-02
   8.4848485e-02   1.5757576e-01   3.9708113e-02
   8.4848485e-02   1.8181818e-01   4.2956972e-02
   8.4848485e-02   2.0606061e-01   4.6640436e-02
   8.4848485e-02   2.3030303e-01   5.0747329e-02
   8.4848485e-02   2.5454545e-01   5.5265452e-02
   8.4848485e-02   2.7878788e-01   6.0181693e-02
   8.4848485e-02   3.0303030e-01   6.5482147e-02
   8.4848485e-02   3.2727273e-01   7.1152230e-02
   8.4848485e-02   3.5151515e-01   7.7176806e-02
   8.4848485e-02   3.7575758e-01   8.3540294e-02
   8.4848485e-02   4.0000000e-01   9.0226789e-02
   8.4848485e-02   4.2424242e-01   9.7220170e-02
   8.4848485e-02   4.4848485e-01   1.0450420e-01
   8.4848485e-02   4.7272727e-01   1.1206262e-01
   8.4848485e-02   4.9696970e-01   1.1987925e-01
   8.4848485e-02   5.2121212e-01   1.2793806e-01
   8.4848485e-02   5.4545455e-01   1.3622324e-01
   8.4848485e-02   5.6969697e-01   1.4471927e-01
   8.4848485e-02   5.9393939e-01   1.5341098e-01
   8.4848485e-02   6.1818182e-01   1.6228359e-01
   8.4848485e-02   6.4242424e-01   1.7132277e-01
   8.4848485e-02   6.6666667e-01   1.8051462e-01
   8.4848485e-02   6.9090909e-01   1.8984579e-01
   8.4848485e-02   7.1515152e-01   1.9930340e-01
   8.4848485e-02   7.3939394e-01   2.0887511e-01
   8.4848485e-02   7.6363636e-01   2.1854913e-01
   8.4848485e-02   7.8787879e-01   2.2831420e-01
   8.4848485e-02   8.1212121e-01   2.3815962e-01
   8.4848485e-02   8.3636364e-01   2.4807521e-01
   8.4848485e-02   8.6060606e-01   2.5805133e-01
   8.4848485e-02   8.8484848e-01   2.6807886e-01
   8.4848485e-02   9.0909091e-01   2.7814921e-01
   8.4848485e-02   9.3333333e-01   2.8825426e-01
   8.4848485e-02   9.5757576e-01   2.9838639e-01
   8.4848485e-02   9.8181818e-01   3.0853845e-01
   8.4848485e-02   1.0060606e+00   3.1870372e-01
   8.4848485e-02   1.0303030e+00   3.2887595e-01
   8.4848485e-02   1.0545455e+00   3.3904926e-01
   8.4848485e-02   1.0787879e+00   3.4921819e-01
   8.4848485e-02   1.1030303e+00   3.5937766e-01
   8.4848485e-02   1.1272727e+00   3.6952295e-01
   8.4848485e-02   1.1515152e+00   3.7964965e-01
   8.4848485e-02   1.1757576e+00   3.8975371e-01
   8.4848485e-02   1.2000000e+00   3.9983139e-01
   1.0909091e-01  -1.2000000e+00   4.0852378e-01
   1.0909091e-01  -1.1757576e+00   3.9864810e-01
   1.0909091e-01  -1.1515152e+00   3.8875121e-01
   1.0909091e-01  -1.1272727e+00   3.7883694e-01
   1.0909091e-01  -1.1030303e+00   3.6890941e-01
   1.0909091e-01  -1.0787879e+00   3.5897302e-01
   1.0909091e-01  -1.0545455e+00   3.4903256e-01
   1.0909091e-01  -1.0303030e+00   3.3909310e-01
   1.0909091e-01  -1.0060606e+00   3.2916012e-01
   1.0909091e-01  -9.8181818e-01   3.1923945e-01
   1.0909091e-01  -9.5757576e-01   3.0933732e-01
   1.0909091e-01  -9.3333333e-01   2.9946037e-01
   1.0909091e-01  -9.0909091e-01   2.8961567e-01
   1.0909091e-01  -8.8484848e-01   2.7981071e-01
   1.0909091e-01  -8.6060606e-01   2.7005346e-01
   1.0909091e-01  -8.3636364e-01   2.6035232e-01
   1.0909091e-01  -8.1212121e-01   2.5071620e-01
   1.0909091e-01  -7.8787879e-01   2.4115448e-01
   1.0909091e-01  -7.6363636e-01   2.3167702e-01
   1.0909091e-01  -7.3939394e-01   2.2229418e-01
   1.0909091e-01  -7.1515152e-01   2.1301683e-01
   1.0909091e-01  -6.9090909e-01   2.0385632e-01
   1.0909091e-01  -6.6666667e-01   1.9482448e-01
   1.0909091e-01  -6.4242424e-01   1.8593363e-01
   1.0909091e-01  -6.1818182e-01   1.7719652e-01
   1.0909091e-01  -5.9393939e-01   1.6862638e-01
   1.0909091e-01  -5.6969697e-01   1.6023682e-01
   1.0909091e-01  -5.4545455e-01   1.5204183e-01
   1.0909091e-01  -5.2121212e-01   1.4405574e-01
   1.0909091e-01  -4.9696970e-01   1.3629317e-01
   1.0909091e-01  -4.7272727e-01   1.2876898e-01
   1.0909091e-01  -4.4848485e-01   1.2149820e-01
   1.0909091e-01  -4.2424242e-01   1.1449595e-01
   1.0909091e-01  -4.0000000e-01   1.0777742e-01
   1.0909091e-01  -3.7575758e-01   1.0135772e-01
   1.0909091e-01  -3.5151515e-01   9.5251827e-02
   1.0909091e-01  -3.2727273e-01   8.9474485e-02
   1.0909091e-01  -3.0303030e-01   8.4040109e-02
   1.0909091e-01  -2.7878788e-01   7.8962681e-02
   1.0909091e-01  -2.5454545e-01   7.4255642e-02
   1.0909091e-01  -2.3030303e-01   6.9931790e-02
   1.0909091e-01  -2.0606061e-01   6.6003170e-02
   1.0909091e-01  -1.8181818e-01   6.2480977e-02
   1.0909091e-01  -1.5757576e-01   5.9375450e-02
   1.0909091e-01  -1.3333333e-01   5.6695780e-02
   1.0909091e-01  -1.0909091e-01   5.4450022e-02
   1.0909091e-01  -8.4848485e-02   5.2645016e-02
   1.0909091e-01  -6.0606061e-02   5.1286322e-02
   1.0909091e-01  -3.6363636e-02   5.0378158e-02
   1.0909091e-01  -1.2121212e-02   4.9923363e-02
   1.0909091e-01   1.2121212e-02   4.9923363e-02
   1.0909091e-01   3.6363636e-02   5.0378158e-02
   1.0909091e-01   6.0606061e-02   5.1286322e-02
   1.0909091e-01   8.4848485e-02   5.2645016e-02
   1.0909091e-01   1.0909091e-01   5.4450022e-02
   1.0909091e-01   1.3333333e-01   5.6695780e-02
   1.0909091e-01   1.5757576e-01   5.9375450e-02
   1.0909091e-01   1.8181818e-01   6.2480977e-02
   1.0909091e-01   2.0606061e-01   6.6003170e-02
   1.0909091e-01   2.3030303e-01   6.9931790e-02
   1.0909091e-01   2.5454545e-01   7.4255642e-02
   1.0909091e-01   2.7878788e-01   7.8962681e-02
   1.0909091e-01   3.0303030e-01   8.4040109e-02
   1.0909091e-01   3.2727273e-01   8.9474485e-02
   1.0909091e-01   3.5151515e-01   9.5251827e-02
   1.0909091e-01   3.7575758e-01   1.0135772e-01
   1.0909091e-01   4.0000000e-01   1.0777742e-01
   1.0909091e-01   4.2424242e-01   1.1449595e-01
   1.0909091e-01   4.4848485e-01   1.2149820e-01
   1.0909091e-01   4.7272727e-01   1.2876898e-01
   1.0909091e-01   4.9696970e-01   1.3629317e-01
   1.0909091e-01   5.2121212e-01   1.4405574e-01
   1.0909091e-01   5.4545455e-01   1.5204183e-01
   1.0909091e-01   5.6969697e-01   1.6023682e-01
   1.0909091e-01   5.9393939e-01   1.6862638e-01
   1.0909091e-01   6.1818182e-01   1.7719652e-01
   1.0909091e-01   6.4242424e-01   1.8593363e-01
   1.0909091e-01   6.6666667e-01   1.9482448e-01
   1.0909091e-01   6.9090909e-01   2.0385632e-01
   1.0909091e-01   7.1515152e-01   2.1301683e-01
   1.0909091e-01   7.3939394e-01   2.2229418e-01
   1.0909091e-01   7.6363636e-01   2.3167702e-01
   1.0909091e-01   7.8787879e-01   2.4115448e-01
   1.0909091e-01   8.1212121e-01   2.5071620e-01
   1.0909091e-01   8.3636364e-01   2.6035232e-01
   1.0909091e-01   8.6060606e-01   2.7005346e-01
   1.0909091e-01   8.8484848e-01   2.7981071e-01
   1.0909091e-01   9.0909091e-01   2.8961567e-01
   1.0909091e-01   9.3333333e-01   2.9946037e-01
   1.0909091e-01   9.5757576e-01   3.0933732e-01
   1.0909091e-01   9.8181818e-01   3.1923945e-01
   1.0909091e-01   1.0060606e+00   3.2916012e-01
   1.0909091e-01   1.0303030e+00   3.3909310e-01
   1.0909091e-01   1.0545455e+00   3.4903256e-01
   1.0909091e-01   1.0787879e+00   3.5897302e-01
   1.0909091e-01   1.1030303e+00   3.6890941e-01
   1.0909091e-01   1.1272727e+00   3.7883694e-01
   1.0909091e-01   1.1515152e+00   3.8875121e-01
   1.0909091e-01   1.1757576e+00   3.9864810e-01
   1.0909091e-01   1.2000000e+00   4.0852378e-01
   1.3333333e-01  -1.2000000e+00   4.1724097e-01
   1.3333333e-01  -1.1757576e+00   4.0756374e-01
   1.3333333e-01  -1.1515152e+00   3.9787021e-01
   1.3333333e-01  -1.1272727e+00   3.8816426e-01
   1.3333333e-01  -1.1030303e+00   3.7845004e-01
   1.3333333e-01  -1.0787879e+00   3.6873200e-01
   1.3333333e-01  -1.0545455e+00   3.5901490e-01
   1.3333333e-01  -1.0303030e+00   3.4930385e-01
   1.3333333e-01  -1.0060606e+00   3.3960427e-01
   1.3333333e-01  -9.8181818e-01   3.2992198e-01
   1.3333333e-01  -9.5757576e-01   3.2026314e-01
   1.3333333e-01  -9.3333333e-01   3.1063432e-01
   1.3333333e-01  -9.0909091e-01   3.0104246e-01
   1.3333333e-01  -8.8484848e-01   2.9149494e-01
   1.3333333e-01  -8.6060606e-01   2.8199954e-01
   1.3333333e-01  -8.3636364e-01   2.7256450e-01
   1.3333333e-01  -8.1212121e-01   2.6319847e-01
   1.3333333e-01  -7.8787879e-01   2.5391057e-01
   1.3333333e-01  -7.6363636e-01   2.4471036e-01
   1.3333333e-01  -7.3939394e-01   2.3560785e-01
   1.3333333e-01  -7.1515152e-01   2.2661351e-01
   1.3333333e-01  -6.9090909e-01   2.1773826e-01
   1.3333333e-01  -6.6666667e-01   2.0899343e-01
   1.3333333e-01  -6.4242424e-01   2.0039080e-01
   1.3333333e-01  -6.1818182e-01   1.9194257e-01
   1.3333333e-01  -5.9393939e-01   1.8366128e-01
   1.3333333e-01  -5.6969697e-01   1.7555986e-01
   1.3333333e-01  -5.4545455e-01   1.6765158e-01
   1.3333333e-01  -5.2121212e-01   1.5994995e-01
   1.3333333e-01  -4.9696970e-01   1.5246875e-01
   1.3333333e-01  -4.7272727e-01   1.4522195e-01
   1.3333333e-01  -4.4848485e-01   1.3822366e-01
   1.3333333e-01  -4.2424242e-01   1.3148802e-01
   1.3333333e-01  -4.0000000e-01   1.2502921e-01
   1.3333333e-01  -3.7575758e-01   1.1886130e-01
   1.3333333e-01  -3.5151515e-01   1.1299824e-01
   1.3333333e-01  -3.2727273e-01   1.0745370e-01
   1.3333333e-01  -3.0303030e-01   1.0224104e-01
   1.3333333e-01  -2.7878788e-01   9.7373173e-02
   1.3333333e-01  -2.5454545e-01   9.2862521e-02
   1.3333333e-01  -2.3030303e-01   8.8720874e-02
   1.3333333e-01  -2.0606061e-01   8.4959319e-02
   1.3333333e-01  -1.8181818e-01   8.1588142e-02
   1.3333333e-01  -1.5757576e-01   7.8616742e-02
   1.3333333e-01  -1.3333333e-01   7.6053545e-02
   1.3333333e-01  -1.0909091e-01   7.3905931e-02
   1.3333333e-01  -8.4848485e-02   7.2180161e-02
   1.3333333e-01  -6.0606061e-02   7.0881318e-02
   1.3333333e-01  -3.6363636e-02   7.0013259e-02
   1.3333333e-01  -1.2121212e-02   6.9578578e-02
   1.3333333e-01   1.2121212e-02   6.9578578e-02
   1.3333333e-01   3.6363636e-02   7.0013259e-02
   1.3333333e-01   6.0606061e-02   7.0881318e-02
   1.3333333e-01   8.4848485e-02   7.2180161e-02
   1.3333333e-01   1.0909091e-01   7.3905931e-02
   1.3333333e-01   1.3333333e-01   7.6053545e-02
   1.3333333e-01   1.5757576e-01   7.8616742e-02
   1.3333333e-01   1.8181818e-01   8.1588142e-02
   1.3333333e-01   2.0606061e-01   8.4959319e-02
   1.3333333e-01   2.3030303e-01   8.8720874e-02
   1.3333333e-01   2.5454545e-01   9.2862521e-02
   1.3333333e-01   2.7878788e-01   9.7373173e-02
   1.3333333e-01   3.0303030e-01   1.0224104e-01
   1.3333333e-01   3.2727273e-01   1.0745370e-01
   1.3333333e-01   3.5151515e-01   1.1299824e-01
   1.3333333e-01   3.7575758e-01   1.1886130e-01
   1.3333333e-01   4.0000000e-01   1.2502921e-01
   1.3333333e-01   4.2424242e-01   1.3148802e-01
   1.3333333e-01   4.4848485e-01   1.3822366e-01
   1.3333333e-01   4.7272727e-01   1.4522195e-01
   1.3333333e-01   4.9696970e-01   1.5246875e-01
   1.3333333e-01   5.2121212e-01   1.5994995e-01
   1.3333333e-01   5.4545455e-01   1.6765158e-01
   1.3333333e-01   5.6969697e-01   1.7555986e-01
   1.3333333e-01   5.9393939e-01   1.8366128e-01
   1.3333333e-01   6.1818182e-01   1.9194257e-01
   1.3333333e-01   6.4242424e-01   2.0039080e-01
   1.3333333e-01   6.6666667e-01   2.0899343e-01
   1.3333333e-01   6.9090909e-01   2.1773826e-01
   1.3333333e-01   7.1515152e-01   2.2661351e-01
   1.3333333e-01   7.3939394e-01   2.3560785e-01
   1.3333333e-01   7.6363636e-01   2.4471036e-01
   1.3333333e-01   7.8787879e-01   2.5391057e-01
   1.3333333e-01   8.1212121e-01   2.6319847e-01
   1.3333333e-01   8.3636364e-01   2.7256450e-01
   1.3333333e-01   8.6060606e-01   2.8199954e-01
   1.3333333e-01   8.8484848e-01   2.9149494e-01
   1.3333333e-01   9.0909091e-01   3.0104246e-01
   1.3333333e-01   9.3333333e-01   3.1063432e-01
   1.3333333e-01   9.5757576e-01   3.2026314e-01
   1.3333333e-01   9.8181818e-01   3.2992198e-01
   1.3333333e-01   1.0060606e+00   3.3960427e-01
   1.3333333e-01   1.0303030e+00   3.4930385e-01
   1.3333333e-01   1.0545455e+00   3.5901490e-01
   1.3333333e-01   1.0787879e+00   3.6873200e-01
   1.3333333e-01   1.1030303e+00   3.7845004e-01
   1.3333333e-01   1.1272727e+00   3.8816426e-01
   1.3333333e-01   1.1515152e+00   3.9787021e-01
   1.3333333e-01   1.1757576e+00   4.0756374e-01
   1.3333333e-01   1.2000000e+00   4.1724097e-01
   1.5757576e-01  -1.2000000e+00   4.2597808e-01
   1.5757576e-01  -1.1757576e+00   4.1649571e-01
   1.5757576e-01  -1.1515152e+00   4.0700168e-01
   1.5757576e-01  -1.1272727e+00   3.9749991e-01
   1.5757576e-01  -1.1030303e+00   3.8799455e-01
   1.5757576e-01  -1.0787879e+00   3.7849008e-01
   1.5757576e-01  -1.0545455e+00   3.6899126e-01
   1.5757576e-01  -1.0303030e+00   3.5950317e-01
   1.5757576e-01  -1.0060606e+00   3.5003121e-01
   1.5757576e-01  -9.8181818e-01   3.4058112e-01
   1.5757576e-01  -9.5757576e-01   3.3115902e-01
   1.5757576e-01  -9.3333333e-01   3.2177136e-01
   1.5757576e-01  -9.0909091e-01   3.1242498e-01
   1.5757576e-01  -8.8484848e-01   3.0312710e-01
   1.5757576e-01  -8.6060606e-01   2.9388535e-01
   1.5757576e-01  -8.3636364e-01   2.8470773e-01
   1.5757576e-01  -8.1212121e-01   2.7560269e-01
   1.5757576e-01  -7.8787879e-01   2.6657905e-01
   1.5757576e-01  -7.6363636e-01   2.5764607e-01
   1.5757576e-01  -7.3939394e-01   2.4881343e-01
   1.5757576e-01  -7.1515152e-01   2.4009119e-01
   1.5757576e-01  -6.9090909e-01   2.3148983e-01
   1.5757576e-01  -6.6666667e-01   2.2302024e-01
   1.5757576e-01  -6.4242424e-01   2.1469366e-01
   1.5757576e-01  -6.1818182e-01   2.0652171e-01
   1.5757576e-01  -5.9393939e-01   1.9851635e-01
   1.5757576e-01  -5.6969697e-01   1.9068983e-01
   1.5757576e-01  -5.4545455e-01   1.8305470e-01
   1.5757576e-01  -5.2121212e-01   1.7562375e-01
   1.5757576e-01  -4.9696970e-01   1.6840995e-01
   1.5757576e-01  -4.7272727e-01   1.6142644e-01
   1.5757576e-01  -4.4848485e-01   1.5468645e-01
   1.5757576e-01  -4.2424242e-01   1.4820325e-01
   1.5757576e-01  -4.0000000e-01   1.4199005e-01
   1.5757576e-01  -3.7575758e-01   1.3606001e-01
   1.5757576e-01  -3.5151515e-01   1.3042607e-01
   1.5757576e-01  -3.2727273e-01   1.2510097e-01
   1.5757576e-01  -3.0303030e-01   1.2009707e-01
   1.5757576e-01  -2.7878788e-01   1.1542635e-01
   1.5757576e-01  -2.5454545e-01   1.1110028e-01
   1.5757576e-01  -2.3030303e-01   1.0712973e-01
   1.5757576e-01  -2.0606061e-01   1.0352494e-01
   1.5757576e-01  -1.8181818e-01   1.0029537e-01
   1.5757576e-01  -1.5757576e-01   9.7449654e-02
   1.5757576e-01  -1.3333333e-01   9.4995542e-02
   1.5757576e-01  -1.0909091e-01   9.2939801e-02
   1.5757576e-01  -8.4848485e-02   9.1288174e-02
   1.5757576e-01  -6.0606061e-02   9.0045318e-02
   1.5757576e-01  -3.6363636e-02   8.9214767e-02
   1.5757576e-01  -1.2121212e-02   8.8798895e-02
   1.5757576e-01   1.2121212e-02   8.8798895e-02
   1.5757576e-01   3.6363636e-02   8.9214767e-02
   1.5757576e-01   6.0606061e-02   9.0045318e-02
   1.5757576e-01   8.4848485e-02   9.1288174e-02
   1.5757576e-01   1.0909091e-01   9.2939801e-02
   1.5757576e-01   1.3333333e-01   9.4995542e-02
   1.5757576e-01   1.5757576e-01   9.7449654e-02
   1.5757576e-01   1.8181818e-01   1.0029537e-01
   1.5757576e-01   2.0606061e-01   1.0352494e-01
   1.5757576e-01   2.3030303e-01   1.0712973e-01
   1.5757576e-01   2.5454545e-01   1.1110028e-01
   1.5757576e-01   2.7878788e-01   1.1542635e-01
   1.5757576e-01   3.0303030e-01   1.2009707e-01
   1.5757576e-01   3.2727273e-01   1.2510097e-01
   1.5757576e-01   3.5151515e-01   1.3042607e-01
   1.5757576e-01   3.7575758e-01   1.3606001e-01
   1.5757576e-01   4.0000000e-01   1.4199005e-01
   1.5757576e-01   4.2424242e-01   1.4820325e-01
   1.5757576e-01   4.4848485e-01   1.5468645e-01
   1.5757576e-01   4.7272727e-01   1.6142644e-01
   1.5757576e-01   4.9696970e-01   1.6840995e-01
   1.5757576e-01   5.2121212e-01   1.7562375e-01
   1.5757576e-01   5.4545455e-01   1.8305470e-01
   1.5757576e-01   5.6969697e-01   1.9068983e-01
   1.5757576e-01   5.9393939e-01   1.9851635e-01
   1.5757576e-01   6.1818182e-01   2.0652171e-01
   1.5757576e-01   6.4242424e-01   2.1469366e-01
   1.5757576e-01   6.6666667e-01   2.2302024e-01
   1.5757576e-01   6.9090909e-01   2.3148983e-01
   1.5757576e-01   7.1515152e-01   2.4009119e-01
   1.5757576e-01   7.3939394e-01   2.4881343e-01
   1.5757576e-01   7.6363636e-01   2.5764607e-01
   1.5757576e-01   7.8787879e-01   2.6657905e-01
   1.5757576e-01   8.1212121e-01   2.7560269e-01
   1.5757576e-01   8.3636364e-01   2.8470773e-01
   1.5757576e-01   8.6060606e-01   2.9388535e-01
   1.5757576e-01   8.8484848e-01   3.0312710e-01
   1.5757576e-01   9.0909091e-01   3.1242498e-01
   1.5757576e-01   9.3333333e-01   3.2177136e-01
   1.5757576e-01   9.5757576e-01   3.3115902e-01
   1.5757576e-01   9.8181818e-01   3.4058112e-01
   1.5757576e-01   1.0060606e+00   3.5003121e-01
   1.5757576e-01   1.0303030e+00   3.5950317e-01
   1.5757576e-01   1.0545455e+00   3.6899126e-01
   1.5757576e-01   1.0787879e+00   3.7849008e-01
   1.5757576e-01   1.1030303e+00   3.8799455e-01
   1.5757576e-01   1.1272727e+00   3.9749991e-01
   1.5757576e-01   1.1515152e+00   4.0700168e-01
   1.5757576e-01   1.1757576e+00   4.1649571e-01
   1.5757576e-01   1.2000000e+00   4.2597808e-01
   1.8181818e-01  -1.2000000e+00   4.3473052e-01
   1.8181818e-01  -1.1757576e+00   4.2543938e-01
   1.8181818e-01  -1.1515152e+00   4.1614095e-01
   1.8181818e-01  -1.1272727e+00   4.0683918e-01
   1.8181818e-01  -1.1030303e+00   3.9753823e-01
   1.8181818e-01  -1.0787879e+00   3.8824257e-01
   1.8181818e-01  -1.0545455e+00   3.7895695e-01
   1.8181818e-01  -1.0303030e+00   3.6968641e-01
   1.8181818e-01  -1.0060606e+00   3.6043632e-01
   1.8181818e-01  -9.8181818e-01   3.5121235e-01
   1.8181818e-01  -9.5757576e-01   3.4202052e-01
   1.8181818e-01  -9.3333333e-01   3.3286719e-01
   1.8181818e-01  -9.0909091e-01   3.2375907e-01
   1.8181818e-01  -8.8484848e-01   3.1470322e-01
   1.8181818e-01  -8.6060606e-01   3.0570708e-01
   1.8181818e-01  -8.3636364e-01   2.9677847e-01
   1.8181818e-01  -8.1212121e-01   2.8792557e-01
   1.8181818e-01  -7.8787879e-01   2.7915694e-01
   1.8181818e-01  -7.6363636e-01   2.7048153e-01
   1.8181818e-01  -7.3939394e-01   2.6190866e-01
   1.8181818e-01  -7.1515152e-01   2.5344804e-01
   1.8181818e-01  -6.9090909e-01   2.4510971e-01
   1.8181818e-01  -6.6666667e-01   2.3690410e-01
   1.8181818e-01  -6.4242424e-01   2.2884195e-01
   1.8181818e-01  -6.1818182e-01   2.2093433e-01
   1.8181818e-01  -5.9393939e-01   2.1319262e-01
   1.8181818e-01  -5.6969697e-01   2.0562844e-01
   1.8181818e-01  -5.4545455e-01   1.9825368e-01
   1.8181818e-01  -5.2121212e-01   1.9108041e-01
   1.8181818e-01  -4.9696970e-01   1.8412087e-01
   1.8181818e-01  -4.7272727e-01   1.7738742e-01
   1.8181818e-01  -4.4848485e-01   1.7089247e-01
   1.8181818e-01  -4.2424242e-01   1.6464844e-01
   1.8181818e-01  -4.0000000e-01   1.5866772e-01
   1.8181818e-01  -3.7575758e-01   1.5296255e-01
   1.8181818e-01  -3.5151515e-01   1.4754503e-01
   1.8181818e-01  -3.2727273e-01   1.4242696e-01
   1.8181818e-01  -3.0303030e-01   1.3761985e-01
   1.8181818e-01  -2.7878788e-01   1.3313479e-01
   1.8181818e-01  -2.5454545e-01   1.2898239e-01
   1.8181818e-01  -2.3030303e-01   1.2517272e-01
   1.8181818e-01  -2.0606061e-01   1.2171521e-01
   1.8181818e-01  -1.8181818e-01   1.1861858e-01
   1.8181818e-01  -1.5757576e-01   1.1589080e-01
   1.8181818e-01  -1.3333333e-01   1.1353899e-01
   1.8181818e-01  -1.0909091e-01   1.1156938e-01
   1.8181818e-01  -8.4848485e-02   1.0998723e-01
   1.8181818e-01  -6.0606061e-02   1.0879682e-01
   1.8181818e-01  -3.6363636e-02   1.0800140e-01
   1.8181818e-01  -1.2121212e-02   1.0760314e-01
   1.8181818e-01   1.2121212e-02   1.0760314e-01
   1.8181818e-01   3.6363636e-02   1.0800140e-01
   1.8181818e-01   6.0606061e-02   1.0879682e-01
   1.8181818e-01   8.4848485e-02   1.0998723e-01
   1.8181818e-01   1.0909091e-01   1.1156938e-01
   1.8181818e-01   1.3333333e-01   1.1353899e-01
   1.8181818e-01   1.5757576e-01   1.1589080e-01
   1.8181818e-01   1.8181818e-01   1.1861858e-01
   1.8181818e-01   2.0606061e-01   1.2171521e-01
   1.8181818e-01   2.3030303e-01   1.2517272e-01
   1.8181818e-01   2.5454545e-01   1.2898239e-01
   1.8181818e-01   2.7878788e-01   1.3313479e-01
   1.8181818e-01   3.0303030e-01   1.3761985e-01
   1.8181818e-01   3.2727273e-01   1.4242696e-01
   1.8181818e-01   3.5151515e-01   1.4754503e-01
   1.8181818e-01   3.7575758e-01   1.5296255e-01
   1.8181818e-01   4.0000000e-01   1.5866772e-01
   1.8181818e-01   4.2424242e-01   1.6464844e-01
   1.8181818e-01   4.4848485e-01   1.7089247e-01
   1.8181818e-01   4.7272727e-01   1.7738742e-01
   1.8181818e-01   4.9696970e-01   1.8412087e-01
   1.8181818e-01   5.2121212e-01   1.9108041e-01
   1.8181818e-01   5.4545455e-01   1.9825368e-01
   1.8181818e-01   5.6969697e-01   2.0562844e-01
   1.8181818e-01   5.9393939e-01   2.1319262e-01
   1.8181818e-01   6.1818182e-01   2.2093433e-01
   1.8181818e-01   6.4242424e-01   2.2884195e-01
   1.8181818e-01   6.6666667e-01   2.3690410e-01
   1.8181818e-01   6.9090909e-01   2.4510971e-01
   1.8181818e-01   7.1515152e-01   2.5344804e-01
   1.8181818e-01   7.3939394e-01   2.6190866e-01
   1.8181818e-01   7.6363636e-01   2.7048153e-01
   1.8181818e-01   7.8787879e-01   2.7915694e-01
   1.8181818e-01   8.1212121e-01   2.8792557e-01
   1.8181818e-01   8.3636364e-01   2.9677847e-01
   1.8181818e-01   8.6060606e-01   3.0570708e-01
   1.8181818e-01   8.8484848e-01   3.1470322e-01
   1.8181818e-01   9.0909091e-01   3.2375907e-01
   1.8181818e-01   9.3333333e-01   3.3286719e-01
   1.8181818e-01   9.5757576e-01   3.4202052e-01
   1.8181818e-01   9.8181818e-01   3.5121235e-01
   1.8181818e-01   1.0060606e+00   3.6043632e-01
   1.8181818e-01   1.0303030e+00   3.6968641e-01
   1.8181818e-01   1.0545455e+00   3.7895695e-01
   1.8181818e-01   1.0787879e+00   3.8824257e-01
   1.8181818e-01   1.1030303e+00   3.9753823e-01
   1.8181818e-01   1.1272727e+00   4.0683918e-01
   1.8181818e-01   1.1515152e+00   4.1614095e-01
   1.8181818e-01   1.1757576e+00   4.2543938e-01
   1.8181818e-01   1.2000000e+00   4.3473052e-01
   2.0606061e-01  -1.2000000e+00   4.4349394e-01
   2.0606061e-01  -1.1757576e+00   4.3439036e-01
   2.0606061e-01  -1.1515152e+00   4.2528363e-01
   2.0606061e-01  -1.1272727e+00   4.1617767e-01
   2.0606061e-01  -1.1030303e+00   4.0707667e-01
   2.0606061e-01  -1.0787879e+00   3.9798507e-01
   2.0606061e-01  -1.0545455e+00   3.8890760e-01
   2.0606061e-01  -1.0303030e+00   3.7984926e-01
   2.0606061e-01  -1.0060606e+00   3.7081536e-01
   2.0606061e-01  -9.8181818e-01   3.6181149e-01
   2.0606061e-01  -9.5757576e-01   3.5284358e-01
   2.0606061e-01  -9.3333333e-01   3.4391787e-01
   2.0606061e-01  -9.0909091e-01   3.3504094e-01
   2.0606061e-01  -8.8484848e-01   3.2621969e-01
   2.0606061e-01  -8.6060606e-01   3.1746136e-01
   2.0606061e-01  -8.3636364e-01   3.0877356e-01
   2.0606061e-01  -8.1212121e-01   3.0016423e-01
   2.0606061e-01  -7.8787879e-01   2.9164167e-01
   2.0606061e-01  -7.6363636e-01   2.8321450e-01
   2.0606061e-01  -7.3939394e-01   2.7489172e-01
   2.0606061e-01  -7.1515152e-01   2.6668265e-01
   2.0606061e-01  -6.9090909e-01   2.5859694e-01
   2.0606061e-01  -6.6666667e-01   2.5064455e-01
   2.0606061e-01  -6.4242424e-01   2.4283575e-01
   2.0606061e-01  -6.1818182e-01   2.3518110e-01
   2.0606061e-01  -5.9393939e-01   2.2769139e-01
   2.0606061e-01  -5.6969697e-01   2.2037768e-01
   2.0606061e-01  -5.4545455e-01   2.1325120e-01
   2.0606061e-01  -5.2121212e-01   2.0632337e-01
   2.0606061e-01  -4.9696970e-01   1.9960573e-01
   2.0606061e-01  -4.7272727e-01   1.9310990e-01
   2.0606061e-01  -4.4848485e-01   1.8684755e-01
   2.0606061e-01  -4.2424242e-01   1.8083032e-01
   2.0606061e-01  -4.0000000e-01   1.7506979e-01
   2.0606061e-01  -3.7575758e-01   1.6957742e-01
   2.0606061e-01  -3.5151515e-01   1.6436446e-01
   2.0606061e-01  -3.2727273e-01   1.5944193e-01
   2.0606061e-01  -3.0303030e-01   1.5482050e-01
   2.0606061e-01  -2.7878788e-01   1.5051047e-01
   2.0606061e-01  -2.5454545e-01   1.4652167e-01
   2.0606061e-01  -2.3030303e-01   1.4286343e-01
   2.0606061e-01  -2.0606061e-01   1.3954446e-01
   2.0606061e-01  -1.8181818e-01   1.3657281e-01
   2.0606061e-01  -1.5757576e-01   1.3395584e-01
   2.0606061e-01  -1.3333333e-01   1.3170010e-01
   2.0606061e-01  -1.0909091e-01   1.2981132e-01
   2.0606061e-01  -8.4848485e-02   1.2829436e-01
   2.0606061e-01  -6.0606061e-02   1.2715316e-01
   2.0606061e-01  -3.6363636e-02   1.2639068e-01
   2.0606061e-01  -1.2121212e-02   1.2600895e-01
   2.0606061e-01   1.2121212e-02   1.2600895e-01
   2.0606061e-01   3.6363636e-02   1.2639068e-01
   2.0606061e-01   6.0606061e-02   1.2715316e-01
   2.0606061e-01   8.4848485e-02   1.2829436e-01
   2.0606061e-01   1.0909091e-01   1.2981132e-01
   2.0606061e-01   1.3333333e-01   1.3170010e-01
   2.0606061e-01   1.5757576e-01   1.3395584e-01
   2.0606061e-01   1.8181818e-01   1.3657281e-01
   2.0606061e-01   2.0606061e-01   1.3954446e-01
   2.0606061e-01   2.3030303e-01   1.4286343e-01
   2.0606061e-01   2.5454545e-01   1.4652167e-01
   2.0606061e-01   2.7878788e-01   1.5051047e-01
   2.0606061e-01   3.0303030e-01   1.5482050e-01
   2.0606061e-01   3.2727273e-01   1.5944193e-01
   2.0606061e-01   3.5151515e-01   1.6436446e-01
   2.0606061e-01   3.7575758e-01   1.6957742e-01
   2.0606061e-01   4.0000000e-01   1.7506979e-01
   2.0606061e-01   4.2424242e-01   1.8083032e-01
   2.0606061e-01   4.4848485e-01   1.8684755e-01
   2.0606061e-01   4.7272727e-01   1.9310990e-01
   2.0606061e-01   4.9696970e-01   1.9960573e-01
   2.0606061e-01   5.2121212e-01   2.0632337e-01
   2.0606061e-01   5.4545455e-01   2.1325120e-01
   2.0606061e-01   5.6969697e-01   2.2037768e-01
   2.0606061e-01   5.9393939e-01   2.2769139e-01
   2.0606061e-01   6.1818182e-01   2.3518110e-01
   2.0606061e-01   6.4242424e-01   2.4283575e-01
   2.0606061e-01   6.6666667e-01   2.5064455e-01
   2.0606061e-01   6.9090909e-01   2.5859694e-01
   2.0606061e-01   7.1515152e-01   2.6668265e-01
   2.0606061e-01   7.3939394e-01   2.7489172e-01
   2.0606061e-01   7.6363636e-01   2.8321450e-01
   2.0606061e-01   7.8787879e-01   2.9164167e-01
   2.0606061e-01   8.1212121e-01   3.0016423e-01
   2.0606061e-01   8.3636364e-01   3.0877356e-01
   2.0606061e-01   8.6060606e-01   3.1746136e-01
   2.0606061e-01   8.8484848e-01   3.2621969e-01
   2.0606061e-01   9.0909091e-01   3.3504094e-01
   2.0606061e-01   9.3333333e-01   3.4391787e-01
   2.0606061e-01   9.5757576e-01   3.5284358e-01
   2.0606061e-01   9.8181818e-01   3.6181149e-01
   2.0606061e-01   1.0060606e+00   3.7081536e-01
   2.0606061e-01   1.0303030e+00   3.7984926e-01
   2.0606061e-01   1.0545455e+00   3.8890760e-01
   2.0606061e-01   1.0787879e+00   3.9798507e-01
   2.0606061e-01   1.1030303e+00   4.0707667e-01
   2.0606061e-01   1.1272727e+00   4.1617767e-01
   2.0606061e-01   1.1515152e+00   4.2528363e-01
   2.0606061e-01   1.1757576e+00   4.3439036e-01
   2.0606061e-01   1.2000000e+00   4.4349394e-01
   2.3030303e-01  -1.2000000e+00   4.5226424e-01
   2.3030303e-01  -1.1757576e+00   4.4334454e-01
   2.3030303e-01  -1.1515152e+00   4.3442556e-01
   2.3030303e-01  -1.1272727e+00   4.2551124e-01
   2.3030303e-01  -1.1030303e+00   4.1660574e-01
   2.3030303e-01  -1.0787879e+00   4.0771349e-01
   2.3030303e-01  -1.0545455e+00   3.9883917e-01
   2.3030303e-01  -1.0303030e+00   3.8998773e-01
   2.3030303e-01  -1.0060606e+00   3.8116441e-01
   2.3030303e-01  -9.8181818e-01   3.7237473e-01
   2.3030303e-01  -9.5757576e-01   3.6362450e-01
   2.3030303e-01  -9.3333333e-01   3.5491984e-01
   2.3030303e-01  -9.0909091e-01   3.4626719e-01
   2.3030303e-01  -8.8484848e-01   3.3767328e-01
   2.3030303e-01  -8.6060606e-01   3.2914517e-01
   2.3030303e-01  -8.3636364e-01   3.2069024e-01
   2.3030303e-01  -8.1212121e-01   3.1231620e-01
   2.3030303e-01  -7.8787879e-01   3.0403105e-01
   2.3030303e-01  -7.6363636e-01   2.9584314e-01
   2.3030303e-01  -7.3939394e-01   2.8776113e-01
   2.3030303e-01  -7.1515152e-01   2.7979396e-01
   2.3030303e-01  -6.9090909e-01   2.7195089e-01
   2.3030303e-01  -6.6666667e-01   2.6424145e-01
   2.3030303e-01  -6.4242424e-01   2.5667546e-01
   2.3030303e-01  -6.1818182e-01   2.4926295e-01
   2.3030303e-01  -5.9393939e-01   2.4201420e-01
   2.3030303e-01  -5.6969697e-01   2.3493970e-01
   2.3030303e-01  -5.4545455e-01   2.2805009e-01
   2.3030303e-01  -5.2121212e-01   2.2135615e-01
   2.3030303e-01  -4.9696970e-01   2.1486877e-01
   2.3030303e-01  -4.7272727e-01   2.0859890e-01
   2.3030303e-01  -4.4848485e-01   2.0255749e-01
   2.3030303e-01  -4.2424242e-01   1.9675547e-01
   2.3030303e-01  -4.0000000e-01   1.9120368e-01
   2.3030303e-01  -3.7575758e-01   1.8591283e-01
   2.3030303e-01  -3.5151515e-01   1.8089343e-01
   2.3030303e-01  -3.2727273e-01   1.7615573e-01
   2.3030303e-01  -3.0303030e-01   1.7170967e-01
   2.3030303e-01  -2.7878788e-01   1.6756482e-01
   2.3030303e-01  -2.5454545e-01   1.6373031e-01
   2.3030303e-01  -2.3030303e-01   1.6021476e-01
   2.3030303e-01  -2.0606061e-01   1.5702625e-01
   2.3030303e-01  -1.8181818e-01   1.5417224e-01
   2.3030303e-01  -1.5757576e-01   1.5165950e-01
   2.3030303e-01  -1.3333333e-01   1.4949409e-01
   2.3030303e-01  -1.0909091e-01   1.4768129e-01
   2.3030303e-01  -8.4848485e-02   1.4622559e-01
   2.3030303e-01  -6.0606061e-02   1.4513060e-01
   2.3030303e-01  -3.6363636e-02   1.4439907e-01
   2.3030303e-01  -1.2121212e-02   1.4403284e-01
   2.3030303e-01   1.2121212e-02   1.4403284e-01
   2.3030303e-01   3.6363636e-02   1.4439907e-01
   2.3030303e-01   6.0606061e-02   1.4513060e-01
   2.3030303e-01   8.4848485e-02   1.4622559e-01
   2.3030303e-01   1.0909091e-01   1.4768129e-01
   2.3030303e-01   1.3333333e-01   1.4949409e-01
   2.3030303e-01   1.5757576e-01   1.5165950e-01
   2.3030303e-01   1.8181818e-01   1.5417224e-01
   2.3030303e-01   2.0606061e-01   1.5702625e-01
   2.3030303e-01   2.3030303e-01   1.6021476e-01
   2.3030303e-01   2.5454545e-01   1.6373031e-01
   2.3030303e-01   2.7878788e-01   1.6756482e-01
   2.3030303e-01   3.0303030e-01   1.7170967e-01
   2.3030303e-01   3.2727273e-01   1.7615573e-01
   2.3030303e-01   3.5151515e-01   1.8089343e-01
   2.3030303e-01   3.7575758e-01   1.8591283e-01
   2.3030303e-01   4.0000000e-01   1.9120368e-01
   2.3030303e-01   4.2424242e-01   1.9675547e-01
   2.3030303e-01   4.4848485e-01   2.0255749e-01
   2.3030303e-01   4.7272727e-01   2.0859890e-01
   2.3030303e-01   4.9696970e-01   2.1486877e-01
   2.3030303e-01   5.2121212e-01   2.2135615e-01
   2.3030303e-01   5.4545455e-01   2.2805009e-01
   2.3030303e-01   5.6969697e-01   2.3493970e-01
   2.3030303e-01   5.9393939e-01   2.4201420e-01
   2.3030303e-01   6.1818182e-01   2.4926295e-01
   2.3030303e-01   6.4242424e-01   2.5667546e-01
   2.3030303e-01   6.6666667e-01   2.6424145e-01
   2.3030303e-01   6.9090909e-01   2.7195089e-01
   2.3030303e-01   7.1515152e-01   2.7979396e-01
   2.3030303e-01   7.3939394e-01   2.8776113e-01
   2.3030303e-01   7.6363636e-01   2.9584314e-01
   2.3030303e-01   7.8787879e-01   3.0403105e-01
   2.3030303e-01   8.1212121e-01   3.1231620e-01
   2.3030303e-01   8.3636364e-01   3.2069024e-01
   2.3030303e-01   8.6060606e-01   3.2914517e-01
   2.3030303e-01   8.8484848e-01   3.3767328e-01
   2.3030303e-01   9.0909091e-01   3.4626719e-01
   2.3030303e-01   9.3333333e-01   3.5491984e-01
   2.3030303e-01   9.5757576e-01   3.6362450e-01
   2.3030303e-01   9.8181818e-01   3.7237473e-01
   2.3030303e-01   1.0060606e+00   3.8116441e-01
   2.3030303e-01   1.0303030e+00   3.8998773e-01
   2.3030303e-01   1.0545455e+00   3.9883917e-01
   2.3030303e-01   1.0787879e+00   4.0771349e-01
   2.3030303e-01   1.1030303e+00   4.1660574e-01
   2.3030303e-01   1.1272727e+00   4.2551124e-01
   2.3030303e-01   1.1515152e+00   4.3442556e-01
   2.3030303e-01   1.1757576e+00   4.4334454e-01
   2.3030303e-01   1.2000000e+00   4.5226424e-01
   2.5454545e-01  -1.2000000e+00   4.6103754e-01
   2.5454545e-01  -1.1757576e+00   4.5229802e-01
   2.5454545e-01  -1.1515152e+00   4.4356288e-01
   2.5454545e-01  -1.1272727e+00   4.3483603e-01
   2.5454545e-01  -1.1030303e+00   4.2612162e-01
   2.5454545e-01  -1.0787879e+00   4.1742403e-01
   2.5454545e-01  -1.0545455e+00   4.0874791e-01
   2.5454545e-01  -1.0303030e+00   4.0009813e-01
   2.5454545e-01  -1.0060606e+00   3.9147987e-01
   2.5454545e-01  -9.8181818e-01   3.8289856e-01
   2.5454545e-01  -9.5757576e-01   3.7435989e-01
   2.5454545e-01  -9.3333333e-01   3.6586986e-01
   2.5454545e-01  -9.0909091e-01   3.5743475e-01
   2.5454545e-01  -8.8484848e-01   3.4906112e-01
   2.5454545e-01  -8.6060606e-01   3.4075585e-01
   2.5454545e-01  -8.3636364e-01   3.3252609e-01
   2.5454545e-01  -8.1212121e-01   3.2437931e-01
   2.5454545e-01  -7.8787879e-01   3.1632325e-01
   2.5454545e-01  -7.6363636e-01   3.0836595e-01
   2.5454545e-01  -7.3939394e-01   3.0051574e-01
   2.5454545e-01  -7.1515152e-01   2.9278121e-01
   2.5454545e-01  -6.9090909e-01   2.8517125e-01
   2.5454545e-01  -6.6666667e-01   2.7769496e-01
   2.5454545e-01  -6.4242424e-01   2.7036171e-01
   2.5454545e-01  -6.1818182e-01   2.6318107e-01
   2.5454545e-01  -5.9393939e-01   2.5616280e-01
   2.5454545e-01  -5.6969697e-01   2.4931686e-01
   2.5454545e-01  -5.4545455e-01   2.4265332e-01
   2.5454545e-01  -5.2121212e-01   2.3618238e-01
   2.5454545e-01  -4.9696970e-01   2.2991432e-01
   2.5454545e-01  -4.7272727e-01   2.2385943e-01
   2.5454545e-01  -4.4848485e-01   2.1802803e-01
   2.5454545e-01  -4.2424242e-01   2.1243036e-01
   2.5454545e-01  -4.0000000e-01   2.0707660e-01
   2.5454545e-01  -3.7575758e-01   2.0197675e-01
   2.5454545e-01  -3.5151515e-01   1.9714064e-01
   2.5454545e-01  -3.2727273e-01   1.9257782e-01
   2.5454545e-01  -3.0303030e-01   1.8829756e-01
   2.5454545e-01  -2.7878788e-01   1.8430875e-01
   2.5454545e-01  -2.5454545e-01   1.8061988e-01
   2.5454545e-01  -2.3030303e-01   1.7723895e-01
   2.5454545e-01  -2.0606061e-01   1.7417345e-01
   2.5454545e-01  -1.8181818e-01   1.7143027e-01
   2.5454545e-01  -1.5757576e-01   1.6901570e-01
   2.5454545e-01  -1.3333333e-01   1.6693532e-01
   2.5454545e-01  -1.0909091e-01   1.6519403e-01
   2.5454545e-01  -8.4848485e-02   1.6379595e-01
   2.5454545e-01  -6.0606061e-02   1.6274443e-01
   2.5454545e-01  -3.6363636e-02   1.6204200e-01
   2.5454545e-01  -1.2121212e-02   1.6169036e-01
   2.5454545e-01   1.2121212e-02   1.6169036e-01
   2.5454545e-01   3.6363636e-02   1.6204200e-01
   2.5454545e-01   6.0606061e-02   1.6274443e-01
   2.5454545e-01   8.4848485e-02   1.6379595e-01
   2.5454545e-01   1.0909091e-01   1.6519403e-01
   2.5454545e-01   1.3333333e-01   1.6693532e-01
   2.5454545e-01   1.5757576e-01   1.6901570e-01
   2.5454545e-01   1.8181818e-01   1.7143027e-01
   2.5454545e-01   2.0606061e-01   1.7417345e-01
   2.5454545e-01   2.3030303e-01   1.7723895e-01
   2.5454545e-01   2.5454545e-01   1.8061988e-01
   2.5454545e-01   2.7878788e-01   1.8430875e-01
   2.5454545e-01   3.0303030e-01   1.8829756e-01
   2.5454545e-01   3.2727273e-01   1.9257782e-01
   2.5454545e-01   3.5151515e-01   1.9714064e-01
   2.5454545e-01   3.7575758e-01   2.0197675e-01
   2.5454545e-01   4.0000000e-01   2.0707660e-01
   2.5454545e-01   4.2424242e-01   2.1243036e-01
   2.5454545e-01   4.4848485e-01   2.1802803e-01
   2.5454545e-01   4.7272727e-01   2.2385943e-01
   2.5454545e-01   4.9696970e-01   2.2991432e-01
   2.5454545e-01   5.2121212e-01   2.3618238e-01
   2.5454545e-01   5.4545455e-01   2.4265332e-01
   2.5454545e-01   5.6969697e-01   2.4931686e-01
   2.5454545e-01   5.9393939e-01   2.5616280e-01
   2.5454545e-01   6.1818182e-01   2.6318107e-01
   2.5454545e-01   6.4242424e-01   2.7036171e-01
   2.5454545e-01   6.6666667e-01   2.7769496e-01
   2.5454545e-01   6.9090909e-01   2.8517125e-01
   2.5454545e-01   7.1515152e-01   2.9278121e-01
   2.5454545e-01   7.3939394e-01   3.0051574e-01
   2.5454545e-01   7.6363636e-01   3.0836595e-01
   2.5454545e-01   7.8787879e-01   3.1632325e-01
   2.5454545e-01   8.1212121e-01   3.2437931e-01
   2.5454545e-01   8.3636364e-01   3.3252609e-01
   2.5454545e-01   8.6060606e-01   3.4075585e-01
   2.5454545e-01   8.8484848e-01   3.4906112e-01
   2.5454545e-01   9.0909091e-01   3.5743475e-01
   2.5454545e-01   9.3333333e-01   3.6586986e-01
   2.5454545e-01   9.5757576e-01   3.7435989e-01
   2.5454545e-01   9.8181818e-01   3.8289856e-01
   2.5454545e-01   1.0060606e+00   3.9147987e-01
   2.5454545e-01   1.0303030e+00   4.0009813e-01
   2.5454545e-01   1.0545455e+00   4.0874791e-01
   2.5454545e-01   1.0787879e+00   4.1742403e-01
   2.5454545e-01   1.1030303e+00   4.2612162e-01
   2.5454545e-01   1.1272727e+00   4.3483603e-01
   2.5454545e-01   1.1515152e+00   4.4356288e-01
   2.5454545e-01   1.1757576e+00   4.5229802e-01
   2.5454545e-01   1.2000000e+00   4.6103754e-01
   2.7878788e-01  -1.2000000e+00   4.6981019e-01
   2.7878788e-01  -1.1757576e+00   4.6124717e-01
   2.7878788e-01  -1.1515152e+00   4.5269195e-01
   2.7878788e-01  -1.1272727e+00   4.4414843e-01
   2.7878788e-01  -1.1030303e+00   4.3562071e-01
   2.7878788e-01  -1.0787879e+00   4.2711315e-01
   2.7878788e-01  -1.0545455e+00   4.1863033e-01
   2.7878788e-01  -1.0303030e+00   4.1017707e-01
   2.7878788e-01  -1.0060606e+00   4.0175844e-01
   2.7878788e-01  -9.8181818e-01   3.9337979e-01
   2.7878788e-01  -9.5757576e-01   3.8504669e-01
   2.7878788e-01  -9.3333333e-01   3.7676501e-01
   2.7878788e-01  -9.0909091e-01   3.6854086e-01
   2.7878788e-01  -8.8484848e-01   3.6038066e-01
   2.7878788e-01  -8.6060606e-01   3.5229107e-01
   2.7878788e-01  -8.3636364e-01   3.4427902e-01
   2.7878788e-01  -8.1212121e-01   3.3635175e-01
   2.7878788e-01  -7.8787879e-01   3.2851673e-01
   2.7878788e-01  -7.6363636e-01   3.2078171e-01
   2.7878788e-01  -7.3939394e-01   3.1315470e-01
   2.7878788e-01  -7.1515152e-01   3.0564396e-01
   2.7878788e-01  -6.9090909e-01   2.9825797e-01
   2.7878788e-01  -6.6666667e-01   2.9100548e-01
   2.7878788e-01  -6.4242424e-01   2.8389539e-01
   2.7878788e-01  -6.1818182e-01   2.7693684e-01
   2.7878788e-01  -5.9393939e-01   2.7013910e-01
   2.7878788e-01  -5.6969697e-01   2.6351163e-01
   2.7878788e-01  -5.4545455e-01   2.5706396e-01
   2.7878788e-01  -5.2121212e-01   2.5080575e-01
   2.7878788e-01  -4.9696970e-01   2.4474668e-01
   2.7878788e-01  -4.7272727e-01   2.3889647e-01
   2.7878788e-01  -4.4848485e-01   2.3326481e-01
   2.7878788e-01  -4.2424242e-01   2.2786134e-01
   2.7878788e-01  -4.0000000e-01   2.2269558e-01
   2.7878788e-01  -3.7575758e-01   2.1777690e-01
   2.7878788e-01  -3.5151515e-01   2.1311450e-01
   2.7878788e-01  -3.2727273e-01   2.0871730e-01
   2.7878788e-01  -3.0303030e-01   2.0459392e-01
   2.7878788e-01  -2.7878788e-01   2.0075267e-01
   2.7878788e-01  -2.5454545e-01   1.9720142e-01
   2.7878788e-01  -2.3030303e-01   1.9394762e-01
   2.7878788e-01  -2.0606061e-01   1.9099821e-01
   2.7878788e-01  -1.8181818e-01   1.8835959e-01
   2.7878788e-01  -1.5757576e-01   1.8603758e-01
   2.7878788e-01  -1.3333333e-01   1.8403735e-01
   2.7878788e-01  -1.0909091e-01   1.8236342e-01
   2.7878788e-01  -8.4848485e-02   1.8101962e-01
   2.7878788e-01  -6.0606061e-02   1.8000904e-01
   2.7878788e-01  -3.6363636e-02   1.7933400e-01
   2.7878788e-01  -1.2121212e-02   1.7899609e-01
   2.7878788e-01   1.2121212e-02   1.7899609e-01
   2.7878788e-01   3.6363636e-02   1.7933400e-01
   2.7878788e-01   6.0606061e-02   1.8000904e-01
   2.7878788e-01   8.4848485e-02   1.8101962e-01
   2.7878788e-01   1.0909091e-01   1.8236342e-01
   2.7878788e-01   1.3333333e-01   1.8403735e-01
   2.7878788e-01   1.5757576e-01   1.8603758e-01
   2.7878788e-01   1.8181818e-01   1.8835959e-01
   2.7878788e-01   2.0606061e-01   1.9099821e-01
   2.7878788e-01   2.3030303e-01   1.9394762e-01
   2.7878788e-01   2.5454545e-01   1.9720142e-01
   2.7878788e-01   2.7878788e-01   2.0075267e-01
   2.7878788e-01   3.0303030e-01   2.0459392e-01
   2.7878788e-01   3.2727273e-01   2.0871730e-01
   2.7878788e-01   3.5151515e-01   2.1311450e-01
   2.7878788e-01   3.7575758e-01   2.1777690e-01
   2.7878788e-01   4.0000000e-01   2.2269558e-01
   2.7878788e-01   4.2424242e-01   2.2786134e-01
   2.7878788e-01   4.4848485e-01   2.3326481e-01
   2.7878788e-01   4.7272727e-01   2.3889647e-01
   2.7878788e-01   4.9696970e-01   2.4474668e-01
   2.7878788e-01   5.2121212e-01   2.5080575e-01
   2.7878788e-01   5.4545455e-01   2.5706396e-01
   2.7878788e-01   5.6969697e-01   2.6351163e-01
   2.7878788e-01   5.9393939e-01   2.7013910e-01
   2.7878788e-01   6.1818182e-01   2.7693684e-01
   2.7878788e-01   6.4242424e-01   2.8389539e-01
   2.7878788e-01   6.6666667e-01   2.9100548e-01
   2.7878788e-01   6.9090909e-01   2.9825797e-01
   2.7878788e-01   7.1515152e-01   3.0564396e-01
   2.7878788e-01   7.3939394e-01   3.1315470e-01
   2.7878788e-01   7.6363636e-01   3.2078171e-01
   2.7878788e-01   7.8787879e-01   3.2851673e-01
   2.7878788e-01   8.1212121e-01   3.3635175e-01
   2.7878788e-01   8.3636364e-01   3.4427902e-01
   2.7878788e-01   8.6060606e-01   3.5229107e-01
   2.7878788e-01   8.8484848e-01   3.6038066e-01
   2.7878788e-01   9.0909091e-01   3.6854086e-01
   2.7878788e-01   9.3333333e-01   3.7676501e-01
   2.7878788e-01   9.5757576e-01   3.8504669e-01
   2.7878788e-01   9.8181818e-01   3.9337979e-01
   2.7878788e-01   1.0060606e+00   4.0175844e-01
   2.7878788e-01   1.0303030e+00   4.1017707e-01
   2.7878788e-01   1.0545455e+00   4.1863033e-01
   2.7878788e-01   1.0787879e+00   4.2711315e-01
   2.7878788e-01   1.1030303e+00   4.3562071e-01
   2.7878788e-01   1.1272727e+00   4.4414843e-01
   2.7878788e-01   1.1515152e+00   4.5269195e-01
   2.7878788e-01   1.1757576e+00   4.6124717e-01
   2.7878788e-01   1.2000000e+00   4.6981019e-01
   3.0303030e-01  -1.2000000e+00   4.7857875e-01
   3.0303030e-01  -1.1757576e+00   4.7018856e-01
   3.0303030e-01  -1.1515152e+00   4.6180937e-01
   3.0303030e-01  -1.1272727e+00   4.5344505e-01
   3.0303030e-01  -1.1030303e+00   4.4509969e-01
   3.0303030e-01  -1.0787879e+00   4.3677758e-01
   3.0303030e-01  -1.0545455e+00   4.2848323e-01
   3.0303030e-01  -1.0303030e+00   4.2022141e-01
   3.0303030e-01  -1.0060606e+00   4.1199709e-01
   3.0303030e-01  -9.8181818e-01   4.0381550e-01
   3.0303030e-01  -9.5757576e-01   3.9568212e-01
   3.0303030e-01  -9.3333333e-01   3.8760266e-01
   3.0303030e-01  -9.0909091e-01   3.7958309e-01
   3.0303030e-01  -8.8484848e-01   3.7162964e-01
   3.0303030e-01  -8.6060606e-01   3.6374878e-01
   3.0303030e-01  -8.3636364e-01   3.5594723e-01
   3.0303030e-01  -8.1212121e-01   3.4823198e-01
   3.0303030e-01  -7.8787879e-01   3.4061025e-01
   3.0303030e-01  -7.6363636e-01   3.3308950e-01
   3.0303030e-01  -7.3939394e-01   3.2567743e-01
   3.0303030e-01  -7.1515152e-01   3.1838197e-01
   3.0303030e-01  -6.9090909e-01   3.1121125e-01
   3.0303030e-01  -6.6666667e-01   3.0417361e-01
   3.0303030e-01  -6.4242424e-01   2.9727756e-01
   3.0303030e-01  -6.1818182e-01   2.9053181e-01
   3.0303030e-01  -5.9393939e-01   2.8394517e-01
   3.0303030e-01  -5.6969697e-01   2.7752661e-01
   3.0303030e-01  -5.4545455e-01   2.7128517e-01
   3.0303030e-01  -5.2121212e-01   2.6522997e-01
   3.0303030e-01  -4.9696970e-01   2.5937018e-01
   3.0303030e-01  -4.7272727e-01   2.5371494e-01
   3.0303030e-01  -4.4848485e-01   2.4827339e-01
   3.0303030e-01  -4.2424242e-01   2.4305457e-01
   3.0303030e-01  -4.0000000e-01   2.3806743e-01
   3.0303030e-01  -3.7575758e-01   2.3332074e-01
   3.0303030e-01  -3.5151515e-01   2.2882311e-01
   3.0303030e-01  -3.2727273e-01   2.2458288e-01
   3.0303030e-01  -3.0303030e-01   2.2060810e-01
   3.0303030e-01  -2.7878788e-01   2.1690651e-01
   3.0303030e-01  -2.5454545e-01   2.1348544e-01
   3.0303030e-01  -2.3030303e-01   2.1035181e-01
   3.0303030e-01  -2.0606061e-01   2.0751209e-01
   3.0303030e-01  -1.8181818e-01   2.0497221e-01
   3.0303030e-01  -1.5757576e-01   2.0273756e-01
   3.0303030e-01  -1.3333333e-01   2.0081295e-01
   3.0303030e-01  -1.0909091e-01   1.9920257e-01
   3.0303030e-01  -8.4848485e-02   1.9790995e-01
   3.0303030e-01  -6.0606061e-02   1.9693796e-01
   3.0303030e-01  -3.6363636e-02   1.9628875e-01
   3.0303030e-01  -1.2121212e-02   1.9596379e-01
   3.0303030e-01   1.2121212e-02   1.9596379e-01
   3.0303030e-01   3.6363636e-02   1.9628875e-01
   3.0303030e-01   6.0606061e-02   1.9693796e-01
   3.0303030e-01   8.4848485e-02   1.9790995e-01
   3.0303030e-01   1.0909091e-01   1.9920257e-01
   3.0303030e-01   1.3333333e-01   2.0081295e-01
   3.0303030e-01   1.5757576e-01   2.0273756e-01
   3.0303030e-01   1.8181818e-01   2.0497221e-01
   3.0303030e-01   2.0606061e-01   2.0751209e-01
   3.0303030e-01   2.3030303e-01   2.1035181e-01
   3.0303030e-01   2.5454545e-01   2.1348544e-01
   3.0303030e-01   2.7878788e-01   2.1690651e-01
   3.0303030e-01   3.0303030e-01   2.2060810e-01
   3.0303030e-01   3.2727273e-01   2.2458288e-01
   3.0303030e-01   3.5151515e-01   2.2882311e-01
   3.0303030e-01   3.7575758e-01   2.3332074e-01
   3.0303030e-01   4.0000000e-01   2.3806743e-01
   3.0303030e-01   4.2424242e-01   2.4305457e-01
   3.0303030e-01   4.4848485e-01   2.4827339e-01
   3.0303030e-01   4.7272727e-01   2.5371494e-01
   3.0303030e-01   4.9696970e-01   2.5937018e-01
   3.0303030e-01   5.2121212e-01   2.6522997e-01
   3.0303030e-01   5.4545455e-01   2.7128517e-01
   3.0303030e-01   5.6969697e-01   2.7752661e-01
   3.0303030e-01   5.9393939e-01   2.8394517e-01
   3.0303030e-01   6.1818182e-01   2.9053181e-01
   3.0303030e-01   6.4242424e-01   2.9727756e-01
   3.0303030e-01   6.6666667e-01   3.0417361e-01
   3.0303030e-01   6.9090909e-01   3.1121125e-01
   3.0303030e-01   7.1515152e-01   3.1838197e-01
   3.0303030e-01   7.3939394e-01   3.2567743e-01
   3.0303030e-01   7.6363636e-01   3.3308950e-01
   3.0303030e-01   7.8787879e-01   3.4061025e-01
   3.0303030e-01   8.1212121e-01   3.4823198e-01
   3.0303030e-01   8.3636364e-01   3.5594723e-01
   3.0303030e-01   8.6060606e-01   3.6374878e-01
   3.0303030e-01   8.8484848e-01   3.7162964e-01
   3.0303030e-01   9.0909091e-01   3.7958309e-01
   3.0303030e-01   9.3333333e-01   3.8760266e-01
   3.0303030e-01   9.5757576e-01   3.9568212e-01
   3.0303030e-01   9.8181818e-01   4.0381550e-01
   3.0303030e-01   1.0060606e+00   4.1199709e-01
   3.0303030e-01   1.0303030e+00   4.2022141e-01
   3.0303030e-01   1.0545455e+00   4.2848323e-01
   3.0303030e-01   1.0787879e+00   4.3677758e-01
   3.0303030e-01   1.1030303e+00   4.4509969e-01
   3.0303030e-01   1.1272727e+00   4.5344505e-01
   3.0303030e-01   1.1515152e+00   4.6180937e-01
   3.0303030e-01   1.1757576e+00   4.7018856e-01
   3.0303030e-01   1.2000000e+00   4.7857875e-01
   3.2727273e-01  -1.2000000e+00   4.8734000e-01
   3.2727273e-01  -1.1757576e+00   4.7911897e-01
   3.2727273e-01  -1.1515152e+00   4.7091194e-01
   3.2727273e-01  -1.1272727e+00   4.6272276e-01
   3.2727273e-01  -1.1030303e+00   4.5455546e-01
   3.2727273e-01  -1.0787879e+00   4.4641427e-01
   3.2727273e-01  -1.0545455e+00   4.3830366e-01
   3.2727273e-01  -1.0303030e+00   4.3022828e-01
   3.2727273e-01  -1.0060606e+00   4.2219304e-01
   3.2727273e-01  -9.8181818e-01   4.1420306e-01
   3.2727273e-01  -9.5757576e-01   4.0626367e-01
   3.2727273e-01  -9.3333333e-01   3.9838046e-01
   3.2727273e-01  -9.0909091e-01   3.9055924e-01
   3.2727273e-01  -8.8484848e-01   3.8280607e-01
   3.2727273e-01  -8.6060606e-01   3.7512721e-01
   3.2727273e-01  -8.3636364e-01   3.6752919e-01
   3.2727273e-01  -8.1212121e-01   3.6001874e-01
   3.2727273e-01  -7.8787879e-01   3.5260283e-01
   3.2727273e-01  -7.6363636e-01   3.4528865e-01
   3.2727273e-01  -7.3939394e-01   3.3808360e-01
   3.2727273e-01  -7.1515152e-01   3.3099528e-01
   3.2727273e-01  -6.9090909e-01   3.2403148e-01
   3.2727273e-01  -6.6666667e-01   3.1720017e-01
   3.2727273e-01  -6.4242424e-01   3.1050947e-01
   3.2727273e-01  -6.1818182e-01   3.0396768e-01
   3.2727273e-01  -5.9393939e-01   2.9758317e-01
   3.2727273e-01  -5.6969697e-01   2.9136447e-01
   3.2727273e-01  -5.4545455e-01   2.8532013e-01
   3.2727273e-01  -5.2121212e-01   2.7945880e-01
   3.2727273e-01  -4.9696970e-01   2.7378912e-01
   3.2727273e-01  -4.7272727e-01   2.6831973e-01
   3.2727273e-01  -4.4848485e-01   2.6305922e-01
   3.2727273e-01  -4.2424242e-01   2.5801610e-01
   3.2727273e-01  -4.0000000e-01   2.5319878e-01
   3.2727273e-01  -3.7575758e-01   2.4861549e-01
   3.2727273e-01  -3.5151515e-01   2.4427428e-01
   3.2727273e-01  -3.2727273e-01   2.4018295e-01
   3.2727273e-01  -3.0303030e-01   2.3634904e-01
   3.2727273e-01  -2.7878788e-01   2.3277975e-01
   3.2727273e-01  -2.5454545e-01   2.2948193e-01
   3.2727273e-01  -2.3030303e-01   2.2646202e-01
   3.2727273e-01  -2.0606061e-01   2.2372603e-01
   3.2727273e-01  -1.8181818e-01   2.2127949e-01
   3.2727273e-01  -1.5757576e-01   2.1912740e-01
   3.2727273e-01  -1.3333333e-01   2.1727422e-01
   3.2727273e-01  -1.0909091e-01   2.1572384e-01
   3.2727273e-01  -8.4848485e-02   2.1447955e-01
   3.2727273e-01  -6.0606061e-02   2.1354398e-01
   3.2727273e-01  -3.6363636e-02   2.1291914e-01
   3.2727273e-01  -1.2121212e-02   2.1260639e-01
   3.2727273e-01   1.2121212e-02   2.1260639e-01
   3.2727273e-01   3.6363636e-02   2.1291914e-01
   3.2727273e-01   6.0606061e-02   2.1354398e-01
   3.2727273e-01   8.4848485e-02   2.1447955e-01
   3.2727273e-01   1.0909091e-01   2.1572384e-01
   3.2727273e-01   1.3333333e-01   2.1727422e-01
   3.2727273e-01   1.5757576e-01   2.1912740e-01
   3.2727273e-01   1.8181818e-01   2.2127949e-01
   3.2727273e-01   2.0606061e-01   2.2372603e-01
   3.2727273e-01   2.3030303e-01   2.2646202e-01
   3.2727273e-01   2.5454545e-01   2.2948193e-01
   3.2727273e-01   2.7878788e-01   2.3277975e-01
   3.2727273e-01   3.0303030e-01   2.3634904e-01
   3.2727273e-01   3.2727273e-01   2.4018295e-01
   3.2727273e-01   3.5151515e-01   2.4427428e-01
   3.2727273e-01   3.7575758e-01   2.4861549e-01
   3.2727273e-01   4.0000000e-01   2.5319878e-01
   3.2727273e-01   4.2424242e-01   2.5801610e-01
   3.2727273e-01   4.4848485e-01   2.6305922e-01
   3.2727273e-01   4.7272727e-01   2.6831973e-01
   3.2727273e-01   4.9696970e-01   2.7378912e-01
   3.2727273e-01   5.2121212e-01   2.7945880e-01
   3.2727273e-01   5.4545455e-01   2.8532013e-01
   3.2727273e-01   5.6969697e-01   2.9136447e-01
   3.2727273e-01   5.9393939e-01   2.9758317e-01
   3.2727273e-01   6.1818182e-01   3.0396768e-01
   3.2727273e-01   6.4242424e-01   3.1050947e-01
   3.2727273e-01   6.6666667e-01   3.1720017e-01
   3.2727273e-01   6.9090909e-01   3.2403148e-01
   3.2727273e-01   7.1515152e-01   3.3099528e-01
   3.2727273e-01   7.3939394e-01   3.3808360e-01
   3.2727273e-01   7.6363636e-01   3.4528865e-01
   3.2727273e-01   7.8787879e-01   3.5260283e-01
   3.2727273e-01   8.1212121e-01   3.6001874e-01
   3.2727273e-01   8.3636364e-01   3.6752919e-01
   3.2727273e-01   8.6060606e-01   3.7512721e-01
   3.2727273e-01   8.8484848e-01   3.8280607e-01
   3.2727273e-01   9.0909091e-01   3.9055924e-01
   3.2727273e-01   9.3333333e-01   3.9838046e-01
   3.2727273e-01   9.5757576e-01   4.0626367e-01
   3.2727273e-01   9.8181818e-01   4.1420306e-01
   3.2727273e-01   1.0060606e+00   4.2219304e-01
   3.2727273e-01   1.0303030e+00   4.3022828e-01
   3.2727273e-01   1.0545455e+00   4.3830366e-01
   3.2727273e-01   1.0787879e+00   4.4641427e-01
   3.2727273e-01   1.1030303e+00   4.5455546e-01
   3.2727273e-01   1.1272727e+00   4.6272276e-01
   3.2727273e-01   1.1515152e+00   4.7091194e-01
   3.2727273e-01   1.1757576e+00   4.7911897e-01
   3.2727273e-01   1.2000000e+00   4.8734000e-01
   3.5151515e-01  -1.2000000e+00   4.9609091e-01
   3.5151515e-01  -1.1757576e+00   4.8803540e-01
   3.5151515e-01  -1.1515152e+00   4.7999671e-01
   3.5151515e-01  -1.1272727e+00   4.7197863e-01
   3.5151515e-01  -1.1030303e+00   4.6398514e-01
   3.5151515e-01  -1.0787879e+00   4.5602043e-01
   3.5151515e-01  -1.0545455e+00   4.4808887e-01
   3.5151515e-01  -1.0303030e+00   4.4019506e-01
   3.5151515e-01  -1.0060606e+00   4.3234378e-01
   3.5151515e-01  -9.8181818e-01   4.2454005e-01
   3.5151515e-01  -9.5757576e-01   4.1678908e-01
   3.5151515e-01  -9.3333333e-01   4.0909631e-01
   3.5151515e-01  -9.0909091e-01   4.0146740e-01
   3.5151515e-01  -8.8484848e-01   3.9390822e-01
   3.5151515e-01  -8.6060606e-01   3.8642485e-01
   3.5151515e-01  -8.3636364e-01   3.7902360e-01
   3.5151515e-01  -8.1212121e-01   3.7171098e-01
   3.5151515e-01  -7.8787879e-01   3.6449371e-01
   3.5151515e-01  -7.6363636e-01   3.5737871e-01
   3.5151515e-01  -7.3939394e-01   3.5037307e-01
   3.5151515e-01  -7.1515152e-01   3.4348410e-01
   3.5151515e-01  -6.9090909e-01   3.3671924e-01
   3.5151515e-01  -6.6666667e-01   3.3008613e-01
   3.5151515e-01  -6.4242424e-01   3.2359251e-01
   3.5151515e-01  -6.1818182e-01   3.1724627e-01
   3.5151515e-01  -5.9393939e-01   3.1105540e-01
   3.5151515e-01  -5.6969697e-01   3.0502796e-01
   3.5151515e-01  -5.4545455e-01   2.9917210e-01
   3.5151515e-01  -5.2121212e-01   2.9349598e-01
   3.5151515e-01  -4.9696970e-01   2.8800776e-01
   3.5151515e-01  -4.7272727e-01   2.8271561e-01
   3.5151515e-01  -4.4848485e-01   2.7762763e-01
   3.5151515e-01  -4.2424242e-01   2.7275182e-01
   3.5151515e-01  -4.0000000e-01   2.6809607e-01
   3.5151515e-01  -3.7575758e-01   2.6366812e-01
   3.5151515e-01  -3.5151515e-01   2.5947552e-01
   3.5151515e-01  -3.2727273e-01   2.5552556e-01
   3.5151515e-01  -3.0303030e-01   2.5182529e-01
   3.5151515e-01  -2.7878788e-01   2.4838145e-01
   3.5151515e-01  -2.5454545e-01   2.4520043e-01
   3.5151515e-01  -2.3030303e-01   2.4228823e-01
   3.5151515e-01  -2.0606061e-01   2.3965044e-01
   3.5151515e-01  -1.8181818e-01   2.3729222e-01
   3.5151515e-01  -1.5757576e-01   2.3521822e-01
   3.5151515e-01  -1.3333333e-01   2.3343259e-01
   3.5151515e-01  -1.0909091e-01   2.3193893e-01
   3.5151515e-01  -8.4848485e-02   2.3074030e-01
   3.5151515e-01  -6.0606061e-02   2.2983915e-01
   3.5151515e-01  -3.6363636e-02   2.2923734e-01
   3.5151515e-01  -1.2121212e-02   2.2893612e-01
   3.5151515e-01   1.2121212e-02   2.2893612e-01
   3.5151515e-01   3.6363636e-02   2.2923734e-01
   3.5151515e-01   6.0606061e-02   2.2983915e-01
   3.5151515e-01   8.4848485e-02   2.3074030e-01
   3.5151515e-01   1.0909091e-01   2.3193893e-01
   3.5151515e-01   1.3333333e-01   2.3343259e-01
   3.5151515e-01   1.5757576e-01   2.3521822e-01
   3.5151515e-01   1.8181818e-01   2.3729222e-01
   3.5151515e-01   2.0606061e-01   2.3965044e-01
   3.5151515e-01   2.3030303e-01   2.4228823e-01
   3.5151515e-01   2.5454545e-01   2.4520043e-01
   3.5151515e-01   2.7878788e-01   2.4838145e-01
   3.5151515e-01   3.0303030e-01   2.5182529e-01
   3.5151515e-01   3.2727273e-01   2.5552556e-01
   3.5151515e-01   3.5151515e-01   2.5947552e-01
   3.5151515e-01   3.7575758e-01   2.6366812e-01
   3.5151515e-01   4.0000000e-01   2.6809607e-01
   3.5151515e-01   4.2424242e-01   2.7275182e-01
   3.5151515e-01   4.4848485e-01   2.7762763e-01
   3.5151515e-01   4.7272727e-01   2.8271561e-01
   3.5151515e-01   4.9696970e-01   2.8800776e-01
   3.5151515e-01   5.2121212e-01   2.9349598e-01
   3.5151515e-01   5.4545455e-01   2.9917210e-01
   3.5151515e-01   5.6969697e-01   3.0502796e-01
   3.5151515e-01   5.9393939e-01   3.1105540e-01
   3.5151515e-01   6.1818182e-01   3.1724627e-01
   3.5151515e-01   6.4242424e-01   3.2359251e-01
   3.5151515e-01   6.6666667e-01   3.3008613e-01
   3.5151515e-01   6.9090909e-01   3.3671924e-01
   3.5151515e-01   7.1515152e-01   3.4348410e-01
   3.5151515e-01   7.3939394e-01   3.5037307e-01
   3.5151515e-01   7.6363636e-01   3.5737871e-01
   3.5151515e-01   7.8787879e-01   3.6449371e-01
   3.5151515e-01   8.1212121e-01   3.7171098e-01
   3.5151515e-01   8.3636364e-01   3.7902360e-01
   3.5151515e-01   8.6060606e-01   3.8642485e-01
   3.5151515e-01   8.8484848e-01   3.9390822e-01
   3.5151515e-01   9.0909091e-01   4.0146740e-01
   3.5151515e-01   9.3333333e-01   4.0909631e-01
   3.5151515e-01   9.5757576e-01   4.1678908e-01
   3.5151515e-01   9.8181818e-01   4.2454005e-01
   3.5151515e-01   1.0060606e+00   4.3234378e-01
   3.5151515e-01   1.0303030e+00   4.4019506e-01
   3.5151515e-01   1.0545455e+00   4.4808887e-01
   3.5151515e-01   1.0787879e+00   4.5602043e-01
   3.5151515e-01   1.1030303e+00   4.6398514e-01
   3.5151515e-01   1.1272727e+00   4.7197863e-01
   3.5151515e-01   1.1515152e+00   4.7999671e-01
   3.5151515e-01   1.1757576e+00   4.8803540e-01
   3.5151515e-01   1.2000000e+00   4.9609091e-01
   3.7575758e-01  -1.2000000e+00   5.0482864e-01
   3.7575758e-01  -1.1757576e+00   4.9693505e-01
   3.7575758e-01  -1.1515152e+00   4.8906090e-01
   3.7575758e-01  -1.1272727e+00   4.8120993e-01
   3.7575758e-01  -1.1030303e+00   4.7338609e-01
   3.7575758e-01  -1.0787879e+00   4.6559347e-01
   3.7575758e-01  -1.0545455e+00   4.5783639e-01
   3.7575758e-01  -1.0303030e+00   4.5011934e-01
   3.7575758e-01  -1.0060606e+00   4.4244701e-01
   3.7575758e-01  -9.8181818e-01   4.3482431e-01
   3.7575758e-01  -9.5757576e-01   4.2725632e-01
   3.7575758e-01  -9.3333333e-01   4.1974834e-01
   3.7575758e-01  -9.0909091e-01   4.1230586e-01
   3.7575758e-01  -8.8484848e-01   4.0493458e-01
   3.7575758e-01  -8.6060606e-01   3.9764041e-01
   3.7575758e-01  -8.3636364e-01   3.9042942e-01
   3.7575758e-01  -8.1212121e-01   3.8330792e-01
   3.7575758e-01  -7.8787879e-01   3.7628236e-01
   3.7575758e-01  -7.6363636e-01   3.6935942e-01
   3.7575758e-01  -7.3939394e-01   3.6254591e-01
   3.7575758e-01  -7.1515152e-01   3.5584882e-01
   3.7575758e-01  -6.9090909e-01   3.4927530e-01
   3.7575758e-01  -6.6666667e-01   3.4283262e-01
   3.7575758e-01  -6.4242424e-01   3.3652819e-01
   3.7575758e-01  -6.1818182e-01   3.3036951e-01
   3.7575758e-01  -5.9393939e-01   3.2436419e-01
   3.7575758e-01  -5.6969697e-01   3.1851989e-01
   3.7575758e-01  -5.4545455e-01   3.1284433e-01
   3.7575758e-01  -5.2121212e-01   3.0734523e-01
   3.7575758e-01  -4.9696970e-01   3.0203033e-01
   3.7575758e-01  -4.7272727e-01   2.9690732e-01
   3.7575758e-01  -4.4848485e-01   2.9198384e-01
   3.7575758e-01  -4.2424242e-01   2.8726744e-01
   3.7575758e-01  -4.0000000e-01   2.8276553e-01
   3.7575758e-01  -3.7575758e-01   2.7848538e-01
   3.7575758e-01  -3.5151515e-01   2.7443406e-01
   3.7575758e-01  -3.2727273e-01   2.7061842e-01
   3.7575758e-01  -3.0303030e-01   2.6704506e-01
   3.7575758e-01  -2.7878788e-01   2.6372028e-01
   3.7575758e-01  -2.5454545e-01   2.6065003e-01
   3.7575758e-01  -2.3030303e-01   2.5783994e-01
   3.7575758e-01  -2.0606061e-01   2.5529521e-01
   3.7575758e-01  -1.8181818e-01   2.5302065e-01
   3.7575758e-01  -1.5757576e-01   2.5102059e-01
   3.7575758e-01  -1.3333333e-01   2.4929889e-01
   3.7575758e-01  -1.0909091e-01   2.4785891e-01
   3.7575758e-01  -8.4848485e-02   2.4670347e-01
   3.7575758e-01  -6.0606061e-02   2.4583487e-01
   3.7575758e-01  -3.6363636e-02   2.4525484e-01
   3.7575758e-01  -1.2121212e-02   2.4496454e-01
   3.7575758e-01   1.2121212e-02   2.4496454e-01
   3.7575758e-01   3.6363636e-02   2.4525484e-01
   3.7575758e-01   6.0606061e-02   2.4583487e-01
   3.7575758e-01   8.4848485e-02   2.4670347e-01
   3.7575758e-01   1.0909091e-01   2.4785891e-01
   3.7575758e-01   1.3333333e-01   2.4929889e-01
   3.7575758e-01   1.5757576e-01   2.5102059e-01
   3.7575758e-01   1.8181818e-01   2.5302065e-01
   3.7575758e-01   2.0606061e-01   2.5529521e-01
   3.7575758e-01   2.3030303e-01   2.5783994e-01
   3.7575758e-01   2.5454545e-01   2.6065003e-01
   3.7575758e-01   2.7878788e-01   2.6372028e-01
   3.7575758e-01   3.0303030e-01   2.6704506e-01
   3.7575758e-01   3.2727273e-01   2.7061842e-01
   3.7575758e-01   3.5151515e-01   2.7443406e-01
   3.7575758e-01   3.7575758e-01   2.7848538e-01
   3.7575758e-01   4.0000000e-01   2.8276553e-01
   3.7575758e-01   4.2424242e-01   2.8726744e-01
   3.7575758e-01   4.4848485e-01   2.9198384e-01
   3.7575758e-01   4.7272727e-01   2.9690732e-01
   3.7575758e-01   4.9696970e-01   3.0203033e-01
   3.7575758e-01   5.2121212e-01   3.0734523e-01
   3.7575758e-01   5.4545455e-01   3.1284433e-01
   3.7575758e-01   5.6969697e-01   3.1851989e-01
   3.7575758e-01   5.9393939e-01   3.2436419e-01
   3.7575758e-01   6.1818182e-01   3.3036951e-01
   3.7575758e-01   6.4242424e-01   3.3652819e-01
   3.7575758e-01   6.6666667e-01   3.4283262e-01
   3.7575758e-01   6.9090909e-01   3.4927530e-01
   3.7575758e-01   7.1515152e-01   3.5584882e-01
   3.7575758e-01   7.3939394e-01   3.6254591e-01
   3.7575758e-01   7.6363636e-01   3.6935942e-01
   3.7575758e-01   7.8787879e-01   3.7628236e-01
   3.7575758e-01   8.1212121e-01   3.8330792e-01
   3.7575758e-01   8.3636364e-01   3.9042942e-01
   3.7575758e-01   8.6060606e-01   3.9764041e-01
   3.7575758e-01   8.8484848e-01   4.0493458e-01
   3.7575758e-01   9.0909091e-01   4.1230586e-01
   3.7575758e-01   9.3333333e-01   4.1974834e-01
   3.7575758e-01   9.5757576e-01   4.2725632e-01
   3.7575758e-01   9.8181818e-01   4.3482431e-01
   3.7575758e-01   1.0060606e+00   4.4244701e-01
   3.7575758e-01   1.0303030e+00   4.5011934e-01
   3.7575758e-01   1.0545455e+00   4.5783639e-01
   3.7575758e-01   1.0787879e+00   4.6559347e-01
   3.7575758e-01   1.1030303e+00   4.7338609e-01
   3.7575758e-01   1.1272727e+00   4.8120993e-01
   3.7575758e-01   1.1515152e+00   4.8906090e-01
   3.7575758e-01   1.1757576e+00   4.9693505e-01
   3.7575758e-01   1.2000000e+00   5.0482864e-01
   4.0000000e-01  -1.2000000e+00   5.1355052e-01
   4.0000000e-01  -1.1757576e+00   5.0581528e-01
   4.0000000e-01  -1.1515152e+00   4.9810192e-01
   4.0000000e-01  -1.1272727e+00   4.9041415e-01
   4.0000000e-01  -1.1030303e+00   4.8275583e-01
   4.0000000e-01  -1.0787879e+00   4.7513100e-01
   4.0000000e-01  -1.0545455e+00   4.6754390e-01
   4.0000000e-01  -1.0303030e+00   4.5999892e-01
   4.0000000e-01  -1.0060606e+00   4.5250066e-01
   4.0000000e-01  -9.8181818e-01   4.4505390e-01
   4.0000000e-01  -9.5757576e-01   4.3766359e-01
   4.0000000e-01  -9.3333333e-01   4.3033489e-01
   4.0000000e-01  -9.0909091e-01   4.2307315e-01
   4.0000000e-01  -8.8484848e-01   4.1588388e-01
   4.0000000e-01  -8.6060606e-01   4.0877280e-01
   4.0000000e-01  -8.3636364e-01   4.0174579e-01
   4.0000000e-01  -8.1212121e-01   3.9480893e-01
   4.0000000e-01  -7.8787879e-01   3.8796844e-01
   4.0000000e-01  -7.6363636e-01   3.8123073e-01
   4.0000000e-01  -7.3939394e-01   3.7460235e-01
   4.0000000e-01  -7.1515152e-01   3.6809000e-01
   4.0000000e-01  -6.9090909e-01   3.6170053e-01
   4.0000000e-01  -6.6666667e-01   3.5544088e-01
   4.0000000e-01  -6.4242424e-01   3.4931812e-01
   4.0000000e-01  -6.1818182e-01   3.4333941e-01
   4.0000000e-01  -5.9393939e-01   3.3751197e-01
   4.0000000e-01  -5.6969697e-01   3.3184310e-01
   4.0000000e-01  -5.4545455e-01   3.2634009e-01
   4.0000000e-01  -5.2121212e-01   3.2101029e-01
   4.0000000e-01  -4.9696970e-01   3.1586100e-01
   4.0000000e-01  -4.7272727e-01   3.1089949e-01
   4.0000000e-01  -4.4848485e-01   3.0613297e-01
   4.0000000e-01  -4.2424242e-01   3.0156854e-01
   4.0000000e-01  -4.0000000e-01   2.9721320e-01
   4.0000000e-01  -3.7575758e-01   2.9307376e-01
   4.0000000e-01  -3.5151515e-01   2.8915687e-01
   4.0000000e-01  -3.2727273e-01   2.8546896e-01
   4.0000000e-01  -3.0303030e-01   2.8201621e-01
   4.0000000e-01  -2.7878788e-01   2.7880450e-01
   4.0000000e-01  -2.5454545e-01   2.7583942e-01
   4.0000000e-01  -2.3030303e-01   2.7312621e-01
   4.0000000e-01  -2.0606061e-01   2.7066975e-01
   4.0000000e-01  -1.8181818e-01   2.6847450e-01
   4.0000000e-01  -1.5757576e-01   2.6654451e-01
   4.0000000e-01  -1.3333333e-01   2.6488338e-01
   4.0000000e-01  -1.0909091e-01   2.6349424e-01
   4.0000000e-01  -8.4848485e-02   2.6237971e-01
   4.0000000e-01  -6.0606061e-02   2.6154194e-01
   4.0000000e-01  -3.6363636e-02   2.6098252e-01
   4.0000000e-01  -1.2121212e-02   2.6070255e-01
   4.0000000e-01   1.2121212e-02   2.6070255e-01
   4.0000000e-01   3.6363636e-02   2.6098252e-01
   4.0000000e-01   6.0606061e-02   2.6154194e-01
   4.0000000e-01   8.4848485e-02   2.6237971e-01
   4.0000000e-01   1.0909091e-01   2.6349424e-01
   4.0000000e-01   1.3333333e-01   2.6488338e-01
   4.0000000e-01   1.5757576e-01   2.6654451e-01
   4.0000000e-01   1.8181818e-01   2.6847450e-01
   4.0000000e-01   2.0606061e-01   2.7066975e-01
   4.0000000e-01   2.3030303e-01   2.7312621e-01
   4.0000000e-01   2.5454545e-01   2.7583942e-01
   4.0000000e-01   2.7878788e-01   2.7880450e-01
   4.0000000e-01   3.0303030e-01   2.8201621e-01
   4.0000000e-01   3.2727273e-01   2.8546896e-01
   4.0000000e-01   3.5151515e-01   2.8915687e-01
   4.0000000e-01   3.7575758e-01   2.9307376e-01
   4.0000000e-01   4.0000000e-01   2.9721320e-01
   4.0000000e-01   4.2424242e-01   3.0156854e-01
   4.0000000e-01   4.4848485e-01   3.0613297e-01
   4.0000000e-01   4.7272727e-01   3.1089949e-01
   4.0000000e-01   4.9696970e-01   3.1586100e-01
   4.0000000e-01   5.2121212e-01   3.2101029e-01
   4.0000000e-01   5.4545455e-01   3.2634009e-01
   4.0000000e-01   5.6969697e-01   3.3184310e-01
   4.0000000e-01   5.9393939e-01   3.3751197e-01
   4.0000000e-01   6.1818182e-01   3.4333941e-01
   4.0000000e-01   6.4242424e-01   3.4931812e-01
   4.0000000e-01   6.6666667e-01   3.5544088e-01
   4.0000000e-01   6.9090909e-01   3.6170053e-01
   4.0000000e-01   7.1515152e-01   3.6809000e-01
   4.0000000e-01   7.3939394e-01   3.7460235e-01
   4.0000000e-01   7.6363636e-01   3.8123073e-01
   4.0000000e-01   7.8787879e-01   3.8796844e-01
   4.0000000e-01   8.1212121e-01   3.9480893e-01
   4.0000000e-01   8.3636364e-01   4.0174579e-01
   4.0000000e-01   8.6060606e-01   4.0877280e-01
   4.0000000e-01   8.8484848e-01   4.1588388e-01
   4.0000000e-01   9.0909091e-01   4.2307315e-01
   4.0000000e-01   9.3333333e-01   4.3033489e-01
   4.0000000e-01   9.5757576e-01   4.3766359e-01
   4.0000000e-01   9.8181818e-01   4.4505390e-01
   4.0000000e-01   1.0060606e+00   4.5250066e-01
   4.0000000e-01   1.0303030e+00   4.5999892e-01
   4.0000000e-01   1.0545455e+00   4.6754390e-01
   4.0000000e-01   1.0787879e+00   4.7513100e-01
   4.0000000e-01   1.1030303e+00   4.8275583e-01
   4.0000000e-01   1.1272727e+00   4.9041415e-01
   4.0000000e-01   1.1515152e+00   4.9810192e-01
   4.0000000e-01   1.1757576e+00   5.0581528e-01
   4.0000000e-01   1.2000000e+00   5.1355052e-01
   4.2424242e-01  -1.2000000e+00   5.2225407e-01
   4.2424242e-01  -1.1757576e+00   5.1467366e-01
   4.2424242e-01  -1.1515152e+00   5.0711740e-01
   4.2424242e-01  -1.1272727e+00   4.9958895e-01
   4.2424242e-01  -1.1030303e+00   4.9209211e-01
   4.2424242e-01  -1.0787879e+00   4.8463085e-01
   4.2424242e-01  -1.0545455e+00   4.7720931e-01
   4.2424242e-01  -1.0303030e+00   4.6983182e-01
   4.2424242e-01  -1.0060606e+00   4.6250284e-01
   4.2424242e-01  -9.8181818e-01   4.5522705e-01
   4.2424242e-01  -9.5757576e-01   4.4800928e-01
   4.2424242e-01  -9.3333333e-01   4.4085453e-01
   4.2424242e-01  -9.0909091e-01   4.3376800e-01
   4.2424242e-01  -8.8484848e-01   4.2675503e-01
   4.2424242e-01  -8.6060606e-01   4.1982115e-01
   4.2424242e-01  -8.3636364e-01   4.1297205e-01
   4.2424242e-01  -8.1212121e-01   4.0621359e-01
   4.2424242e-01  -7.8787879e-01   3.9955176e-01
   4.2424242e-01  -7.6363636e-01   3.9299272e-01
   4.2424242e-01  -7.3939394e-01   3.8654277e-01
   4.2424242e-01  -7.1515152e-01   3.8020833e-01
   4.2424242e-01  -6.9090909e-01   3.7399595e-01
   4.2424242e-01  -6.6666667e-01   3.6791226e-01
   4.2424242e-01  -6.4242424e-01   3.6196402e-01
   4.2424242e-01  -6.1818182e-01   3.5615804e-01
   4.2424242e-01  -5.9393939e-01   3.5050120e-01
   4.2424242e-01  -5.6969697e-01   3.4500043e-01
   4.2424242e-01  -5.4545455e-01   3.3966265e-01
   4.2424242e-01  -5.2121212e-01   3.3449483e-01
   4.2424242e-01  -4.9696970e-01   3.2950387e-01
   4.2424242e-01  -4.7272727e-01   3.2469665e-01
   4.2424242e-01  -4.4848485e-01   3.2007997e-01
   4.2424242e-01  -4.2424242e-01   3.1566054e-01
   4.2424242e-01  -4.0000000e-01   3.1144492e-01
   4.2424242e-01  -3.7575758e-01   3.0743955e-01
   4.2424242e-01  -3.5151515e-01   3.0365067e-01
   4.2424242e-01  -3.2727273e-01   3.0008431e-01
   4.2424242e-01  -3.0303030e-01   2.9674625e-01
   4.2424242e-01  -2.7878788e-01   2.9364203e-01
   4.2424242e-01  -2.5454545e-01   2.9077687e-01
   4.2424242e-01  -2.3030303e-01   2.8815568e-01
   4.2424242e-01  -2.0606061e-01   2.8578300e-01
   4.2424242e-01  -1.8181818e-01   2.8366301e-01
   4.2424242e-01  -1.5757576e-01   2.8179950e-01
   4.2424242e-01  -1.3333333e-01   2.8019581e-01
   4.2424242e-01  -1.0909091e-01   2.7885486e-01
   4.2424242e-01  -8.4848485e-02   2.7777912e-01
   4.2424242e-01  -6.0606061e-02   2.7697056e-01
   4.2424242e-01  -3.6363636e-02   2.7643068e-01
   4.2424242e-01  -1.2121212e-02   2.7616049e-01
   4.2424242e-01   1.2121212e-02   2.7616049e-01
   4.2424242e-01   3.6363636e-02   2.7643068e-01
   4.2424242e-01   6.0606061e-02   2.7697056e-01
   4.2424242e-01   8.4848485e-02   2.7777912e-01
   4.2424242e-01   1.0909091e-01   2.7885486e-01
   4.2424242e-01   1.3333333e-01   2.8019581e-01
   4.2424242e-01   1.5757576e-01   2.8179950e-01
   4.2424242e-01   1.8181818e-01   2.8366301e-01
   4.2424242e-01   2.0606061e-01   2.8578300e-01
   4.2424242e-01   2.3030303e-01   2.8815568e-01
   4.2424242e-01   2.5454545e-01   2.9077687e-01
   4.2424242e-01   2.7878788e-01   2.9364203e-01
   4.2424242e-01   3.0303030e-01   2.9674625e-01
   4.2424242e-01   3.2727273e-01   3.0008431e-01
   4.2424242e-01   3.5151515e-01   3.0365067e-01
   4.2424242e-01   3.7575758e-01   3.0743955e-01
   4.2424242e-01   4.0000000e-01   3.1144492e-01
   4.2424242e-01   4.2424242e-01   3.1566054e-01
   4.2424242e-01   4.4848485e-01   3.2007997e-01
   4.2424242e-01   4.7272727e-01   3.2469665e-01
   4.2424242e-01   4.9696970e-01   3.2950387e-01
   4.2424242e-01   5.2121212e-01   3.3449483e-01
   4.2424242e-01   5.4545455e-01   3.3966265e-01
   4.2424242e-01   5.6969697e-01   3.4500043e-01
   4.2424242e-01   5.9393939e-01   3.5050120e-01
   4.2424242e-01   6.1818182e-01   3.5615804e-01
   4.2424242e-01   6.4242424e-01   3.6196402e-01
   4.2424242e-01   6.6666667e-01   3.6791226e-01
   4.2424242e-01   6.9090909e-01   3.7399595e-01
   4.2424242e-01   7.1515152e-01   3.8020833e-01
   4.2424242e-01   7.3939394e-01   3.8654277e-01
   4.2424242e-01   7.6363636e-01   3.9299272e-01
   4.2424242e-01   7.8787879e-01   3.9955176e-01
   4.2424242e-01   8.1212121e-01   4.0621359e-01
   4.2424242e-01   8.3636364e-01   4.1297205e-01
   4.2424242e-01   8.6060606e-01   4.1982115e-01
   4.2424242e-01   8.8484848e-01   4.2675503e-01
   4.2424242e-01   9.0909091e-01   4.3376800e-01
   4.2424242e-01   9.3333333e-01   4.4085453e-01
   4.2424242e-01   9.5757576e-01   4.4800928e-01
   4.2424242e-01   9.8181818e-01   4.5522705e-01
   4.2424242e-01   1.0060606e+00   4.6250284e-01
   4.2424242e-01   1.0303030e+00   4.6983182e-01
   4.2424242e-01   1.0545455e+00   4.7720931e-01
   4.2424242e-01   1.0787879e+00   4.8463085e-01
   4.2424242e-01   1.1030303e+00   4.9209211e-01
   4.2424242e-01   1.1272727e+00   4.9958895e-01
   4.2424242e-01   1.1515152e+00   5.0711740e-01
   4.2424242e-01   1.1757576e+00   5.1467366e-01
   4.2424242e-01   1.2000000e+00   5.2225407e-01
   4.4848485e-01  -1.2000000e+00   5.3093697e-01
   4.4848485e-01  -1.1757576e+00   5.2350790e-01
   4.4848485e-01  -1.1515152e+00   5.1610510e-01
   4.4848485e-01  -1.1272727e+00   5.0873216e-01
   4.4848485e-01  -1.1030303e+00   5.0139283e-01
   4.4848485e-01  -1.0787879e+00   4.9409100e-01
   4.4848485e-01  -1.0545455e+00   4.8683072e-01
   4.4848485e-01  -1.0303030e+00   4.7961622e-01
   4.4848485e-01  -1.0060606e+00   4.7245187e-01
   4.4848485e-01  -9.8181818e-01   4.6534222e-01
   4.4848485e-01  -9.5757576e-01   4.5829197e-01
   4.4848485e-01  -9.3333333e-01   4.5130599e-01
   4.4848485e-01  -9.0909091e-01   4.4438931e-01
   4.4848485e-01  -8.8484848e-01   4.3754711e-01
   4.4848485e-01  -8.6060606e-01   4.3078475e-01
   4.4848485e-01  -8.3636364e-01   4.2410771e-01
   4.4848485e-01  -8.1212121e-01   4.1752164e-01
   4.4848485e-01  -7.8787879e-01   4.1103231e-01
   4.4848485e-01  -7.6363636e-01   4.0464566e-01
   4.4848485e-01  -7.3939394e-01   3.9836771e-01
   4.4848485e-01  -7.1515152e-01   3.9220463e-01
   4.4848485e-01  -6.9090909e-01   3.8616268e-01
   4.4848485e-01  -6.6666667e-01   3.8024821e-01
   4.4848485e-01  -6.4242424e-01   3.7446766e-01
   4.4848485e-01  -6.1818182e-01   3.6882753e-01
   4.4848485e-01  -5.9393939e-01   3.6333437e-01
   4.4848485e-01  -5.6969697e-01   3.5799475e-01
   4.4848485e-01  -5.4545455e-01   3.5281526e-01
   4.4848485e-01  -5.2121212e-01   3.4780249e-01
   4.4848485e-01  -4.9696970e-01   3.4296299e-01
   4.4848485e-01  -4.7272727e-01   3.3830326e-01
   4.4848485e-01  -4.4848485e-01   3.3382971e-01
   4.4848485e-01  -4.2424242e-01   3.2954869e-01
   4.4848485e-01  -4.0000000e-01   3.2546638e-01
   4.4848485e-01  -3.7575758e-01   3.2158883e-01
   4.4848485e-01  -3.5151515e-01   3.1792191e-01
   4.4848485e-01  -3.2727273e-01   3.1447129e-01
   4.4848485e-01  -3.0303030e-01   3.1124241e-01
   4.4848485e-01  -2.7878788e-01   3.0824045e-01
   4.4848485e-01  -2.5454545e-01   3.0547030e-01
   4.4848485e-01  -2.3030303e-01   3.0293656e-01
   4.4848485e-01  -2.0606061e-01   3.0064349e-01
   4.4848485e-01  -1.8181818e-01   2.9859498e-01
   4.4848485e-01  -1.5757576e-01   2.9679458e-01
   4.4848485e-01  -1.3333333e-01   2.9524542e-01
   4.4848485e-01  -1.0909091e-01   2.9395021e-01
   4.4848485e-01  -8.4848485e-02   2.9291126e-01
   4.4848485e-01  -6.0606061e-02   2.9213041e-01
   4.4848485e-01  -3.6363636e-02   2.9160906e-01
   4.4848485e-01  -1.2121212e-02   2.9134816e-01
   4.4848485e-01   1.2121212e-02   2.9134816e-01
   4.4848485e-01   3.6363636e-02   2.9160906e-01
   4.4848485e-01   6.0606061e-02   2.9213041e-01
   4.4848485e-01   8.4848485e-02   2.9291126e-01
   4.4848485e-01   1.0909091e-01   2.9395021e-01
   4.4848485e-01   1.3333333e-01   2.9524542e-01
   4.4848485e-01   1.5757576e-01   2.9679458e-01
   4.4848485e-01   1.8181818e-01   2.9859498e-01
   4.4848485e-01   2.0606061e-01   3.0064349e-01
   4.4848485e-01   2.3030303e-01   3.0293656e-01
   4.4848485e-01   2.5454545e-01   3.0547030e-01
   4.4848485e-01   2.7878788e-01   3.0824045e-01
   4.4848485e-01   3.0303030e-01   3.1124241e-01
   4.4848485e-01   3.2727273e-01   3.1447129e-01
   4.4848485e-01   3.5151515e-01   3.1792191e-01
   4.4848485e-01   3.7575758e-01   3.2158883e-01
   4.4848485e-01   4.0000000e-01   3.2546638e-01
   4.4848485e-01   4.2424242e-01   3.2954869e-01
   4.4848485e-01   4.4848485e-01   3.3382971e-01
   4.4848485e-01   4.7272727e-01   3.3830326e-01
   4.4848485e-01   4.9696970e-01   3.4296299e-01
   4.4848485e-01   5.2121212e-01   3.4780249e-01
   4.4848485e-01   5.4545455e-01   3.5281526e-01
   4.4848485e-01   5.6969697e-01   3.5799475e-01
   4.4848485e-01   5.9393939e-01   3.6333437e-01
   4.4848485e-01   6.1818182e-01   3.6882753e-01
   4.4848485e-01   6.4242424e-01   3.7446766e-01
   4.4848485e-01   6.6666667e-01   3.8024821e-01
   4.4848485e-01   6.9090909e-01   3.8616268e-01
   4.4848485e-01   7.1515152e-01   3.9220463e-01
   4.4848485e-01   7.3939394e-01   3.9836771e-01
   4.4848485e-01   7.6363636e-01   4.0464566e-01
   4.4848485e-01   7.8787879e-01   4.1103231e-01
   4.4848485e-01   8.1212121e-01   4.1752164e-01
   4.4848485e-01   8.3636364e-01   4.2410771e-01
   4.4848485e-01   8.6060606e-01   4.3078475e-01
   4.4848485e-01   8.8484848e-01   4.3754711e-01
   4.4848485e-01   9.0909091e-01   4.4438931e-01
   4.4848485e-01   9.3333333e-01   4.5130599e-01
   4.4848485e-01   9.5757576e-01   4.5829197e-01
   4.4848485e-01   9.8181818e-01   4.6534222e-01
   4.4848485e-01   1.0060606e+00   4.7245187e-01
   4.4848485e-01   1.0303030e+00   4.7961622e-01
   4.4848485e-01   1.0545455e+00   4.8683072e-01
   4.4848485e-01   1.0787879e+00   4.9409100e-01
   4.4848485e-01   1.1030303e+00   5.0139283e-01
   4.4848485e-01   1.1272727e+00   5.0873216e-01
   4.4848485e-01   1.1515152e+00   5.1610510e-01
   4.4848485e-01   1.1757576e+00   5.2350790e-01
   4.4848485e-01   1.2000000e+00   5.3093697e-01
   4.7272727e-01  -1.2000000e+00   5.3959705e-01
   4.7272727e-01  -1.1757576e+00   5.3231589e-01
   4.7272727e-01  -1.1515152e+00   5.2506296e-01
   4.7272727e-01  -1.1272727e+00   5.1784180e-01
   4.7272727e-01  -1.1030303e+00   5.1065608e-01
   4.7272727e-01  -1.0787879e+00   5.0350962e-01
   4.7272727e-01  -1.0545455e+00   4.9640638e-01
   4.7272727e-01  -1.0303030e+00   4.8935050e-01
   4.7272727e-01  -1.0060606e+00   4.8234623e-01
   4.7272727e-01  -9.8181818e-01   4.7539801e-01
   4.7272727e-01  -9.5757576e-01   4.6851041e-01
   4.7272727e-01  -9.3333333e-01   4.6168817e-01
   4.7272727e-01  -9.0909091e-01   4.5493615e-01
   4.7272727e-01  -8.8484848e-01   4.4825939e-01
   4.7272727e-01  -8.6060606e-01   4.4166304e-01
   4.7272727e-01  -8.3636364e-01   4.3515242e-01
   4.7272727e-01  -8.1212121e-01   4.2873296e-01
   4.7272727e-01  -7.8787879e-01   4.2241022e-01
   4.7272727e-01  -7.6363636e-01   4.1618990e-01
   4.7272727e-01  -7.3939394e-01   4.1007780e-01
   4.7272727e-01  -7.1515152e-01   4.0407982e-01
   4.7272727e-01  -6.9090909e-01   3.9820194e-01
   4.7272727e-01  -6.6666667e-01   3.9245026e-01
   4.7272727e-01  -6.4242424e-01   3.8683090e-01
   4.7272727e-01  -6.1818182e-01   3.8135007e-01
   4.7272727e-01  -5.9393939e-01   3.7601400e-01
   4.7272727e-01  -5.6969697e-01   3.7082894e-01
   4.7272727e-01  -5.4545455e-01   3.6580115e-01
   4.7272727e-01  -5.2121212e-01   3.6093688e-01
   4.7272727e-01  -4.9696970e-01   3.5624233e-01
   4.7272727e-01  -4.7272727e-01   3.5172365e-01
   4.7272727e-01  -4.4848485e-01   3.4738692e-01
   4.7272727e-01  -4.2424242e-01   3.4323810e-01
   4.7272727e-01  -4.0000000e-01   3.3928304e-01
   4.7272727e-01  -3.7575758e-01   3.3552743e-01
   4.7272727e-01  -3.5151515e-01   3.3197681e-01
   4.7272727e-01  -3.2727273e-01   3.2863650e-01
   4.7272727e-01  -3.0303030e-01   3.2551161e-01
   4.7272727e-01  -2.7878788e-01   3.2260700e-01
   4.7272727e-01  -2.5454545e-01   3.1992727e-01
   4.7272727e-01  -2.3030303e-01   3.1747672e-01
   4.7272727e-01  -2.0606061e-01   3.1525934e-01
   4.7272727e-01  -1.8181818e-01   3.1327878e-01
   4.7272727e-01  -1.5757576e-01   3.1153836e-01
   4.7272727e-01  -1.3333333e-01   3.1004099e-01
   4.7272727e-01  -1.0909091e-01   3.0878923e-01
   4.7272727e-01  -8.4848485e-02   3.0778522e-01
   4.7272727e-01  -6.0606061e-02   3.0703068e-01
   4.7272727e-01  -3.6363636e-02   3.0652693e-01
   4.7272727e-01  -1.2121212e-02   3.0627484e-01
   4.7272727e-01   1.2121212e-02   3.0627484e-01
   4.7272727e-01   3.6363636e-02   3.0652693e-01
   4.7272727e-01   6.0606061e-02   3.0703068e-01
   4.7272727e-01   8.4848485e-02   3.0778522e-01
   4.7272727e-01   1.0909091e-01   3.0878923e-01
   4.7272727e-01   1.3333333e-01   3.1004099e-01
   4.7272727e-01   1.5757576e-01   3.1153836e-01
   4.7272727e-01   1.8181818e-01   3.1327878e-01
   4.7272727e-01   2.0606061e-01   3.1525934e-01
   4.7272727e-01   2.3030303e-01   3.1747672e-01
   4.7272727e-01   2.5454545e-01   3.1992727e-01
   4.7272727e-01   2.7878788e-01   3.2260700e-01
   4.7272727e-01   3.0303030e-01   3.2551161e-01
   4.7272727e-01   3.2727273e-01   3.2863650e-01
   4.7272727e-01   3.5151515e-01   3.3197681e-01
   4.7272727e-01   3.7575758e-01   3.3552743e-01
   4.7272727e-01   4.0000000e-01   3.3928304e-01
   4.7272727e-01   4.2424242e-01   3.4323810e-01
   4.7272727e-01   4.4848485e-01   3.4738692e-01
   4.7272727e-01   4.7272727e-01   3.5172365e-01
   4.7272727e-01   4.9696970e-01   3.5624233e-01
   4.7272727e-01   5.2121212e-01   3.6093688e-01
   4.7272727e-01   5.4545455e-01   3.6580115e-01
   4.7272727e-01   5.6969697e-01   3.7082894e-01
   4.7272727e-01   5.9393939e-01   3.7601400e-01
   4.7272727e-01   6.1818182e-01   3.8135007e-01
   4.7272727e-01   6.4242424e-01   3.8683090e-01
   4.7272727e-01   6.6666667e-01   3.9245026e-01
   4.7272727e-01   6.9090909e-01   3.9820194e-01
   4.7272727e-01   7.1515152e-01   4.0407982e-01
   4.7272727e-01   7.3939394e-01   4.1007780e-01
   4.7272727e-01   7.6363636e-01   4.1618990e-01
   4.7272727e-01   7.8787879e-01   4.2241022e-01
   4.7272727e-01   8.1212121e-01   4.2873296e-01
   4.7272727e-01   8.3636364e-01   4.3515242e-01
   4.7272727e-01   8.6060606e-01   4.4166304e-01
   4.7272727e-01   8.8484848e-01   4.4825939e-01
   4.7272727e-01   9.0909091e-01   4.5493615e-01
   4.7272727e-01   9.3333333e-01   4.6168817e-01
   4.7272727e-01   9.5757576e-01   4.6851041e-01
   4.7272727e-01   9.8181818e-01   4.7539801e-01
   4.7272727e-01   1.0060606e+00   4.8234623e-01
   4.7272727e-01   1.0303030e+00   4.8935050e-01
   4.7272727e-01   1.0545455e+00   4.9640638e-01
   4.7272727e-01   1.0787879e+00   5.0350962e-01
   4.7272727e-01   1.1030303e+00   5.1065608e-01
   4.7272727e-01   1.1272727e+00   5.1784180e-01
   4.7272727e-01   1.1515152e+00   5.2506296e-01
   4.7272727e-01   1.1757576e+00   5.3231589e-01
   4.7272727e-01   1.2000000e+00   5.3959705e-01
   4.9696970e-01  -1.2000000e+00   5.4823229e-01
   4.9696970e-01  -1.1757576e+00   5.4109566e-01
   4.9696970e-01  -1.1515152e+00   5.3398908e-01
   4.9696970e-01  -1.1272727e+00   5.2691603e-01
   4.9696970e-01  -1.1030303e+00   5.1988010e-01
   4.9696970e-01  -1.0787879e+00   5.1288504e-01
   4.9696970e-01  -1.0545455e+00   5.0593472e-01
   4.9696970e-01  -1.0303030e+00   4.9903318e-01
   4.9696970e-01  -1.0060606e+00   4.9218457e-01
   4.9696970e-01  -9.8181818e-01   4.8539320e-01
   4.9696970e-01  -9.5757576e-01   4.7866354e-01
   4.9696970e-01  -9.3333333e-01   4.7200015e-01
   4.9696970e-01  -9.0909091e-01   4.6540778e-01
   4.9696970e-01  -8.8484848e-01   4.5889127e-01
   4.9696970e-01  -8.6060606e-01   4.5245564e-01
   4.9696970e-01  -8.3636364e-01   4.4610599e-01
   4.9696970e-01  -8.1212121e-01   4.3984757e-01
   4.9696970e-01  -7.8787879e-01   4.3368573e-01
   4.9696970e-01  -7.6363636e-01   4.2762595e-01
   4.9696970e-01  -7.3939394e-01   4.2167379e-01
   4.9696970e-01  -7.1515152e-01   4.1583490e-01
   4.9696970e-01  -6.9090909e-01   4.1011503e-01
   4.9696970e-01  -6.6666667e-01   4.0451998e-01
   4.9696970e-01  -6.4242424e-01   3.9905562e-01
   4.9696970e-01  -6.1818182e-01   3.9372785e-01
   4.9696970e-01  -5.9393939e-01   3.8854261e-01
   4.9696970e-01  -5.6969697e-01   3.8350586e-01
   4.9696970e-01  -5.4545455e-01   3.7862352e-01
   4.9696970e-01  -5.2121212e-01   3.7390154e-01
   4.9696970e-01  -4.9696970e-01   3.6934579e-01
   4.9696970e-01  -4.7272727e-01   3.6496209e-01
   4.9696970e-01  -4.4848485e-01   3.6075619e-01
   4.9696970e-01  -4.2424242e-01   3.5673372e-01
   4.9696970e-01  -4.0000000e-01   3.5290021e-01
   4.9696970e-01  -3.7575758e-01   3.4926102e-01
   4.9696970e-01  -3.5151515e-01   3.4582136e-01
   4.9696970e-01  -3.2727273e-01   3.4258625e-01
   4.9696970e-01  -3.0303030e-01   3.3956048e-01
   4.9696970e-01  -2.7878788e-01   3.3674863e-01
   4.9696970e-01  -2.5454545e-01   3.3415501e-01
   4.9696970e-01  -2.3030303e-01   3.3178365e-01
   4.9696970e-01  -2.0606061e-01   3.2963831e-01
   4.9696970e-01  -1.8181818e-01   3.2772240e-01
   4.9696970e-01  -1.5757576e-01   3.2603901e-01
   4.9696970e-01  -1.3333333e-01   3.2459090e-01
   4.9696970e-01  -1.0909091e-01   3.2338044e-01
   4.9696970e-01  -8.4848485e-02   3.2240963e-01
   4.9696970e-01  -6.0606061e-02   3.2168010e-01
   4.9696970e-01  -3.6363636e-02   3.2119307e-01
   4.9696970e-01  -1.2121212e-02   3.2094935e-01
   4.9696970e-01   1.2121212e-02   3.2094935e-01
   4.9696970e-01   3.6363636e-02   3.2119307e-01
   4.9696970e-01   6.0606061e-02   3.2168010e-01
   4.9696970e-01   8.4848485e-02   3.2240963e-01
   4.9696970e-01   1.0909091e-01   3.2338044e-01
   4.9696970e-01   1.3333333e-01   3.2459090e-01
   4.9696970e-01   1.5757576e-01   3.2603901e-01
   4.9696970e-01   1.8181818e-01   3.2772240e-01
   4.9696970e-01   2.0606061e-01   3.2963831e-01
   4.9696970e-01   2.3030303e-01   3.3178365e-01
   4.9696970e-01   2.5454545e-01   3.3415501e-01
   4.9696970e-01   2.7878788e-01   3.3674863e-01
   4.9696970e-01   3.0303030e-01   3.3956048e-01
   4.9696970e-01   3.2727273e-01   3.4258625e-01
   4.9696970e-01   3.5151515e-01   3.4582136e-01
   4.9696970e-01   3.7575758e-01   3.4926102e-01
   4.9696970e-01   4.0000000e-01   3.5290021e-01
   4.9696970e-01   4.2424242e-01   3.5673372e-01
   4.9696970e-01   4.4848485e-01   3.6075619e-01
   4.9696970e-01   4.7272727e-01   3.6496209e-01
   4.9696970e-01   4.9696970e-01   3.6934579e-01
   4.9696970e-01   5.2121212e-01   3.7390154e-01
   4.9696970e-01   5.4545455e-01   3.7862352e-01
   4.9696970e-01   5.6969697e-01   3.8350586e-01
   4.9696970e-01   5.9393939e-01   3.8854261e-01
   4.9696970e-01   6.1818182e-01   3.9372785e-01
   4.9696970e-01   6.4242424e-01   3.9905562e-01
   4.9696970e-01   6.6666667e-01   4.0451998e-01
   4.9696970e-01   6.9090909e-01   4.1011503e-01
   4.9696970e-01   7.1515152e-01   4.1583490e-01
   4.9696970e-01   7.3939394e-01   4.2167379e-01
   4.9696970e-01   7.6363636e-01   4.2762595e-01
   4.9696970e-01   7.8787879e-01   4.3368573e-01
   4.9696970e-01   8.1212121e-01   4.3984757e-01
   4.9696970e-01   8.3636364e-01   4.4610599e-01
   4.9696970e-01   8.6060606e-01   4.5245564e-01
   4.9696970e-01   8.8484848e-01   4.5889127e-01
   4.9696970e-01   9.0909091e-01   4.6540778e-01
   4.9696970e-01   9.3333333e-01   4.7200015e-01
   4.9696970e-01   9.5757576e-01   4.7866354e-01
   4.9696970e-01   9.8181818e-01   4.8539320e-01
   4.9696970e-01   1.0060606e+00   4.9218457e-01
   4.9696970e-01   1.0303030e+00   4.9903318e-01
   4.9696970e-01   1.0545455e+00   5.0593472e-01
   4.9696970e-01   1.0787879e+00   5.1288504e-01
   4.9696970e-01   1.1030303e+00   5.1988010e-01
   4.9696970e-01   1.1272727e+00   5.2691603e-01
   4.9696970e-01   1.1515152e+00   5.3398908e-01
   4.9696970e-01   1.1757576e+00   5.4109566e-01
   4.9696970e-01   1.2000000e+00   5.4823229e-01
   5.2121212e-01  -1.2000000e+00   5.5684083e-01
   5.2121212e-01  -1.1757576e+00   5.4984539e-01
   5.2121212e-01  -1.1515152e+00   5.4288170e-01
   5.2121212e-01  -1.1272727e+00   5.3595315e-01
   5.2121212e-01  -1.1030303e+00   5.2906328e-01
   5.2121212e-01  -1.0787879e+00   5.2221573e-01
   5.2121212e-01  -1.0545455e+00   5.1541431e-01
   5.2121212e-01  -1.0303030e+00   5.0866294e-01
   5.2121212e-01  -1.0060606e+00   5.0196568e-01
   5.2121212e-01  -9.8181818e-01   4.9532673e-01
   5.2121212e-01  -9.5757576e-01   4.8875039e-01
   5.2121212e-01  -9.3333333e-01   4.8224114e-01
   5.2121212e-01  -9.0909091e-01   4.7580355e-01
   5.2121212e-01  -8.8484848e-01   4.6944231e-01
   5.2121212e-01  -8.6060606e-01   4.6316227e-01
   5.2121212e-01  -8.3636364e-01   4.5696835e-01
   5.2121212e-01  -8.1212121e-01   4.5086561e-01
   5.2121212e-01  -7.8787879e-01   4.4485921e-01
   5.2121212e-01  -7.6363636e-01   4.3895439e-01
   5.2121212e-01  -7.3939394e-01   4.3315651e-01
   5.2121212e-01  -7.1515152e-01   4.2747098e-01
   5.2121212e-01  -6.9090909e-01   4.2190330e-01
   5.2121212e-01  -6.6666667e-01   4.1645902e-01
   5.2121212e-01  -6.4242424e-01   4.1114374e-01
   5.2121212e-01  -6.1818182e-01   4.0596310e-01
   5.2121212e-01  -5.9393939e-01   4.0092275e-01
   5.2121212e-01  -5.6969697e-01   3.9602834e-01
   5.2121212e-01  -5.4545455e-01   3.9128554e-01
   5.2121212e-01  -5.2121212e-01   3.8669996e-01
   5.2121212e-01  -4.9696970e-01   3.8227718e-01
   5.2121212e-01  -4.7272727e-01   3.7802272e-01
   5.2121212e-01  -4.4848485e-01   3.7394200e-01
   5.2121212e-01  -4.2424242e-01   3.7004037e-01
   5.2121212e-01  -4.0000000e-01   3.6632303e-01
   5.2121212e-01  -3.7575758e-01   3.6279505e-01
   5.2121212e-01  -3.5151515e-01   3.5946134e-01
   5.2121212e-01  -3.2727273e-01   3.5632661e-01
   5.2121212e-01  -3.0303030e-01   3.5339539e-01
   5.2121212e-01  -2.7878788e-01   3.5067198e-01
   5.2121212e-01  -2.5454545e-01   3.4816043e-01
   5.2121212e-01  -2.3030303e-01   3.4586453e-01
   5.2121212e-01  -2.0606061e-01   3.4378779e-01
   5.2121212e-01  -1.8181818e-01   3.4193342e-01
   5.2121212e-01  -1.5757576e-01   3.4030433e-01
   5.2121212e-01  -1.3333333e-01   3.3890309e-01
   5.2121212e-01  -1.0909091e-01   3.3773192e-01
   5.2121212e-01  -8.4848485e-02   3.3679271e-01
   5.2121212e-01  -6.0606061e-02   3.3608696e-01
   5.2121212e-01  -3.6363636e-02   3.3561583e-01
   5.2121212e-01  -1.2121212e-02   3.3538007e-01
   5.2121212e-01   1.2121212e-02   3.3538007e-01
   5.2121212e-01   3.6363636e-02   3.3561583e-01
   5.2121212e-01   6.0606061e-02   3.3608696e-01
   5.2121212e-01   8.4848485e-02   3.3679271e-01
   5.2121212e-01   1.0909091e-01   3.3773192e-01
   5.2121212e-01   1.3333333e-01   3.3890309e-01
   5.2121212e-01   1.5757576e-01   3.4030433e-01
   5.2121212e-01   1.8181818e-01   3.4193342e-01
   5.2121212e-01   2.0606061e-01   3.4378779e-01
   5.2121212e-01   2.3030303e-01   3.4586453e-01
   5.2121212e-01   2.5454545e-01   3.4816043e-01
   5.2121212e-01   2.7878788e-01   3.5067198e-01
   5.2121212e-01   3.0303030e-01   3.5339539e-01
   5.2121212e-01   3.2727273e-01   3.5632661e-01
   5.2121212e-01   3.5151515e-01   3.5946134e-01
   5.2121212e-01   3.7575758e-01   3.6279505e-01
   5.2121212e-01   4.0000000e-01   3.6632303e-01
   5.2121212e-01   4.2424242e-01   3.7004037e-01
   5.2121212e-01   4.4848485e-01   3.7394200e-01
   5.2121212e-01   4.7272727e-01   3.7802272e-01
   5.2121212e-01   4.9696970e-01   3.8227718e-01
   5.2121212e-01   5.2121212e-01   3.8669996e-01
   5.2121212e-01   5.4545455e-01   3.9128554e-01
   5.2121212e-01   5.6969697e-01   3.9602834e-01
   5.2121212e-01   5.9393939e-01   4.0092275e-01
   5.2121212e-01   6.1818182e-01   4.0596310e-01
   5.2121212e-01   6.4242424e-01   4.1114374e-01
   5.2121212e-01   6.6666667e-01   4.1645902e-01
   5.2121212e-01   6.9090909e-01   4.2190330e-01
   5.2121212e-01   7.1515152e-01   4.2747098e-01
   5.2121212e-01   7.3939394e-01   4.3315651e-01
   5.2121212e-01   7.6363636e-01   4.3895439e-01
   5.2121212e-01   7.8787879e-01   4.4485921e-01
   5.2121212e-01   8.1212121e-01   4.5086561e-01
   5.2121212e-01   8.3636364e-01   4.5696835e-01
   5.2121212e-01   8.6060606e-01   4.6316227e-01
   5.2121212e-01   8.8484848e-01   4.6944231e-01
   5.2121212e-01   9.0909091e-01   4.7580355e-01
   5.2121212e-01   9.3333333e-01   4.8224114e-01
   5.2121212e-01   9.5757576e-01   4.8875039e-01
   5.2121212e-01   9.8181818e-01   4.9532673e-01
   5.2121212e-01   1.0060606e+00   5.0196568e-01
   5.2121212e-01   1.0303030e+00   5.0866294e-01
   5.2121212e-01   1.0545455e+00   5.1541431e-01
   5.2121212e-01   1.0787879e+00   5.2221573e-01
   5.2121212e-01   1.1030303e+00   5.2906328e-01
   5.2121212e-01   1.1272727e+00   5.3595315e-01
   5.2121212e-01   1.1515152e+00   5.4288170e-01
   5.2121212e-01   1.1757576e+00   5.4984539e-01
   5.2121212e-01   1.2000000e+00   5.5684083e-01
   5.4545455e-01  -1.2000000e+00   5.6542090e-01
   5.4545455e-01  -1.1757576e+00   5.5856340e-01
   5.4545455e-01  -1.1515152e+00   5.5173920e-01
   5.4545455e-01  -1.1272727e+00   5.4495163e-01
   5.4545455e-01  -1.1030303e+00   5.3820414e-01
   5.4545455e-01  -1.0787879e+00   5.3150032e-01
   5.4545455e-01  -1.0545455e+00   5.2484387e-01
   5.4545455e-01  -1.0303030e+00   5.1823862e-01
   5.4545455e-01  -1.0060606e+00   5.1168852e-01
   5.4545455e-01  -9.8181818e-01   5.0519764e-01
   5.4545455e-01  -9.5757576e-01   4.9877020e-01
   5.4545455e-01  -9.3333333e-01   4.9241050e-01
   5.4545455e-01  -9.0909091e-01   4.8612297e-01
   5.4545455e-01  -8.8484848e-01   4.7991218e-01
   5.4545455e-01  -8.6060606e-01   4.7378279e-01
   5.4545455e-01  -8.3636364e-01   4.6773955e-01
   5.4545455e-01  -8.1212121e-01   4.6178733e-01
   5.4545455e-01  -7.8787879e-01   4.5593111e-01
   5.4545455e-01  -7.6363636e-01   4.5017592e-01
   5.4545455e-01  -7.3939394e-01   4.4452689e-01
   5.4545455e-01  -7.1515152e-01   4.3898923e-01
   5.4545455e-01  -6.9090909e-01   4.3356818e-01
   5.4545455e-01  -6.6666667e-01   4.2826907e-01
   5.4545455e-01  -6.4242424e-01   4.2309724e-01
   5.4545455e-01  -6.1818182e-01   4.1805806e-01
   5.4545455e-01  -5.9393939e-01   4.1315693e-01
   5.4545455e-01  -5.6969697e-01   4.0839922e-01
   5.4545455e-01  -5.4545455e-01   4.0379032e-01
   5.4545455e-01  -5.2121212e-01   3.9933556e-01
   5.4545455e-01  -4.9696970e-01   3.9504024e-01
   5.4545455e-01  -4.7272727e-01   3.9090957e-01
   5.4545455e-01  -4.4848485e-01   3.8694871e-01
   5.4545455e-01  -4.2424242e-01   3.8316270e-01
   5.4545455e-01  -4.0000000e-01   3.7955647e-01
   5.4545455e-01  -3.7575758e-01   3.7613478e-01
   5.4545455e-01  -3.5151515e-01   3.7290229e-01
   5.4545455e-01  -3.2727273e-01   3.6986343e-01
   5.4545455e-01  -3.0303030e-01   3.6702246e-01
   5.4545455e-01  -2.7878788e-01   3.6438343e-01
   5.4545455e-01  -2.5454545e-01   3.6195015e-01
   5.4545455e-01  -2.3030303e-01   3.5972619e-01
   5.4545455e-01  -2.0606061e-01   3.5771484e-01
   5.4545455e-01  -1.8181818e-01   3.5591912e-01
   5.4545455e-01  -1.5757576e-01   3.5434175e-01
   5.4545455e-01  -1.3333333e-01   3.5298514e-01
   5.4545455e-01  -1.0909091e-01   3.5185139e-01
   5.4545455e-01  -8.4848485e-02   3.5094225e-01
   5.4545455e-01  -6.0606061e-02   3.5025915e-01
   5.4545455e-01  -3.6363636e-02   3.4980315e-01
   5.4545455e-01  -1.2121212e-02   3.4957497e-01
   5.4545455e-01   1.2121212e-02   3.4957497e-01
   5.4545455e-01   3.6363636e-02   3.4980315e-01
   5.4545455e-01   6.0606061e-02   3.5025915e-01
   5.4545455e-01   8.4848485e-02   3.5094225e-01
   5.4545455e-01   1.0909091e-01   3.5185139e-01
   5.4545455e-01   1.3333333e-01   3.5298514e-01
   5.4545455e-01   1.5757576e-01   3.5434175e-01
   5.4545455e-01   1.8181818e-01   3.5591912e-01
   5.4545455e-01   2.0606061e-01   3.5771484e-01
   5.4545455e-01   2.3030303e-01   3.5972619e-01
   5.4545455e-01   2.5454545e-01   3.6195015e-01
   5.4545455e-01   2.7878788e-01   3.6438343e-01
   5.4545455e-01   3.0303030e-01   3.6702246e-01
   5.4545455e-01   3.2727273e-01   3.6986343e-01
   5.4545455e-01   3.5151515e-01   3.7290229e-01
   5.4545455e-01   3.7575758e-01   3.7613478e-01
   5.4545455e-01   4.0000000e-01   3.7955647e-01
   5.4545455e-01   4.2424242e-01   3.8316270e-01
   5.4545455e-01   4.4848485e-01   3.8694871e-01
   5.4545455e-01   4.7272727e-01   3.9090957e-01
   5.4545455e-01   4.9696970e-01   3.9504024e-01
   5.4545455e-01   5.2121212e-01   3.9933556e-01
   5.4545455e-01   5.4545455e-01   4.0379032e-01
   5.4545455e-01   5.6969697e-01   4.0839922e-01
   5.4545455e-01   5.9393939e-01   4.1315693e-01
   5.4545455e-01   6.1818182e-01   4.1805806e-01
   5.4545455e-01   6.4242424e-01   4.2309724e-01
   5.4545455e-01   6.6666667e-01   4.2826907e-01
   5.4545455e-01   6.9090909e-01   4.3356818e-01
   5.4545455e-01   7.1515152e-01   4.3898923e-01
   5.4545455e-01   7.3939394e-01   4.4452689e-01
   5.4545455e-01   7.6363636e-01   4.5017592e-01
   5.4545455e-01   7.8787879e-01   4.5593111e-01
   5.4545455e-01   8.1212121e-01   4.6178733e-01
   5.4545455e-01   8.3636364e-01   4.6773955e-01
   5.4545455e-01   8.6060606e-01   4.7378279e-01
   5.4545455e-01   8.8484848e-01   4.7991218e-01
   5.4545455e-01   9.0909091e-01   4.8612297e-01
   5.4545455e-01   9.3333333e-01   4.9241050e-01
   5.4545455e-01   9.5757576e-01   4.9877020e-01
   5.4545455e-01   9.8181818e-01   5.0519764e-01
   5.4545455e-01   1.0060606e+00   5.1168852e-01
   5.4545455e-01   1.0303030e+00   5.1823862e-01
   5.4545455e-01   1.0545455e+00   5.2484387e-01
   5.4545455e-01   1.0787879e+00   5.3150032e-01
   5.4545455e-01   1.1030303e+00   5.3820414e-01
   5.4545455e-01   1.1272727e+00   5.4495163e-01
   5.4545455e-01   1.1515152e+00   5.5173920e-01
   5.4545455e-01   1.1757576e+00   5.5856340e-01
   5.4545455e-01   1.2000000e+00   5.6542090e-01
   5.6969697e-01  -1.2000000e+00   5.7397091e-01
   5.6969697e-01  -1.1757576e+00   5.6724814e-01
   5.6969697e-01  -1.1515152e+00   5.6056009e-01
   5.6969697e-01  -1.1272727e+00   5.5391004e-01
   5.6969697e-01  -1.1030303e+00   5.4730137e-01
   5.6969697e-01  -1.0787879e+00   5.4073757e-01
   5.6969697e-01  -1.0545455e+00   5.3422226e-01
   5.6969697e-01  -1.0303030e+00   5.2775917e-01
   5.6969697e-01  -1.0060606e+00   5.2135215e-01
   5.6969697e-01  -9.8181818e-01   5.1500516e-01
   5.6969697e-01  -9.5757576e-01   5.0872228e-01
   5.6969697e-01  -9.3333333e-01   5.0250769e-01
   5.6969697e-01  -9.0909091e-01   4.9636569e-01
   5.6969697e-01  -8.8484848e-01   4.9030068e-01
   5.6969697e-01  -8.6060606e-01   4.8431716e-01
   5.6969697e-01  -8.3636364e-01   4.7841974e-01
   5.6969697e-01  -8.1212121e-01   4.7261309e-01
   5.6969697e-01  -7.8787879e-01   4.6690199e-01
   5.6969697e-01  -7.6363636e-01   4.6129129e-01
   5.6969697e-01  -7.3939394e-01   4.5578592e-01
   5.6969697e-01  -7.1515152e-01   4.5039086e-01
   5.6969697e-01  -6.9090909e-01   4.4511114e-01
   5.6969697e-01  -6.6666667e-01   4.3995184e-01
   5.6969697e-01  -6.4242424e-01   4.3491808e-01
   5.6969697e-01  -6.1818182e-01   4.3001498e-01
   5.6969697e-01  -5.9393939e-01   4.2524767e-01
   5.6969697e-01  -5.6969697e-01   4.2062130e-01
   5.6969697e-01  -5.4545455e-01   4.1614095e-01
   5.6969697e-01  -5.2121212e-01   4.1181172e-01
   5.6969697e-01  -4.9696970e-01   4.0763862e-01
   5.6969697e-01  -4.7272727e-01   4.0362661e-01
   5.6969697e-01  -4.4848485e-01   3.9978056e-01
   5.6969697e-01  -4.2424242e-01   3.9610524e-01
   5.6969697e-01  -4.0000000e-01   3.9260532e-01
   5.6969697e-01  -3.7575758e-01   3.8928530e-01
   5.6969697e-01  -3.5151515e-01   3.8614957e-01
   5.6969697e-01  -3.2727273e-01   3.8320231e-01
   5.6969697e-01  -3.0303030e-01   3.8044755e-01
   5.6969697e-01  -2.7878788e-01   3.7788909e-01
   5.6969697e-01  -2.5454545e-01   3.7553052e-01
   5.6969697e-01  -2.3030303e-01   3.7337519e-01
   5.6969697e-01  -2.0606061e-01   3.7142621e-01
   5.6969697e-01  -1.8181818e-01   3.6968641e-01
   5.6969697e-01  -1.5757576e-01   3.6815834e-01
   5.6969697e-01  -1.3333333e-01   3.6684428e-01
   5.6969697e-01  -1.0909091e-01   3.6574618e-01
   5.6969697e-01  -8.4848485e-02   3.6486570e-01
   5.6969697e-01  -6.0606061e-02   3.6420417e-01
   5.6969697e-01  -3.6363636e-02   3.6376258e-01
   5.6969697e-01  -1.2121212e-02   3.6354162e-01
   5.6969697e-01   1.2121212e-02   3.6354162e-01
   5.6969697e-01   3.6363636e-02   3.6376258e-01
   5.6969697e-01   6.0606061e-02   3.6420417e-01
   5.6969697e-01   8.4848485e-02   3.6486570e-01
   5.6969697e-01   1.0909091e-01   3.6574618e-01
   5.6969697e-01   1.3333333e-01   3.6684428e-01
   5.6969697e-01   1.5757576e-01   3.6815834e-01
   5.6969697e-01   1.8181818e-01   3.6968641e-01
   5.6969697e-01   2.0606061e-01   3.7142621e-01
   5.6969697e-01   2.3030303e-01   3.7337519e-01
   5.6969697e-01   2.5454545e-01   3.7553052e-01
   5.6969697e-01   2.7878788e-01   3.7788909e-01
   5.6969697e-01   3.0303030e-01   3.8044755e-01
   5.6969697e-01   3.2727273e-01   3.8320231e-01
   5.6969697e-01   3.5151515e-01   3.8614957e-01
   5.6969697e-01   3.7575758e-01   3.8928530e-01
   5.6969697e-01   4.0000000e-01   3.9260532e-01
   5.6969697e-01   4.2424242e-01   3.9610524e-01
   5.6969697e-01   4.4848485e-01   3.9978056e-01
   5.6969697e-01   4.7272727e-01   4.0362661e-01
   5.6969697e-01   4.9696970e-01   4.0763862e-01
   5.6969697e-01   5.2121212e-01   4.1181172e-01
   5.6969697e-01   5.4545455e-01   4.1614095e-01
   5.6969697e-01   5.6969697e-01   4.2062130e-01
   5.6969697e-01   5.9393939e-01   4.2524767e-01
   5.6969697e-01   6.1818182e-01   4.3001498e-01
   5.6969697e-01   6.4242424e-01   4.3491808e-01
   5.6969697e-01   6.6666667e-01   4.3995184e-01
   5.6969697e-01   6.9090909e-01   4.4511114e-01
   5.6969697e-01   7.1515152e-01   4.5039086e-01
   5.6969697e-01   7.3939394e-01   4.5578592e-01
   5.6969697e-01   7.6363636e-01   4.6129129e-01
   5.6969697e-01   7.8787879e-01   4.6690199e-01
   5.6969697e-01   8.1212121e-01   4.7261309e-01
   5.6969697e-01   8.3636364e-01   4.7841974e-01
   5.6969697e-01   8.6060606e-01   4.8431716e-01
   5.6969697e-01   8.8484848e-01   4.9030068e-01
   5.6969697e-01   9.0909091e-01   4.9636569e-01
   5.6969697e-01   9.3333333e-01   5.0250769e-01
   5.6969697e-01   9.5757576e-01   5.0872228e-01
   5.6969697e-01   9.8181818e-01   5.1500516e-01
   5.6969697e-01   1.0060606e+00   5.2135215e-01
   5.6969697e-01   1.0303030e+00   5.2775917e-01
   5.6969697e-01   1.0545455e+00   5.3422226e-01
   5.6969697e-01   1.0787879e+00   5.4073757e-01
   5.6969697e-01   1.1030303e+00   5.4730137e-01
   5.6969697e-01   1.1272727e+00   5.5391004e-01
   5.6969697e-01   1.1515152e+00   5.6056009e-01
   5.6969697e-01   1.1757576e+00   5.6724814e-01
   5.6969697e-01   1.2000000e+00   5.7397091e-01
   5.9393939e-01  -1.2000000e+00   5.8248936e-01
   5.9393939e-01  -1.1757576e+00   5.7589816e-01
   5.9393939e-01  -1.1515152e+00   5.6934300e-01
   5.9393939e-01  -1.1272727e+00   5.6282709e-01
   5.9393939e-01  -1.1030303e+00   5.5635373e-01
   5.9393939e-01  -1.0787879e+00   5.4992634e-01
   5.9393939e-01  -1.0545455e+00   5.4354844e-01
   5.9393939e-01  -1.0303030e+00   5.3722366e-01
   5.9393939e-01  -1.0060606e+00   5.3095576e-01
   5.9393939e-01  -9.8181818e-01   5.2474858e-01
   5.9393939e-01  -9.5757576e-01   5.1860608e-01
   5.9393939e-01  -9.3333333e-01   5.1253231e-01
   5.9393939e-01  -9.0909091e-01   5.0653143e-01
   5.9393939e-01  -8.8484848e-01   5.0060770e-01
   5.9393939e-01  -8.6060606e-01   4.9476547e-01
   5.9393939e-01  -8.3636364e-01   4.8900916e-01
   5.9393939e-01  -8.1212121e-01   4.8334330e-01
   5.9393939e-01  -7.8787879e-01   4.7777247e-01
   5.9393939e-01  -7.6363636e-01   4.7230135e-01
   5.9393939e-01  -7.3939394e-01   4.6693465e-01
   5.9393939e-01  -7.1515152e-01   4.6167715e-01
   5.9393939e-01  -6.9090909e-01   4.5653368e-01
   5.9393939e-01  -6.6666667e-01   4.5150909e-01
   5.9393939e-01  -6.4242424e-01   4.4660826e-01
   5.9393939e-01  -6.1818182e-01   4.4183610e-01
   5.9393939e-01  -5.9393939e-01   4.3719749e-01
   5.9393939e-01  -5.6969697e-01   4.3269733e-01
   5.9393939e-01  -5.4545455e-01   4.2834047e-01
   5.9393939e-01  -5.2121212e-01   4.2413174e-01
   5.9393939e-01  -4.9696970e-01   4.2007590e-01
   5.9393939e-01  -4.7272727e-01   4.1617767e-01
   5.9393939e-01  -4.4848485e-01   4.1244165e-01
   5.9393939e-01  -4.2424242e-01   4.0887237e-01
   5.9393939e-01  -4.0000000e-01   4.0547423e-01
   5.9393939e-01  -3.7575758e-01   4.0225151e-01
   5.9393939e-01  -3.5151515e-01   3.9920834e-01
   5.9393939e-01  -3.2727273e-01   3.9634867e-01
   5.9393939e-01  -3.0303030e-01   3.9367630e-01
   5.9393939e-01  -2.7878788e-01   3.9119482e-01
   5.9393939e-01  -2.5454545e-01   3.8890760e-01
   5.9393939e-01  -2.3030303e-01   3.8681781e-01
   5.9393939e-01  -2.0606061e-01   3.8492836e-01
   5.9393939e-01  -1.8181818e-01   3.8324192e-01
   5.9393939e-01  -1.5757576e-01   3.8176089e-01
   5.9393939e-01  -1.3333333e-01   3.8048741e-01
   5.9393939e-01  -1.0909091e-01   3.7942331e-01
   5.9393939e-01  -8.4848485e-02   3.7857015e-01
   5.9393939e-01  -6.0606061e-02   3.7792918e-01
   5.9393939e-01  -3.6363636e-02   3.7750134e-01
   5.9393939e-01  -1.2121212e-02   3.7728726e-01
   5.9393939e-01   1.2121212e-02   3.7728726e-01
   5.9393939e-01   3.6363636e-02   3.7750134e-01
   5.9393939e-01   6.0606061e-02   3.7792918e-01
   5.9393939e-01   8.4848485e-02   3.7857015e-01
   5.9393939e-01   1.0909091e-01   3.7942331e-01
   5.9393939e-01   1.3333333e-01   3.8048741e-01
   5.9393939e-01   1.5757576e-01   3.8176089e-01
   5.9393939e-01   1.8181818e-01   3.8324192e-01
   5.9393939e-01   2.0606061e-01   3.8492836e-01
   5.9393939e-01   2.3030303e-01   3.8681781e-01
   5.9393939e-01   2.5454545e-01   3.8890760e-01
   5.9393939e-01   2.7878788e-01   3.9119482e-01
   5.9393939e-01   3.0303030e-01   3.9367630e-01
   5.9393939e-01   3.2727273e-01   3.9634867e-01
   5.9393939e-01   3.5151515e-01   3.9920834e-01
   5.9393939e-01   3.7575758e-01   4.0225151e-01
   5.9393939e-01   4.0000000e-01   4.0547423e-01
   5.9393939e-01   4.2424242e-01   4.0887237e-01
   5.9393939e-01   4.4848485e-01   4.1244165e-01
   5.9393939e-01   4.7272727e-01   4.1617767e-01
   5.9393939e-01   4.9696970e-01   4.2007590e-01
   5.9393939e-01   5.2121212e-01   4.2413174e-01
   5.9393939e-01   5.4545455e-01   4.2834047e-01
   5.9393939e-01   5.6969697e-01   4.3269733e-01
   5.9393939e-01   5.9393939e-01   4.3719749e-01
   5.9393939e-01   6.1818182e-01   4.4183610e-01
   5.9393939e-01   6.4242424e-01   4.4660826e-01
   5.9393939e-01   6.6666667e-01   4.5150909e-01
   5.9393939e-01   6.9090909e-01   4.5653368e-01
   5.9393939e-01   7.1515152e-01   4.6167715e-01
   5.9393939e-01   7.3939394e-01   4.6693465e-01
   5.9393939e-01   7.6363636e-01   4.7230135e-01
   5.9393939e-01   7.8787879e-01   4.7777247e-01
   5.9393939e-01   8.1212121e-01   4.8334330e-01
   5.9393939e-01   8.3636364e-01   4.8900916e-01
   5.9393939e-01   8.6060606e-01   4.9476547e-01
   5.9393939e-01   8.8484848e-01   5.0060770e-01
   5.9393939e-01   9.0909091e-01   5.0653143e-01
   5.9393939e-01   9.3333333e-01   5.1253231e-01
   5.9393939e-01   9.5757576e-01   5.1860608e-01
   5.9393939e-01   9.8181818e-01   5.2474858e-01
   5.9393939e-01   1.0060606e+00   5.3095576e-01
   5.9393939e-01   1.0303030e+00   5.3722366e-01
   5.9393939e-01   1.0545455e+00   5.4354844e-01
   5.9393939e-01   1.0787879e+00   5.4992634e-01
   5.9393939e-01   1.1030303e+00   5.5635373e-01
   5.9393939e-01   1.1272727e+00   5.6282709e-01
   5.9393939e-01   1.1515152e+00   5.6934300e-01
   5.9393939e-01   1.1757576e+00   5.7589816e-01
   5.9393939e-01   1.2000000e+00   5.8248936e-01
   6.1818182e-01  -1.2000000e+00   5.9097487e-01
   6.1818182e-01  -1.1757576e+00   5.8451215e-01
   6.1818182e-01  -1.1515152e+00   5.7808669e-01
   6.1818182e-01  -1.1272727e+00   5.7170161e-01
   6.1818182e-01  -1.1030303e+00   5.6536015e-01
   6.1818182e-01  -1.0787879e+00   5.5906564e-01
   6.1818182e-01  -1.0545455e+00   5.5282151e-01
   6.1818182e-01  -1.0303030e+00   5.4663131e-01
   6.1818182e-01  -1.0060606e+00   5.4049867e-01
   6.1818182e-01  -9.8181818e-01   5.3442735e-01
   6.1818182e-01  -9.5757576e-01   5.2842116e-01
   6.1818182e-01  -9.3333333e-01   5.2248405e-01
   6.1818182e-01  -9.0909091e-01   5.1662004e-01
   6.1818182e-01  -8.8484848e-01   5.1083325e-01
   6.1818182e-01  -8.6060606e-01   5.0512786e-01
   6.1818182e-01  -8.3636364e-01   4.9950815e-01
   6.1818182e-01  -8.1212121e-01   4.9397849e-01
   6.1818182e-01  -7.8787879e-01   4.8854327e-01
   6.1818182e-01  -7.6363636e-01   4.8320699e-01
   6.1818182e-01  -7.3939394e-01   4.7797418e-01
   6.1818182e-01  -7.1515152e-01   4.7284943e-01
   6.1818182e-01  -6.9090909e-01   4.6783734e-01
   6.1818182e-01  -6.6666667e-01   4.6294257e-01
   6.1818182e-01  -6.4242424e-01   4.5816979e-01
   6.1818182e-01  -6.1818182e-01   4.5352366e-01
   6.1818182e-01  -5.9393939e-01   4.4900886e-01
   6.1818182e-01  -5.6969697e-01   4.4463005e-01
   6.1818182e-01  -5.4545455e-01   4.4039185e-01
   6.1818182e-01  -5.2121212e-01   4.3629885e-01
   6.1818182e-01  -4.9696970e-01   4.3235557e-01
   6.1818182e-01  -4.7272727e-01   4.2856649e-01
   6.1818182e-01  -4.4848485e-01   4.2493598e-01
   6.1818182e-01  -4.2424242e-01   4.2146833e-01
   6.1818182e-01  -4.0000000e-01   4.1816770e-01
   6.1818182e-01  -3.7575758e-01   4.1503815e-01
   6.1818182e-01  -3.5151515e-01   4.1208357e-01
   6.1818182e-01  -3.2727273e-01   4.0930770e-01
   6.1818182e-01  -3.0303030e-01   4.0671413e-01
   6.1818182e-01  -2.7878788e-01   4.0430624e-01
   6.1818182e-01  -2.5454545e-01   4.0208722e-01
   6.1818182e-01  -2.3030303e-01   4.0006004e-01
   6.1818182e-01  -2.0606061e-01   3.9822745e-01
   6.1818182e-01  -1.8181818e-01   3.9659196e-01
   6.1818182e-01  -1.5757576e-01   3.9515585e-01
   6.1818182e-01  -1.3333333e-01   3.9392110e-01
   6.1818182e-01  -1.0909091e-01   3.9288945e-01
   6.1818182e-01  -8.4848485e-02   3.9206236e-01
   6.1818182e-01  -6.0606061e-02   3.9144101e-01
   6.1818182e-01  -3.6363636e-02   3.9102629e-01
   6.1818182e-01  -1.2121212e-02   3.9081877e-01
   6.1818182e-01   1.2121212e-02   3.9081877e-01
   6.1818182e-01   3.6363636e-02   3.9102629e-01
   6.1818182e-01   6.0606061e-02   3.9144101e-01
   6.1818182e-01   8.4848485e-02   3.9206236e-01
   6.1818182e-01   1.0909091e-01   3.9288945e-01
   6.1818182e-01   1.3333333e-01   3.9392110e-01
   6.1818182e-01   1.5757576e-01   3.9515585e-01
   6.1818182e-01   1.8181818e-01   3.9659196e-01
   6.1818182e-01   2.0606061e-01   3.9822745e-01
   6.1818182e-01   2.3030303e-01   4.0006004e-01
   6.1818182e-01   2.5454545e-01   4.0208722e-01
   6.1818182e-01   2.7878788e-01   4.0430624e-01
   6.1818182e-01   3.0303030e-01   4.0671413e-01
   6.1818182e-01   3.2727273e-01   4.0930770e-01
   6.1818182e-01   3.5151515e-01   4.1208357e-01
   6.1818182e-01   3.7575758e-01   4.1503815e-01
   6.1818182e-01   4.0000000e-01   4.1816770e-01
   6.1818182e-01   4.2424242e-01   4.2146833e-01
   6.1818182e-01   4.4848485e-01   4.2493598e-01
   6.1818182e-01   4.7272727e-01   4.2856649e-01
   6.1818182e-01   4.9696970e-01   4.3235557e-01
   6.1818182e-01   5.2121212e-01   4.3629885e-01
   6.1818182e-01   5.4545455e-01   4.4039185e-01
   6.1818182e-01   5.6969697e-01   4.4463005e-01
   6.1818182e-01   5.9393939e-01   4.4900886e-01
   6.1818182e-01   6.1818182e-01   4.5352366e-01
   6.1818182e-01   6.4242424e-01   4.5816979e-01
   6.1818182e-01   6.6666667e-01   4.6294257e-01
   6.1818182e-01   6.9090909e-01   4.6783734e-01
   6.1818182e-01   7.1515152e-01   4.7284943e-01
   6.1818182e-01   7.3939394e-01   4.7797418e-01
   6.1818182e-01   7.6363636e-01   4.8320699e-01
   6.1818182e-01   7.8787879e-01   4.8854327e-01
   6.1818182e-01   8.1212121e-01   4.9397849e-01
   6.1818182e-01   8.3636364e-01   4.9950815e-01
   6.1818182e-01   8.6060606e-01   5.0512786e-01
   6.1818182e-01   8.8484848e-01   5.1083325e-01
   6.1818182e-01   9.0909091e-01   5.1662004e-01
   6.1818182e-01   9.3333333e-01   5.2248405e-01
   6.1818182e-01   9.5757576e-01   5.2842116e-01
   6.1818182e-01   9.8181818e-01   5.3442735e-01
   6.1818182e-01   1.0060606e+00   5.4049867e-01
   6.1818182e-01   1.0303030e+00   5.4663131e-01
   6.1818182e-01   1.0545455e+00   5.5282151e-01
   6.1818182e-01   1.0787879e+00   5.5906564e-01
   6.1818182e-01   1.1030303e+00   5.6536015e-01
   6.1818182e-01   1.1272727e+00   5.7170161e-01
   6.1818182e-01   1.1515152e+00   5.7808669e-01
   6.1818182e-01   1.1757576e+00   5.8451215e-01
   6.1818182e-01   1.2000000e+00   5.9097487e-01
   6.4242424e-01  -1.2000000e+00   5.9942616e-01
   6.4242424e-01  -1.1757576e+00   5.9308891e-01
   6.4242424e-01  -1.1515152e+00   5.8679002e-01
   6.4242424e-01  -1.1272727e+00   5.8053254e-01
   6.4242424e-01  -1.1030303e+00   5.7431964e-01
   6.4242424e-01  -1.0787879e+00   5.6815457e-01
   6.4242424e-01  -1.0545455e+00   5.6204067e-01
   6.4242424e-01  -1.0303030e+00   5.5598140e-01
   6.4242424e-01  -1.0060606e+00   5.4998030e-01
   6.4242424e-01  -9.8181818e-01   5.4404098e-01
   6.4242424e-01  -9.5757576e-01   5.3816718e-01
   6.4242424e-01  -9.3333333e-01   5.3236271e-01
   6.4242424e-01  -9.0909091e-01   5.2663146e-01
   6.4242424e-01  -8.8484848e-01   5.2097739e-01
   6.4242424e-01  -8.6060606e-01   5.1540457e-01
   6.4242424e-01  -8.3636364e-01   5.0991712e-01
   6.4242424e-01  -8.1212121e-01   5.0451923e-01
   6.4242424e-01  -7.8787879e-01   4.9921514e-01
   6.4242424e-01  -7.6363636e-01   4.9400917e-01
   6.4242424e-01  -7.3939394e-01   4.8890567e-01
   6.4242424e-01  -7.1515152e-01   4.8390903e-01
   6.4242424e-01  -6.9090909e-01   4.7902368e-01
   6.4242424e-01  -6.6666667e-01   4.7425407e-01
   6.4242424e-01  -6.4242424e-01   4.6960465e-01
   6.4242424e-01  -6.1818182e-01   4.6507989e-01
   6.4242424e-01  -5.9393939e-01   4.6068425e-01
   6.4242424e-01  -5.6969697e-01   4.5642215e-01
   6.4242424e-01  -5.4545455e-01   4.5229802e-01
   6.4242424e-01  -5.2121212e-01   4.4831621e-01
   6.4242424e-01  -4.9696970e-01   4.4448103e-01
   6.4242424e-01  -4.7272727e-01   4.4079672e-01
   6.4242424e-01  -4.4848485e-01   4.3726744e-01
   6.4242424e-01  -4.2424242e-01   4.3389724e-01
   6.4242424e-01  -4.0000000e-01   4.3069008e-01
   6.4242424e-01  -3.7575758e-01   4.2764979e-01
   6.4242424e-01  -3.5151515e-01   4.2478005e-01
   6.4242424e-01  -3.2727273e-01   4.2208441e-01
   6.4242424e-01  -3.0303030e-01   4.1956625e-01
   6.4242424e-01  -2.7878788e-01   4.1722876e-01
   6.4242424e-01  -2.5454545e-01   4.1507495e-01
   6.4242424e-01  -2.3030303e-01   4.1310763e-01
   6.4242424e-01  -2.0606061e-01   4.1132940e-01
   6.4242424e-01  -1.8181818e-01   4.0974260e-01
   6.4242424e-01  -1.5757576e-01   4.0834939e-01
   6.4242424e-01  -1.3333333e-01   4.0715164e-01
   6.4242424e-01  -1.0909091e-01   4.0615098e-01
   6.4242424e-01  -8.4848485e-02   4.0534879e-01
   6.4242424e-01  -6.0606061e-02   4.0474618e-01
   6.4242424e-01  -3.6363636e-02   4.0434397e-01
   6.4242424e-01  -1.2121212e-02   4.0414272e-01
   6.4242424e-01   1.2121212e-02   4.0414272e-01
   6.4242424e-01   3.6363636e-02   4.0434397e-01
   6.4242424e-01   6.0606061e-02   4.0474618e-01
   6.4242424e-01   8.4848485e-02   4.0534879e-01
   6.4242424e-01   1.0909091e-01   4.0615098e-01
   6.4242424e-01   1.3333333e-01   4.0715164e-01
   6.4242424e-01   1.5757576e-01   4.0834939e-01
   6.4242424e-01   1.8181818e-01   4.0974260e-01
   6.4242424e-01   2.0606061e-01   4.1132940e-01
   6.4242424e-01   2.3030303e-01   4.1310763e-01
   6.4242424e-01   2.5454545e-01   4.1507495e-01
   6.4242424e-01   2.7878788e-01   4.1722876e-01
   6.4242424e-01   3.0303030e-01   4.1956625e-01
   6.4242424e-01   3.2727273e-01   4.2208441e-01
   6.4242424e-01   3.5151515e-01   4.2478005e-01
   6.4242424e-01   3.7575758e-01   4.2764979e-01
   6.4242424e-01   4.0000000e-01   4.3069008e-01
   6.4242424e-01   4.2424242e-01   4.3389724e-01
   6.4242424e-01   4.4848485e-01   4.3726744e-01
   6.4242424e-01   4.7272727e-01   4.4079672e-01
   6.4242424e-01   4.9696970e-01   4.4448103e-01
   6.4242424e-01   5.2121212e-01   4.4831621e-01
   6.4242424e-01   5.4545455e-01   4.5229802e-01
   6.4242424e-01   5.6969697e-01   4.5642215e-01
   6.4242424e-01   5.9393939e-01   4.6068425e-01
   6.4242424e-01   6.1818182e-01   4.6507989e-01
   6.4242424e-01   6.4242424e-01   4.6960465e-01
   6.4242424e-01   6.6666667e-01   4.7425407e-01
   6.4242424e-01   6.9090909e-01   4.7902368e-01
   6.4242424e-01   7.1515152e-01   4.8390903e-01
   6.4242424e-01   7.3939394e-01   4.8890567e-01
   6.4242424e-01   7.6363636e-01   4.9400917e-01
   6.4242424e-01   7.8787879e-01   4.9921514e-01
   6.4242424e-01   8.1212121e-01   5.0451923e-01
   6.4242424e-01   8.3636364e-01   5.0991712e-01
   6.4242424e-01   8.6060606e-01   5.1540457e-01
   6.4242424e-01   8.8484848e-01   5.2097739e-01
   6.4242424e-01   9.0909091e-01   5.2663146e-01
   6.4242424e-01   9.3333333e-01   5.3236271e-01
   6.4242424e-01   9.5757576e-01   5.3816718e-01
   6.4242424e-01   9.8181818e-01   5.4404098e-01
   6.4242424e-01   1.0060606e+00   5.4998030e-01
   6.4242424e-01   1.0303030e+00   5.5598140e-01
   6.4242424e-01   1.0545455e+00   5.6204067e-01
   6.4242424e-01   1.0787879e+00   5.6815457e-01
   6.4242424e-01   1.1030303e+00   5.7431964e-01
   6.4242424e-01   1.1272727e+00   5.8053254e-01
   6.4242424e-01   1.1515152e+00   5.8679002e-01
   6.4242424e-01   1.1757576e+00   5.9308891e-01
   6.4242424e-01   1.2000000e+00   5.9942616e-01
   6.6666667e-01  -1.2000000e+00   6.0784208e-01
   6.6666667e-01  -1.1757576e+00   6.0162733e-01
   6.6666667e-01  -1.1515152e+00   5.9545194e-01
   6.6666667e-01  -1.1272727e+00   5.8931890e-01
   6.6666667e-01  -1.1030303e+00   5.8323131e-01
   6.6666667e-01  -1.0787879e+00   5.7719233e-01
   6.6666667e-01  -1.0545455e+00   5.7120523e-01
   6.6666667e-01  -1.0303030e+00   5.6527335e-01
   6.6666667e-01  -1.0060606e+00   5.5940014e-01
   6.6666667e-01  -9.8181818e-01   5.5358912e-01
   6.6666667e-01  -9.5757576e-01   5.4784390e-01
   6.6666667e-01  -9.3333333e-01   5.4216816e-01
   6.6666667e-01  -9.0909091e-01   5.3656569e-01
   6.6666667e-01  -8.8484848e-01   5.3104031e-01
   6.6666667e-01  -8.6060606e-01   5.2559593e-01
   6.6666667e-01  -8.3636364e-01   5.2023654e-01
   6.6666667e-01  -8.1212121e-01   5.1496617e-01
   6.6666667e-01  -7.8787879e-01   5.0978891e-01
   6.6666667e-01  -7.6363636e-01   5.0470889e-01
   6.6666667e-01  -7.3939394e-01   4.9973030e-01
   6.6666667e-01  -7.1515152e-01   4.9485736e-01
   6.6666667e-01  -6.9090909e-01   4.9009430e-01
   6.6666667e-01  -6.6666667e-01   4.8544537e-01
   6.6666667e-01  -6.4242424e-01   4.8091485e-01
   6.6666667e-01  -6.1818182e-01   4.7650700e-01
   6.6666667e-01  -5.9393939e-01   4.7222607e-01
   6.6666667e-01  -5.6969697e-01   4.6807629e-01
   6.6666667e-01  -5.4545455e-01   4.6406186e-01
   6.6666667e-01  -5.2121212e-01   4.6018694e-01
   6.6666667e-01  -4.9696970e-01   4.5645561e-01
   6.6666667e-01  -4.7272727e-01   4.5287192e-01
   6.6666667e-01  -4.4848485e-01   4.4943979e-01
   6.6666667e-01  -4.2424242e-01   4.4616309e-01
   6.6666667e-01  -4.0000000e-01   4.4304557e-01
   6.6666667e-01  -3.7575758e-01   4.4009084e-01
   6.6666667e-01  -3.5151515e-01   4.3730241e-01
   6.6666667e-01  -3.2727273e-01   4.3468362e-01
   6.6666667e-01  -3.0303030e-01   4.3223766e-01
   6.6666667e-01  -2.7878788e-01   4.2996756e-01
   6.6666667e-01  -2.5454545e-01   4.2787617e-01
   6.6666667e-01  -2.3030303e-01   4.2596612e-01
   6.6666667e-01  -2.0606061e-01   4.2423986e-01
   6.6666667e-01  -1.8181818e-01   4.2269962e-01
   6.6666667e-01  -1.5757576e-01   4.2134743e-01
   6.6666667e-01  -1.3333333e-01   4.2018504e-01
   6.6666667e-01  -1.0909091e-01   4.1921400e-01
   6.6666667e-01  -8.4848485e-02   4.1843560e-01
   6.6666667e-01  -6.0606061e-02   4.1785088e-01
   6.6666667e-01  -3.6363636e-02   4.1746064e-01
   6.6666667e-01  -1.2121212e-02   4.1726538e-01
   6.6666667e-01   1.2121212e-02   4.1726538e-01
   6.6666667e-01   3.6363636e-02   4.1746064e-01
   6.6666667e-01   6.0606061e-02   4.1785088e-01
   6.6666667e-01   8.4848485e-02   4.1843560e-01
   6.6666667e-01   1.0909091e-01   4.1921400e-01
   6.6666667e-01   1.3333333e-01   4.2018504e-01
   6.6666667e-01   1.5757576e-01   4.2134743e-01
   6.6666667e-01   1.8181818e-01   4.2269962e-01
   6.6666667e-01   2.0606061e-01   4.2423986e-01
   6.6666667e-01   2.3030303e-01   4.2596612e-01
   6.6666667e-01   2.5454545e-01   4.2787617e-01
   6.6666667e-01   2.7878788e-01   4.2996756e-01
   6.6666667e-01   3.0303030e-01   4.3223766e-01
   6.6666667e-01   3.2727273e-01   4.3468362e-01
   6.6666667e-01   3.5151515e-01   4.3730241e-01
   6.6666667e-01   3.7575758e-01   4.4009084e-01
   6.6666667e-01   4.0000000e-01   4.4304557e-01
   6.6666667e-01   4.2424242e-01   4.4616309e-01
   6.6666667e-01   4.4848485e-01   4.4943979e-01
   6.6666667e-01   4.7272727e-01   4.5287192e-01
   6.6666667e-01   4.9696970e-01   4.5645561e-01
   6.6666667e-01   5.2121212e-01   4.6018694e-01
   6.6666667e-01   5.4545455e-01   4.6406186e-01
   6.6666667e-01   5.6969697e-01   4.6807629e-01
   6.6666667e-01   5.9393939e-01   4.7222607e-01
   6.6666667e-01   6.1818182e-01   4.7650700e-01
   6.6666667e-01   6.4242424e-01   4.8091485e-01
   6.6666667e-01   6.6666667e-01   4.8544537e-01
   6.6666667e-01   6.9090909e-01   4.9009430e-01
   6.6666667e-01   7.1515152e-01   4.9485736e-01
   6.6666667e-01   7.3939394e-01   4.9973030e-01
   6.6666667e-01   7.6363636e-01   5.0470889e-01
   6.6666667e-01   7.8787879e-01   5.0978891e-01
   6.6666667e-01   8.1212121e-01   5.1496617e-01
   6.6666667e-01   8.3636364e-01   5.2023654e-01
   6.6666667e-01   8.6060606e-01   5.2559593e-01
   6.6666667e-01   8.8484848e-01   5.3104031e-01
   6.6666667e-01   9.0909091e-01   5.3656569e-01
   6.6666667e-01   9.3333333e-01   5.4216816e-01
   6.6666667e-01   9.5757576e-01   5.4784390e-01
   6.6666667e-01   9.8181818e-01   5.5358912e-01
   6.6666667e-01   1.0060606e+00   5.5940014e-01
   6.6666667e-01   1.0303030e+00   5.6527335e-01
   6.6666667e-01   1.0545455e+00   5.7120523e-01
   6.6666667e-01   1.0787879e+00   5.7719233e-01
   6.6666667e-01   1.1030303e+00   5.8323131e-01
   6.6666667e-01   1.1272727e+00   5.8931890e-01
   6.6666667e-01   1.1515152e+00   5.9545194e-01
   6.6666667e-01   1.1757576e+00   6.0162733e-01
   6.6666667e-01   1.2000000e+00   6.0784208e-01
   6.9090909e-01  -1.2000000e+00   6.1622155e-01
   6.9090909e-01  -1.1757576e+00   6.1012639e-01
   6.9090909e-01  -1.1515152e+00   6.0407151e-01
   6.9090909e-01  -1.1272727e+00   5.9805985e-01
   6.9090909e-01  -1.1030303e+00   5.9209439e-01
   6.9090909e-01  -1.0787879e+00   5.8617824e-01
   6.9090909e-01  -1.0545455e+00   5.8031457e-01
   6.9090909e-01  -1.0303030e+00   5.7450664e-01
   6.9090909e-01  -1.0060606e+00   5.6875780e-01
   6.9090909e-01  -9.8181818e-01   5.6307147e-01
   6.9090909e-01  -9.5757576e-01   5.5745113e-01
   6.9090909e-01  -9.3333333e-01   5.5190038e-01
   6.9090909e-01  -9.0909091e-01   5.4642284e-01
   6.9090909e-01  -8.8484848e-01   5.4102223e-01
   6.9090909e-01  -8.6060606e-01   5.3570232e-01
   6.9090909e-01  -8.3636364e-01   5.3046695e-01
   6.9090909e-01  -8.1212121e-01   5.2532001e-01
   6.9090909e-01  -7.8787879e-01   5.2026543e-01
   6.9090909e-01  -7.6363636e-01   5.1530719e-01
   6.9090909e-01  -7.3939394e-01   5.1044930e-01
   6.9090909e-01  -7.1515152e-01   5.0569581e-01
   6.9090909e-01  -6.9090909e-01   5.0105077e-01
   6.9090909e-01  -6.6666667e-01   4.9651827e-01
   6.9090909e-01  -6.4242424e-01   4.9210238e-01
   6.9090909e-01  -6.1818182e-01   4.8780718e-01
   6.9090909e-01  -5.9393939e-01   4.8363674e-01
   6.9090909e-01  -5.6969697e-01   4.7959507e-01
   6.9090909e-01  -5.4545455e-01   4.7568619e-01
   6.9090909e-01  -5.2121212e-01   4.7191405e-01
   6.9090909e-01  -4.9696970e-01   4.6828255e-01
   6.9090909e-01  -4.7272727e-01   4.6479552e-01
   6.9090909e-01  -4.4848485e-01   4.6145670e-01
   6.9090909e-01  -4.2424242e-01   4.5826976e-01
   6.9090909e-01  -4.0000000e-01   4.5523824e-01
   6.9090909e-01  -3.7575758e-01   4.5236558e-01
   6.9090909e-01  -3.5151515e-01   4.4965510e-01
   6.9090909e-01  -3.2727273e-01   4.4710996e-01
   6.9090909e-01  -3.0303030e-01   4.4473319e-01
   6.9090909e-01  -2.7878788e-01   4.4252764e-01
   6.9090909e-01  -2.5454545e-01   4.4049600e-01
   6.9090909e-01  -2.3030303e-01   4.3864077e-01
   6.9090909e-01  -2.0606061e-01   4.3696426e-01
   6.9090909e-01  -1.8181818e-01   4.3546857e-01
   6.9090909e-01  -1.5757576e-01   4.3415561e-01
   6.9090909e-01  -1.3333333e-01   4.3302705e-01
   6.9090909e-01  -1.0909091e-01   4.3208433e-01
   6.9090909e-01  -8.4848485e-02   4.3132868e-01
   6.9090909e-01  -6.0606061e-02   4.3076108e-01
   6.9090909e-01  -3.6363636e-02   4.3038227e-01
   6.9090909e-01  -1.2121212e-02   4.3019274e-01
   6.9090909e-01   1.2121212e-02   4.3019274e-01
   6.9090909e-01   3.6363636e-02   4.3038227e-01
   6.9090909e-01   6.0606061e-02   4.3076108e-01
   6.9090909e-01   8.4848485e-02   4.3132868e-01
   6.9090909e-01   1.0909091e-01   4.3208433e-01
   6.9090909e-01   1.3333333e-01   4.3302705e-01
   6.9090909e-01   1.5757576e-01   4.3415561e-01
   6.9090909e-01   1.8181818e-01   4.3546857e-01
   6.9090909e-01   2.0606061e-01   4.3696426e-01
   6.9090909e-01   2.3030303e-01   4.3864077e-01
   6.9090909e-01   2.5454545e-01   4.4049600e-01
   6.9090909e-01   2.7878788e-01   4.4252764e-01
   6.9090909e-01   3.0303030e-01   4.4473319e-01
   6.9090909e-01   3.2727273e-01   4.4710996e-01
   6.9090909e-01   3.5151515e-01   4.4965510e-01
   6.9090909e-01   3.7575758e-01   4.5236558e-01
   6.9090909e-01   4.0000000e-01   4.5523824e-01
   6.9090909e-01   4.2424242e-01   4.5826976e-01
   6.9090909e-01   4.4848485e-01   4.6145670e-01
   6.9090909e-01   4.7272727e-01   4.6479552e-01
   6.9090909e-01   4.9696970e-01   4.6828255e-01
   6.9090909e-01   5.2121212e-01   4.7191405e-01
   6.9090909e-01   5.4545455e-01   4.7568619e-01
   6.9090909e-01   5.6969697e-01   4.7959507e-01
   6.9090909e-01   5.9393939e-01   4.8363674e-01
   6.9090909e-01   6.1818182e-01   4.8780718e-01
   6.9090909e-01   6.4242424e-01   4.9210238e-01
   6.9090909e-01   6.6666667e-01   4.9651827e-01
   6.9090909e-01   6.9090909e-01   5.0105077e-01
   6.9090909e-01   7.1515152e-01   5.0569581e-01
   6.9090909e-01   7.3939394e-01   5.1044930e-01
   6.9090909e-01   7.6363636e-01   5.1530719e-01
   6.9090909e-01   7.8787879e-01   5.2026543e-01
   6.9090909e-01   8.1212121e-01   5.2532001e-01
   6.9090909e-01   8.3636364e-01   5.3046695e-01
   6.9090909e-01   8.6060606e-01   5.3570232e-01
   6.9090909e-01   8.8484848e-01   5.4102223e-01
   6.9090909e-01   9.0909091e-01   5.4642284e-01
   6.9090909e-01   9.3333333e-01   5.5190038e-01
   6.9090909e-01   9.5757576e-01   5.5745113e-01
   6.9090909e-01   9.8181818e-01   5.6307147e-01
   6.9090909e-01   1.0060606e+00   5.6875780e-01
   6.9090909e-01   1.0303030e+00   5.7450664e-01
   6.9090909e-01   1.0545455e+00   5.8031457e-01
   6.9090909e-01   1.0787879e+00   5.8617824e-01
   6.9090909e-01   1.1030303e+00   5.9209439e-01
   6.9090909e-01   1.1272727e+00   5.9805985e-01
   6.9090909e-01   1.1515152e+00   6.0407151e-01
   6.9090909e-01   1.1757576e+00   6.1012639e-01
   6.9090909e-01   1.2000000e+00   6.1622155e-01
   7.1515152e-01  -1.2000000e+00   6.2456358e-01
   7.1515152e-01  -1.1757576e+00   6.1858519e-01
   7.1515152e-01  -1.1515152e+00   6.1264790e-01
   7.1515152e-01  -1.1272727e+00   6.0675459e-01
   7.1515152e-01  -1.1030303e+00   6.0090817e-01
   7.1515152e-01  -1.0787879e+00   5.9511167e-01
   7.1515152e-01  -1.0545455e+00   5.8936818e-01
   7.1515152e-01  -1.0303030e+00   5.8368087e-01
   7.1515152e-01  -1.0060606e+00   5.7805298e-01
   7.1515152e-01  -9.8181818e-01   5.7248783e-01
   7.1515152e-01  -9.5757576e-01   5.6698881e-01
   7.1515152e-01  -9.3333333e-01   5.6155938e-01
   7.1515152e-01  -9.0909091e-01   5.5620307e-01
   7.1515152e-01  -8.8484848e-01   5.5092345e-01
   7.1515152e-01  -8.6060606e-01   5.4572418e-01
   7.1515152e-01  -8.3636364e-01   5.4060895e-01
   7.1515152e-01  -8.1212121e-01   5.3558150e-01
   7.1515152e-01  -7.8787879e-01   5.3064562e-01
   7.1515152e-01  -7.6363636e-01   5.2580514e-01
   7.1515152e-01  -7.3939394e-01   5.2106390e-01
   7.1515152e-01  -7.1515152e-01   5.1642580e-01
   7.1515152e-01  -6.9090909e-01   5.1189471e-01
   7.1515152e-01  -6.6666667e-01   5.0747455e-01
   7.1515152e-01  -6.4242424e-01   5.0316922e-01
   7.1515152e-01  -6.1818182e-01   4.9898261e-01
   7.1515152e-01  -5.9393939e-01   4.9491861e-01
   7.1515152e-01  -5.6969697e-01   4.9098106e-01
   7.1515152e-01  -5.4545455e-01   4.8717377e-01
   7.1515152e-01  -5.2121212e-01   4.8350052e-01
   7.1515152e-01  -4.9696970e-01   4.7996501e-01
   7.1515152e-01  -4.7272727e-01   4.7657089e-01
   7.1515152e-01  -4.4848485e-01   4.7332172e-01
   7.1515152e-01  -4.2424242e-01   4.7022097e-01
   7.1515152e-01  -4.0000000e-01   4.6727202e-01
   7.1515152e-01  -3.7575758e-01   4.6447812e-01
   7.1515152e-01  -3.5151515e-01   4.6184242e-01
   7.1515152e-01  -3.2727273e-01   4.5936791e-01
   7.1515152e-01  -3.0303030e-01   4.5705746e-01
   7.1515152e-01  -2.7878788e-01   4.5491377e-01
   7.1515152e-01  -2.5454545e-01   4.5293938e-01
   7.1515152e-01  -2.3030303e-01   4.5113666e-01
   7.1515152e-01  -2.0606061e-01   4.4950779e-01
   7.1515152e-01  -1.8181818e-01   4.4805476e-01
   7.1515152e-01  -1.5757576e-01   4.4677936e-01
   7.1515152e-01  -1.3333333e-01   4.4568317e-01
   7.1515152e-01  -1.0909091e-01   4.4476756e-01
   7.1515152e-01  -8.4848485e-02   4.4403368e-01
   7.1515152e-01  -6.0606061e-02   4.4348245e-01
   7.1515152e-01  -3.6363636e-02   4.4311458e-01
   7.1515152e-01  -1.2121212e-02   4.4293053e-01
   7.1515152e-01   1.2121212e-02   4.4293053e-01
   7.1515152e-01   3.6363636e-02   4.4311458e-01
   7.1515152e-01   6.0606061e-02   4.4348245e-01
   7.1515152e-01   8.4848485e-02   4.4403368e-01
   7.1515152e-01   1.0909091e-01   4.4476756e-01
   7.1515152e-01   1.3333333e-01   4.4568317e-01
   7.1515152e-01   1.5757576e-01   4.4677936e-01
   7.1515152e-01   1.8181818e-01   4.4805476e-01
   7.1515152e-01   2.0606061e-01   4.4950779e-01
   7.1515152e-01   2.3030303e-01   4.5113666e-01
   7.1515152e-01   2.5454545e-01   4.5293938e-01
   7.1515152e-01   2.7878788e-01   4.5491377e-01
   7.1515152e-01   3.0303030e-01   4.5705746e-01
   7.1515152e-01   3.2727273e-01   4.5936791e-01
   7.1515152e-01   3.5151515e-01   4.6184242e-01
   7.1515152e-01   3.7575758e-01   4.6447812e-01
   7.1515152e-01   4.0000000e-01   4.6727202e-01
   7.1515152e-01   4.2424242e-01   4.7022097e-01
   7.1515152e-01   4.4848485e-01   4.7332172e-01
   7.1515152e-01   4.7272727e-01   4.7657089e-01
   7.1515152e-01   4.9696970e-01   4.7996501e-01
   7.1515152e-01   5.2121212e-01   4.8350052e-01
   7.1515152e-01   5.4545455e-01   4.8717377e-01
   7.1515152e-01   5.6969697e-01   4.9098106e-01
   7.1515152e-01   5.9393939e-01   4.9491861e-01
   7.1515152e-01   6.1818182e-01   4.9898261e-01
   7.1515152e-01   6.4242424e-01   5.0316922e-01
   7.1515152e-01   6.6666667e-01   5.0747455e-01
   7.1515152e-01   6.9090909e-01   5.1189471e-01
   7.1515152e-01   7.1515152e-01   5.1642580e-01
   7.1515152e-01   7.3939394e-01   5.2106390e-01
   7.1515152e-01   7.6363636e-01   5.2580514e-01
   7.1515152e-01   7.8787879e-01   5.3064562e-01
   7.1515152e-01   8.1212121e-01   5.3558150e-01
   7.1515152e-01   8.3636364e-01   5.4060895e-01
   7.1515152e-01   8.6060606e-01   5.4572418e-01
   7.1515152e-01   8.8484848e-01   5.5092345e-01
   7.1515152e-01   9.0909091e-01   5.5620307e-01
   7.1515152e-01   9.3333333e-01   5.6155938e-01
   7.1515152e-01   9.5757576e-01   5.6698881e-01
   7.1515152e-01   9.8181818e-01   5.7248783e-01
   7.1515152e-01   1.0060606e+00   5.7805298e-01
   7.1515152e-01   1.0303030e+00   5.8368087e-01
   7.1515152e-01   1.0545455e+00   5.8936818e-01
   7.1515152e-01   1.0787879e+00   5.9511167e-01
   7.1515152e-01   1.1030303e+00   6.0090817e-01
   7.1515152e-01   1.1272727e+00   6.0675459e-01
   7.1515152e-01   1.1515152e+00   6.1264790e-01
   7.1515152e-01   1.1757576e+00   6.1858519e-01
   7.1515152e-01   1.2000000e+00   6.2456358e-01
   7.3939394e-01  -1.2000000e+00   6.3286729e-01
   7.3939394e-01  -1.1757576e+00   6.2700288e-01
   7.3939394e-01  -1.1515152e+00   6.2118034e-01
   7.3939394e-01  -1.1272727e+00   6.1540244e-01
   7.3939394e-01  -1.1030303e+00   6.0967206e-01
   7.3939394e-01  -1.0787879e+00   6.0399212e-01
   7.3939394e-01  -1.0545455e+00   5.9836563e-01
   7.3939394e-01  -1.0303030e+00   5.9279568e-01
   7.3939394e-01  -1.0060606e+00   5.8728542e-01
   7.3939394e-01  -9.8181818e-01   5.8183807e-01
   7.3939394e-01  -9.5757576e-01   5.7645690e-01
   7.3939394e-01  -9.3333333e-01   5.7114528e-01
   7.3939394e-01  -9.0909091e-01   5.6590661e-01
   7.3939394e-01  -8.8484848e-01   5.6074434e-01
   7.3939394e-01  -8.6060606e-01   5.5566201e-01
   7.3939394e-01  -8.3636364e-01   5.5066317e-01
   7.3939394e-01  -8.1212121e-01   5.4575142e-01
   7.3939394e-01  -7.8787879e-01   5.4093042e-01
   7.3939394e-01  -7.6363636e-01   5.3620384e-01
   7.3939394e-01  -7.3939394e-01   5.3157538e-01
   7.3939394e-01  -7.1515152e-01   5.2704877e-01
   7.3939394e-01  -6.9090909e-01   5.2262773e-01
   7.3939394e-01  -6.6666667e-01   5.1831600e-01
   7.3939394e-01  -6.4242424e-01   5.1411733e-01
   7.3939394e-01  -6.1818182e-01   5.1003544e-01
   7.3939394e-01  -5.9393939e-01   5.0607403e-01
   7.3939394e-01  -5.6969697e-01   5.0223677e-01
   7.3939394e-01  -5.4545455e-01   4.9852731e-01
   7.3939394e-01  -5.2121212e-01   4.9494923e-01
   7.3939394e-01  -4.9696970e-01   4.9150607e-01
   7.3939394e-01  -4.7272727e-01   4.8820130e-01
   7.3939394e-01  -4.4848485e-01   4.8503830e-01
   7.3939394e-01  -4.2424242e-01   4.8202037e-01
   7.3939394e-01  -4.0000000e-01   4.7915072e-01
   7.3939394e-01  -3.7575758e-01   4.7643244e-01
   7.3939394e-01  -3.5151515e-01   4.7386851e-01
   7.3939394e-01  -3.2727273e-01   4.7146177e-01
   7.3939394e-01  -3.0303030e-01   4.6921494e-01
   7.3939394e-01  -2.7878788e-01   4.6713057e-01
   7.3939394e-01  -2.5454545e-01   4.6521107e-01
   7.3939394e-01  -2.3030303e-01   4.6345868e-01
   7.3939394e-01  -2.0606061e-01   4.6187546e-01
   7.3939394e-01  -1.8181818e-01   4.6046329e-01
   7.3939394e-01  -1.5757576e-01   4.5922386e-01
   7.3939394e-01  -1.3333333e-01   4.5815868e-01
   7.3939394e-01  -1.0909091e-01   4.5726902e-01
   7.3939394e-01  -8.4848485e-02   4.5655598e-01
   7.3939394e-01  -6.0606061e-02   4.5602043e-01
   7.3939394e-01  -3.6363636e-02   4.5566303e-01
   7.3939394e-01  -1.2121212e-02   4.5548422e-01
   7.3939394e-01   1.2121212e-02   4.5548422e-01
   7.3939394e-01   3.6363636e-02   4.5566303e-01
   7.3939394e-01   6.0606061e-02   4.5602043e-01
   7.3939394e-01   8.4848485e-02   4.5655598e-01
   7.3939394e-01   1.0909091e-01   4.5726902e-01
   7.3939394e-01   1.3333333e-01   4.5815868e-01
   7.3939394e-01   1.5757576e-01   4.5922386e-01
   7.3939394e-01   1.8181818e-01   4.6046329e-01
   7.3939394e-01   2.0606061e-01   4.6187546e-01
   7.3939394e-01   2.3030303e-01   4.6345868e-01
   7.3939394e-01   2.5454545e-01   4.6521107e-01
   7.3939394e-01   2.7878788e-01   4.6713057e-01
   7.3939394e-01   3.0303030e-01   4.6921494e-01
   7.3939394e-01   3.2727273e-01   4.7146177e-01
   7.3939394e-01   3.5151515e-01   4.7386851e-01
   7.3939394e-01   3.7575758e-01   4.7643244e-01
   7.3939394e-01   4.0000000e-01   4.7915072e-01
   7.3939394e-01   4.2424242e-01   4.8202037e-01
   7.3939394e-01   4.4848485e-01   4.8503830e-01
   7.3939394e-01   4.7272727e-01   4.8820130e-01
   7.3939394e-01   4.9696970e-01   4.9150607e-01
   7.3939394e-01   5.2121212e-01   4.9494923e-01
   7.3939394e-01   5.4545455e-01   4.9852731e-01
   7.3939394e-01   5.6969697e-01   5.0223677e-01
   7.3939394e-01   5.9393939e-01   5.0607403e-01
   7.3939394e-01   6.1818182e-01   5.1003544e-01
   7.3939394e-01   6.4242424e-01   5.1411733e-01
   7.3939394e-01   6.6666667e-01   5.1831600e-01
   7.3939394e-01   6.9090909e-01   5.2262773e-01
   7.3939394e-01   7.1515152e-01   5.2704877e-01
   7.3939394e-01   7.3939394e-01   5.3157538e-01
   7.3939394e-01   7.6363636e-01   5.3620384e-01
   7.3939394e-01   7.8787879e-01   5.4093042e-01
   7.3939394e-01   8.1212121e-01   5.4575142e-01
   7.3939394e-01   8.3636364e-01   5.5066317e-01
   7.3939394e-01   8.6060606e-01   5.5566201e-01
   7.3939394e-01   8.8484848e-01   5.6074434e-01
   7.3939394e-01   9.0909091e-01   5.6590661e-01
   7.3939394e-01   9.3333333e-01   5.7114528e-01
   7.3939394e-01   9.5757576e-01   5.7645690e-01
   7.3939394e-01   9.8181818e-01   5.8183807e-01
   7.3939394e-01   1.0060606e+00   5.8728542e-01
   7.3939394e-01   1.0303030e+00   5.9279568e-01
   7.3939394e-01   1.0545455e+00   5.9836563e-01
   7.3939394e-01   1.0787879e+00   6.0399212e-01
   7.3939394e-01   1.1030303e+00   6.0967206e-01
   7.3939394e-01   1.1272727e+00   6.1540244e-01
   7.3939394e-01   1.1515152e+00   6.2118034e-01
   7.3939394e-01   1.1757576e+00   6.2700288e-01
   7.3939394e-01   1.2000000e+00   6.3286729e-01
   7.6363636e-01  -1.2000000e+00   6.4113185e-01
   7.6363636e-01  -1.1757576e+00   6.3537873e-01
   7.6363636e-01  -1.1515152e+00   6.2966813e-01
   7.6363636e-01  -1.1272727e+00   6.2400280e-01
   7.6363636e-01  -1.1030303e+00   6.1838551e-01
   7.6363636e-01  -1.0787879e+00   6.1281912e-01
   7.6363636e-01  -1.0545455e+00   6.0730656e-01
   7.6363636e-01  -1.0303030e+00   6.0185082e-01
   7.6363636e-01  -1.0060606e+00   5.9645497e-01
   7.6363636e-01  -9.8181818e-01   5.9112212e-01
   7.6363636e-01  -9.5757576e-01   5.8585547e-01
   7.6363636e-01  -9.3333333e-01   5.8065824e-01
   7.6363636e-01  -9.0909091e-01   5.7553374e-01
   7.6363636e-01  -8.8484848e-01   5.7048531e-01
   7.6363636e-01  -8.6060606e-01   5.6551635e-01
   7.6363636e-01  -8.3636364e-01   5.6063029e-01
   7.6363636e-01  -8.1212121e-01   5.5583061e-01
   7.6363636e-01  -7.8787879e-01   5.5112081e-01
   7.6363636e-01  -7.6363636e-01   5.4650442e-01
   7.6363636e-01  -7.3939394e-01   5.4198502e-01
   7.6363636e-01  -7.1515152e-01   5.3756616e-01
   7.6363636e-01  -6.9090909e-01   5.3325143e-01
   7.6363636e-01  -6.6666667e-01   5.2904440e-01
   7.6363636e-01  -6.4242424e-01   5.2494867e-01
   7.6363636e-01  -6.1818182e-01   5.2096778e-01
   7.6363636e-01  -5.9393939e-01   5.1710528e-01
   7.6363636e-01  -5.6969697e-01   5.1336468e-01
   7.6363636e-01  -5.4545455e-01   5.0974945e-01
   7.6363636e-01  -5.2121212e-01   5.0626301e-01
   7.6363636e-01  -4.9696970e-01   5.0290874e-01
   7.6363636e-01  -4.7272727e-01   4.9968992e-01
   7.6363636e-01  -4.4848485e-01   4.9660979e-01
   7.6363636e-01  -4.2424242e-01   4.9367148e-01
   7.6363636e-01  -4.0000000e-01   4.9087804e-01
   7.6363636e-01  -3.7575758e-01   4.8823240e-01
   7.6363636e-01  -3.5151515e-01   4.8573739e-01
   7.6363636e-01  -3.2727273e-01   4.8339571e-01
   7.6363636e-01  -3.0303030e-01   4.8120993e-01
   7.6363636e-01  -2.7878788e-01   4.7918248e-01
   7.6363636e-01  -2.5454545e-01   4.7731563e-01
   7.6363636e-01  -2.3030303e-01   4.7561150e-01
   7.6363636e-01  -2.0606061e-01   4.7407204e-01
   7.6363636e-01  -1.8181818e-01   4.7269904e-01
   7.6363636e-01  -1.5757576e-01   4.7149410e-01
   7.6363636e-01  -1.3333333e-01   4.7045862e-01
   7.6363636e-01  -1.0909091e-01   4.6959383e-01
   7.6363636e-01  -8.4848485e-02   4.6890076e-01
   7.6363636e-01  -6.0606061e-02   4.6838022e-01
   7.6363636e-01  -3.6363636e-02   4.6803286e-01
   7.6363636e-01  -1.2121212e-02   4.6785907e-01
   7.6363636e-01   1.2121212e-02   4.6785907e-01
   7.6363636e-01   3.6363636e-02   4.6803286e-01
   7.6363636e-01   6.0606061e-02   4.6838022e-01
   7.6363636e-01   8.4848485e-02   4.6890076e-01
   7.6363636e-01   1.0909091e-01   4.6959383e-01
   7.6363636e-01   1.3333333e-01   4.7045862e-01
   7.6363636e-01   1.5757576e-01   4.7149410e-01
   7.6363636e-01   1.8181818e-01   4.7269904e-01
   7.6363636e-01   2.0606061e-01   4.7407204e-01
   7.6363636e-01   2.3030303e-01   4.7561150e-01
   7.6363636e-01   2.5454545e-01   4.7731563e-01
   7.6363636e-01   2.7878788e-01   4.7918248e-01
   7.6363636e-01   3.0303030e-01   4.8120993e-01
   7.6363636e-01   3.2727273e-01   4.8339571e-01
   7.6363636e-01   3.5151515e-01   4.8573739e-01
   7.6363636e-01   3.7575758e-01   4.8823240e-01
   7.6363636e-01   4.0000000e-01   4.9087804e-01
   7.6363636e-01   4.2424242e-01   4.9367148e-01
   7.6363636e-01   4.4848485e-01   4.9660979e-01
   7.6363636e-01   4.7272727e-01   4.9968992e-01
   7.6363636e-01   4.9696970e-01   5.0290874e-01
   7.6363636e-01   5.2121212e-01   5.0626301e-01
   7.6363636e-01   5.4545455e-01   5.0974945e-01
   7.6363636e-01   5.6969697e-01   5.1336468e-01
   7.6363636e-01   5.9393939e-01   5.1710528e-01
   7.6363636e-01   6.1818182e-01   5.2096778e-01
   7.6363636e-01   6.4242424e-01   5.2494867e-01
   7.6363636e-01   6.6666667e-01   5.2904440e-01
   7.6363636e-01   6.9090909e-01   5.3325143e-01
   7.6363636e-01   7.1515152e-01   5.3756616e-01
   7.6363636e-01   7.3939394e-01   5.4198502e-01
   7.6363636e-01   7.6363636e-01   5.4650442e-01
   7.6363636e-01   7.8787879e-01   5.5112081e-01
   7.6363636e-01   8.1212121e-01   5.5583061e-01
   7.6363636e-01   8.3636364e-01   5.6063029e-01
   7.6363636e-01   8.6060606e-01   5.6551635e-01
   7.6363636e-01   8.8484848e-01   5.7048531e-01
   7.6363636e-01   9.0909091e-01   5.7553374e-01
   7.6363636e-01   9.3333333e-01   5.8065824e-01
   7.6363636e-01   9.5757576e-01   5.8585547e-01
   7.6363636e-01   9.8181818e-01   5.9112212e-01
   7.6363636e-01   1.0060606e+00   5.9645497e-01
   7.6363636e-01   1.0303030e+00   6.0185082e-01
   7.6363636e-01   1.0545455e+00   6.0730656e-01
   7.6363636e-01   1.0787879e+00   6.1281912e-01
   7.6363636e-01   1.1030303e+00   6.1838551e-01
   7.6363636e-01   1.1272727e+00   6.2400280e-01
   7.6363636e-01   1.1515152e+00   6.2966813e-01
   7.6363636e-01   1.1757576e+00   6.3537873e-01
   7.6363636e-01   1.2000000e+00   6.4113185e-01
   7.8787879e-01  -1.2000000e+00   6.4935654e-01
   7.8787879e-01  -1.1757576e+00   6.4371205e-01
   7.8787879e-01  -1.1515152e+00   6.3811069e-01
   7.8787879e-01  -1.1272727e+00   6.3255512e-01
   7.8787879e-01  -1.1030303e+00   6.2704806e-01
   7.8787879e-01  -1.0787879e+00   6.2159230e-01
   7.8787879e-01  -1.0545455e+00   6.1619067e-01
   7.8787879e-01  -1.0303030e+00   6.1084608e-01
   7.8787879e-01  -1.0060606e+00   6.0556152e-01
   7.8787879e-01  -9.8181818e-01   6.0034000e-01
   7.8787879e-01  -9.5757576e-01   5.9518461e-01
   7.8787879e-01  -9.3333333e-01   5.9009849e-01
   7.8787879e-01  -9.0909091e-01   5.8508481e-01
   7.8787879e-01  -8.8484848e-01   5.8014683e-01
   7.8787879e-01  -8.6060606e-01   5.7528780e-01
   7.8787879e-01  -8.3636364e-01   5.7051105e-01
   7.8787879e-01  -8.1212121e-01   5.6581991e-01
   7.8787879e-01  -7.8787879e-01   5.6121778e-01
   7.8787879e-01  -7.6363636e-01   5.5670804e-01
   7.8787879e-01  -7.3939394e-01   5.5229411e-01
   7.8787879e-01  -7.1515152e-01   5.4797942e-01
   7.8787879e-01  -6.9090909e-01   5.4376742e-01
   7.8787879e-01  -6.6666667e-01   5.3966152e-01
   7.8787879e-01  -6.4242424e-01   5.3566515e-01
   7.8787879e-01  -6.1818182e-01   5.3178172e-01
   7.8787879e-01  -5.9393939e-01   5.2801463e-01
   7.8787879e-01  -5.6969697e-01   5.2436721e-01
   7.8787879e-01  -5.4545455e-01   5.2084279e-01
   7.8787879e-01  -5.2121212e-01   5.1744462e-01
   7.8787879e-01  -4.9696970e-01   5.1417593e-01
   7.8787879e-01  -4.7272727e-01   5.1103984e-01
   7.8787879e-01  -4.4848485e-01   5.0803944e-01
   7.8787879e-01  -4.2424242e-01   5.0517771e-01
   7.8787879e-01  -4.0000000e-01   5.0245753e-01
   7.8787879e-01  -3.7575758e-01   4.9988171e-01
   7.8787879e-01  -3.5151515e-01   4.9745292e-01
   7.8787879e-01  -3.2727273e-01   4.9517373e-01
   7.8787879e-01  -3.0303030e-01   4.9304657e-01
   7.8787879e-01  -2.7878788e-01   4.9107375e-01
   7.8787879e-01  -2.5454545e-01   4.8925743e-01
   7.8787879e-01  -2.3030303e-01   4.8759961e-01
   7.8787879e-01  -2.0606061e-01   4.8610214e-01
   7.8787879e-01  -1.8181818e-01   4.8476671e-01
   7.8787879e-01  -1.5757576e-01   4.8359483e-01
   7.8787879e-01  -1.3333333e-01   4.8258784e-01
   7.8787879e-01  -1.0909091e-01   4.8174689e-01
   7.8787879e-01  -8.4848485e-02   4.8107295e-01
   7.8787879e-01  -6.0606061e-02   4.8056682e-01
   7.8787879e-01  -3.6363636e-02   4.8022907e-01
   7.8787879e-01  -1.2121212e-02   4.8006009e-01
   7.8787879e-01   1.2121212e-02   4.8006009e-01
   7.8787879e-01   3.6363636e-02   4.8022907e-01
   7.8787879e-01   6.0606061e-02   4.8056682e-01
   7.8787879e-01   8.4848485e-02   4.8107295e-01
   7.8787879e-01   1.0909091e-01   4.8174689e-01
   7.8787879e-01   1.3333333e-01   4.8258784e-01
   7.8787879e-01   1.5757576e-01   4.8359483e-01
   7.8787879e-01   1.8181818e-01   4.8476671e-01
   7.8787879e-01   2.0606061e-01   4.8610214e-01
   7.8787879e-01   2.3030303e-01   4.8759961e-01
   7.8787879e-01   2.5454545e-01   4.8925743e-01
   7.8787879e-01   2.7878788e-01   4.9107375e-01
   7.8787879e-01   3.0303030e-01   4.9304657e-01
   7.8787879e-01   3.2727273e-01   4.9517373e-01
   7.8787879e-01   3.5151515e-01   4.9745292e-01
   7.8787879e-01   3.7575758e-01   4.9988171e-01
   7.8787879e-01   4.0000000e-01   5.0245753e-01
   7.8787879e-01   4.2424242e-01   5.0517771e-01
   7.8787879e-01   4.4848485e-01   5.0803944e-01
   7.8787879e-01   4.7272727e-01   5.1103984e-01
   7.8787879e-01   4.9696970e-01   5.1417593e-01
   7.8787879e-01   5.2121212e-01   5.1744462e-01
   7.8787879e-01   5.4545455e-01   5.2084279e-01
   7.8787879e-01   5.6969697e-01   5.2436721e-01
   7.8787879e-01   5.9393939e-01   5.2801463e-01
   7.8787879e-01   6.1818182e-01   5.3178172e-01
   7.8787879e-01   6.4242424e-01   5.3566515e-01
   7.8787879e-01   6.6666667e-01   5.3966152e-01
   7.8787879e-01   6.9090909e-01   5.4376742e-01
   7.8787879e-01   7.1515152e-01   5.4797942e-01
   7.8787879e-01   7.3939394e-01   5.5229411e-01
   7.8787879e-01   7.6363636e-01   5.5670804e-01
   7.8787879e-01   7.8787879e-01   5.6121778e-01
   7.8787879e-01   8.1212121e-01   5.6581991e-01
   7.8787879e-01   8.3636364e-01   5.7051105e-01
   7.8787879e-01   8.6060606e-01   5.7528780e-01
   7.8787879e-01   8.8484848e-01   5.8014683e-01
   7.8787879e-01   9.0909091e-01   5.8508481e-01
   7.8787879e-01   9.3333333e-01   5.9009849e-01
   7.8787879e-01   9.5757576e-01   5.9518461e-01
   7.8787879e-01   9.8181818e-01   6.0034000e-01
   7.8787879e-01   1.0060606e+00   6.0556152e-01
   7.8787879e-01   1.0303030e+00   6.1084608e-01
   7.8787879e-01   1.0545455e+00   6.1619067e-01
   7.8787879e-01   1.0787879e+00   6.2159230e-01
   7.8787879e-01   1.1030303e+00   6.2704806e-01
   7.8787879e-01   1.1272727e+00   6.3255512e-01
   7.8787879e-01   1.1515152e+00   6.3811069e-01
   7.8787879e-01   1.1757576e+00   6.4371205e-01
   7.8787879e-01   1.2000000e+00   6.4935654e-01
   8.1212121e-01  -1.2000000e+00   6.5754069e-01
   8.1212121e-01  -1.1757576e+00   6.5200224e-01
   8.1212121e-01  -1.1515152e+00   6.4650747e-01
   8.1212121e-01  -1.1272727e+00   6.4105895e-01
   8.1212121e-01  -1.1030303e+00   6.3565934e-01
   8.1212121e-01  -1.0787879e+00   6.3031135e-01
   8.1212121e-01  -1.0545455e+00   6.2501774e-01
   8.1212121e-01  -1.0303030e+00   6.1978134e-01
   8.1212121e-01  -1.0060606e+00   6.1460503e-01
   8.1212121e-01  -9.8181818e-01   6.0949176e-01
   8.1212121e-01  -9.5757576e-01   6.0444450e-01
   8.1212121e-01  -9.3333333e-01   5.9946629e-01
   8.1212121e-01  -9.0909091e-01   5.9456021e-01
   8.1212121e-01  -8.8484848e-01   5.8972938e-01
   8.1212121e-01  -8.6060606e-01   5.8497698e-01
   8.1212121e-01  -8.3636364e-01   5.8030618e-01
   8.1212121e-01  -8.1212121e-01   5.7572023e-01
   8.1212121e-01  -7.8787879e-01   5.7122235e-01
   8.1212121e-01  -7.6363636e-01   5.6681584e-01
   8.1212121e-01  -7.3939394e-01   5.6250396e-01
   8.1212121e-01  -7.1515152e-01   5.5829001e-01
   8.1212121e-01  -6.9090909e-01   5.5417729e-01
   8.1212121e-01  -6.6666667e-01   5.5016909e-01
   8.1212121e-01  -6.4242424e-01   5.4626868e-01
   8.1212121e-01  -6.1818182e-01   5.4247934e-01
   8.1212121e-01  -5.9393939e-01   5.3880429e-01
   8.1212121e-01  -5.6969697e-01   5.3524674e-01
   8.1212121e-01  -5.4545455e-01   5.3180985e-01
   8.1212121e-01  -5.2121212e-01   5.2849675e-01
   8.1212121e-01  -4.9696970e-01   5.2531049e-01
   8.1212121e-01  -4.7272727e-01   5.2225407e-01
   8.1212121e-01  -4.4848485e-01   5.1933041e-01
   8.1212121e-01  -4.2424242e-01   5.1654235e-01
   8.1212121e-01  -4.0000000e-01   5.1389265e-01
   8.1212121e-01  -3.7575758e-01   5.1138396e-01
   8.1212121e-01  -3.5151515e-01   5.0901883e-01
   8.1212121e-01  -3.2727273e-01   5.0679969e-01
   8.1212121e-01  -3.0303030e-01   5.0472885e-01
   8.1212121e-01  -2.7878788e-01   5.0280851e-01
   8.1212121e-01  -2.5454545e-01   5.0104071e-01
   8.1212121e-01  -2.3030303e-01   4.9942734e-01
   8.1212121e-01  -2.0606061e-01   4.9797017e-01
   8.1212121e-01  -1.8181818e-01   4.9667079e-01
   8.1212121e-01  -1.5757576e-01   4.9553064e-01
   8.1212121e-01  -1.3333333e-01   4.9455098e-01
   8.1212121e-01  -1.0909091e-01   4.9373290e-01
   8.1212121e-01  -8.4848485e-02   4.9307733e-01
   8.1212121e-01  -6.0606061e-02   4.9258500e-01
   8.1212121e-01  -3.6363636e-02   4.9225647e-01
   8.1212121e-01  -1.2121212e-02   4.9209211e-01
   8.1212121e-01   1.2121212e-02   4.9209211e-01
   8.1212121e-01   3.6363636e-02   4.9225647e-01
   8.1212121e-01   6.0606061e-02   4.9258500e-01
   8.1212121e-01   8.4848485e-02   4.9307733e-01
   8.1212121e-01   1.0909091e-01   4.9373290e-01
   8.1212121e-01   1.3333333e-01   4.9455098e-01
   8.1212121e-01   1.5757576e-01   4.9553064e-01
   8.1212121e-01   1.8181818e-01   4.9667079e-01
   8.1212121e-01   2.0606061e-01   4.9797017e-01
   8.1212121e-01   2.3030303e-01   4.9942734e-01
   8.1212121e-01   2.5454545e-01   5.0104071e-01
   8.1212121e-01   2.7878788e-01   5.0280851e-01
   8.1212121e-01   3.0303030e-01   5.0472885e-01
   8.1212121e-01   3.2727273e-01   5.0679969e-01
   8.1212121e-01   3.5151515e-01   5.0901883e-01
   8.1212121e-01   3.7575758e-01   5.1138396e-01
   8.1212121e-01   4.0000000e-01   5.1389265e-01
   8.1212121e-01   4.2424242e-01   5.1654235e-01
   8.1212121e-01   4.4848485e-01   5.1933041e-01
   8.1212121e-01   4.7272727e-01   5.2225407e-01
   8.1212121e-01   4.9696970e-01   5.2531049e-01
   8.1212121e-01   5.2121212e-01   5.2849675e-01
   8.1212121e-01   5.4545455e-01   5.3180985e-01
   8.1212121e-01   5.6969697e-01   5.3524674e-01
   8.1212121e-01   5.9393939e-01   5.3880429e-01
   8.1212121e-01   6.1818182e-01   5.4247934e-01
   8.1212121e-01   6.4242424e-01   5.4626868e-01
   8.1212121e-01   6.6666667e-01   5.5016909e-01
   8.1212121e-01   6.9090909e-01   5.5417729e-01
   8.1212121e-01   7.1515152e-01   5.5829001e-01
   8.1212121e-01   7.3939394e-01   5.6250396e-01
   8.1212121e-01   7.6363636e-01   5.6681584e-01
   8.1212121e-01   7.8787879e-01   5.7122235e-01
   8.1212121e-01   8.1212121e-01   5.7572023e-01
   8.1212121e-01   8.3636364e-01   5.8030618e-01
   8.1212121e-01   8.6060606e-01   5.8497698e-01
   8.1212121e-01   8.8484848e-01   5.8972938e-01
   8.1212121e-01   9.0909091e-01   5.9456021e-01
   8.1212121e-01   9.3333333e-01   5.9946629e-01
   8.1212121e-01   9.5757576e-01   6.0444450e-01
   8.1212121e-01   9.8181818e-01   6.0949176e-01
   8.1212121e-01   1.0060606e+00   6.1460503e-01
   8.1212121e-01   1.0303030e+00   6.1978134e-01
   8.1212121e-01   1.0545455e+00   6.2501774e-01
   8.1212121e-01   1.0787879e+00   6.3031135e-01
   8.1212121e-01   1.1030303e+00   6.3565934e-01
   8.1212121e-01   1.1272727e+00   6.4105895e-01
   8.1212121e-01   1.1515152e+00   6.4650747e-01
   8.1212121e-01   1.1757576e+00   6.5200224e-01
   8.1212121e-01   1.2000000e+00   6.5754069e-01
   8.3636364e-01  -1.2000000e+00   6.6568369e-01
   8.3636364e-01  -1.1757576e+00   6.6024877e-01
   8.3636364e-01  -1.1515152e+00   6.5485799e-01
   8.3636364e-01  -1.1272727e+00   6.4951388e-01
   8.3636364e-01  -1.1030303e+00   6.4421901e-01
   8.3636364e-01  -1.0787879e+00   6.3897603e-01
   8.3636364e-01  -1.0545455e+00   6.3378761e-01
   8.3636364e-01  -1.0303030e+00   6.2865651e-01
   8.3636364e-01  -1.0060606e+00   6.2358553e-01
   8.3636364e-01  -9.8181818e-01   6.1857751e-01
   8.3636364e-01  -9.5757576e-01   6.1363534e-01
   8.3636364e-01  -9.3333333e-01   6.0876196e-01
   8.3636364e-01  -9.0909091e-01   6.0396035e-01
   8.3636364e-01  -8.8484848e-01   5.9923353e-01
   8.3636364e-01  -8.6060606e-01   5.9458455e-01
   8.3636364e-01  -8.3636364e-01   5.9001649e-01
   8.3636364e-01  -8.1212121e-01   5.8553246e-01
   8.3636364e-01  -7.8787879e-01   5.8113558e-01
   8.3636364e-01  -7.6363636e-01   5.7682900e-01
   8.3636364e-01  -7.3939394e-01   5.7261588e-01
   8.3636364e-01  -7.1515152e-01   5.6849938e-01
   8.3636364e-01  -6.9090909e-01   5.6448265e-01
   8.3636364e-01  -6.6666667e-01   5.6056887e-01
   8.3636364e-01  -6.4242424e-01   5.5676116e-01
   8.3636364e-01  -6.1818182e-01   5.5306265e-01
   8.3636364e-01  -5.9393939e-01   5.4947644e-01
   8.3636364e-01  -5.6969697e-01   5.4600559e-01
   8.3636364e-01  -5.4545455e-01   5.4265313e-01
   8.3636364e-01  -5.2121212e-01   5.3942203e-01
   8.3636364e-01  -4.9696970e-01   5.3631521e-01
   8.3636364e-01  -4.7272727e-01   5.3333553e-01
   8.3636364e-01  -4.4848485e-01   5.3048576e-01
   8.3636364e-01  -4.2424242e-01   5.2776863e-01
   8.3636364e-01  -4.0000000e-01   5.2518675e-01
   8.3636364e-01  -3.7575758e-01   5.2274263e-01
   8.3636364e-01  -3.5151515e-01   5.2043872e-01
   8.3636364e-01  -3.2727273e-01   5.1827731e-01
   8.3636364e-01  -3.0303030e-01   5.1626062e-01
   8.3636364e-01  -2.7878788e-01   5.1439070e-01
   8.3636364e-01  -2.5454545e-01   5.1266951e-01
   8.3636364e-01  -2.3030303e-01   5.1109886e-01
   8.3636364e-01  -2.0606061e-01   5.0968039e-01
   8.3636364e-01  -1.8181818e-01   5.0841563e-01
   8.3636364e-01  -1.5757576e-01   5.0730593e-01
   8.3636364e-01  -1.3333333e-01   5.0635250e-01
   8.3636364e-01  -1.0909091e-01   5.0555638e-01
   8.3636364e-01  -8.4848485e-02   5.0491842e-01
   8.3636364e-01  -6.0606061e-02   5.0443934e-01
   8.3636364e-01  -3.6363636e-02   5.0411966e-01
   8.3636364e-01  -1.2121212e-02   5.0395973e-01
   8.3636364e-01   1.2121212e-02   5.0395973e-01
   8.3636364e-01   3.6363636e-02   5.0411966e-01
   8.3636364e-01   6.0606061e-02   5.0443934e-01
   8.3636364e-01   8.4848485e-02   5.0491842e-01
   8.3636364e-01   1.0909091e-01   5.0555638e-01
   8.3636364e-01   1.3333333e-01   5.0635250e-01
   8.3636364e-01   1.5757576e-01   5.0730593e-01
   8.3636364e-01   1.8181818e-01   5.0841563e-01
   8.3636364e-01   2.0606061e-01   5.0968039e-01
   8.3636364e-01   2.3030303e-01   5.1109886e-01
   8.3636364e-01   2.5454545e-01   5.1266951e-01
   8.3636364e-01   2.7878788e-01   5.1439070e-01
   8.3636364e-01   3.0303030e-01   5.1626062e-01
   8.3636364e-01   3.2727273e-01   5.1827731e-01
   8.3636364e-01   3.5151515e-01   5.2043872e-01
   8.3636364e-01   3.7575758e-01   5.2274263e-01
   8.3636364e-01   4.0000000e-01   5.2518675e-01
   8.3636364e-01   4.2424242e-01   5.2776863e-01
   8.3636364e-01   4.4848485e-01   5.3048576e-01
   8.3636364e-01   4.7272727e-01   5.3333553e-01
   8.3636364e-01   4.9696970e-01   5.3631521e-01
   8.3636364e-01   5.2121212e-01   5.3942203e-01
   8.3636364e-01   5.4545455e-01   5.4265313e-01
   8.3636364e-01   5.6969697e-01   5.4600559e-01
   8.3636364e-01   5.9393939e-01   5.4947644e-01
   8.3636364e-01   6.1818182e-01   5.5306265e-01
   8.3636364e-01   6.4242424e-01   5.5676116e-01
   8.3636364e-01   6.6666667e-01   5.6056887e-01
   8.3636364e-01   6.9090909e-01   5.6448265e-01
   8.3636364e-01   7.1515152e-01   5.6849938e-01
   8.3636364e-01   7.3939394e-01   5.7261588e-01
   8.3636364e-01   7.6363636e-01   5.7682900e-01
   8.3636364e-01   7.8787879e-01   5.8113558e-01
   8.3636364e-01   8.1212121e-01   5.8553246e-01
   8.3636364e-01   8.3636364e-01   5.9001649e-01
   8.3636364e-01   8.6060606e-01   5.9458455e-01
   8.3636364e-01   8.8484848e-01   5.9923353e-01
   8.3636364e-01   9.0909091e-01   6.0396035e-01
   8.3636364e-01   9.3333333e-01   6.0876196e-01
   8.3636364e-01   9.5757576e-01   6.1363534e-01
   8.3636364e-01   9.8181818e-01   6.1857751e-01
   8.3636364e-01   1.0060606e+00   6.2358553e-01
   8.3636364e-01   1.0303030e+00   6.2865651e-01
   8.3636364e-01   1.0545455e+00   6.3378761e-01
   8.3636364e-01   1.0787879e+00   6.3897603e-01
   8.3636364e-01   1.1030303e+00   6.4421901e-01
   8.3636364e-01   1.1272727e+00   6.4951388e-01
   8.3636364e-01   1.1515152e+00   6.5485799e-01
   8.3636364e-01   1.1757576e+00   6.6024877e-01
   8.3636364e-01   1.2000000e+00   6.6568369e-01
   8.6060606e-01  -1.2000000e+00   6.7378503e-01
   8.6060606e-01  -1.1757576e+00   6.6845117e-01
   8.6060606e-01  -1.1515152e+00   6.6316186e-01
   8.6060606e-01  -1.1272727e+00   6.5791958e-01
   8.6060606e-01  -1.1030303e+00   6.5272681e-01
   8.6060606e-01  -1.0787879e+00   6.4758614e-01
   8.6060606e-01  -1.0545455e+00   6.4250017e-01
   8.6060606e-01  -1.0303030e+00   6.3747158e-01
   8.6060606e-01  -1.0060606e+00   6.3250307e-01
   8.6060606e-01  -9.8181818e-01   6.2759741e-01
   8.6060606e-01  -9.5757576e-01   6.2275739e-01
   8.6060606e-01  -9.3333333e-01   6.1798587e-01
   8.6060606e-01  -9.0909091e-01   6.1328572e-01
   8.6060606e-01  -8.8484848e-01   6.0865985e-01
   8.6060606e-01  -8.6060606e-01   6.0411121e-01
   8.6060606e-01  -8.3636364e-01   5.9964277e-01
   8.6060606e-01  -8.1212121e-01   5.9525753e-01
   8.6060606e-01  -7.8787879e-01   5.9095850e-01
   8.6060606e-01  -7.6363636e-01   5.8674871e-01
   8.6060606e-01  -7.3939394e-01   5.8263118e-01
   8.6060606e-01  -7.1515152e-01   5.7860896e-01
   8.6060606e-01  -6.9090909e-01   5.7468508e-01
   8.6060606e-01  -6.6666667e-01   5.7086256e-01
   8.6060606e-01  -6.4242424e-01   5.6714442e-01
   8.6060606e-01  -6.1818182e-01   5.6353366e-01
   8.6060606e-01  -5.9393939e-01   5.6003322e-01
   8.6060606e-01  -5.6969697e-01   5.5664605e-01
   8.6060606e-01  -5.4545455e-01   5.5337504e-01
   8.6060606e-01  -5.2121212e-01   5.5022302e-01
   8.6060606e-01  -4.9696970e-01   5.4719278e-01
   8.6060606e-01  -4.7272727e-01   5.4428704e-01
   8.6060606e-01  -4.4848485e-01   5.4150847e-01
   8.6060606e-01  -4.2424242e-01   5.3885964e-01
   8.6060606e-01  -4.0000000e-01   5.3634305e-01
   8.6060606e-01  -3.7575758e-01   5.3396109e-01
   8.6060606e-01  -3.5151515e-01   5.3171608e-01
   8.6060606e-01  -3.2727273e-01   5.2961021e-01
   8.6060606e-01  -3.0303030e-01   5.2764558e-01
   8.6060606e-01  -2.7878788e-01   5.2582415e-01
   8.6060606e-01  -2.5454545e-01   5.2414777e-01
   8.6060606e-01  -2.3030303e-01   5.2261815e-01
   8.6060606e-01  -2.0606061e-01   5.2123687e-01
   8.6060606e-01  -1.8181818e-01   5.2000537e-01
   8.6060606e-01  -1.5757576e-01   5.1892493e-01
   8.6060606e-01  -1.3333333e-01   5.1799670e-01
   8.6060606e-01  -1.0909091e-01   5.1722166e-01
   8.6060606e-01  -8.4848485e-02   5.1660062e-01
   8.6060606e-01  -6.0606061e-02   5.1613426e-01
   8.6060606e-01  -3.6363636e-02   5.1582308e-01
   8.6060606e-01  -1.2121212e-02   5.1566740e-01
   8.6060606e-01   1.2121212e-02   5.1566740e-01
   8.6060606e-01   3.6363636e-02   5.1582308e-01
   8.6060606e-01   6.0606061e-02   5.1613426e-01
   8.6060606e-01   8.4848485e-02   5.1660062e-01
   8.6060606e-01   1.0909091e-01   5.1722166e-01
   8.6060606e-01   1.3333333e-01   5.1799670e-01
   8.6060606e-01   1.5757576e-01   5.1892493e-01
   8.6060606e-01   1.8181818e-01   5.2000537e-01
   8.6060606e-01   2.0606061e-01   5.2123687e-01
   8.6060606e-01   2.3030303e-01   5.2261815e-01
   8.6060606e-01   2.5454545e-01   5.2414777e-01
   8.6060606e-01   2.7878788e-01   5.2582415e-01
   8.6060606e-01   3.0303030e-01   5.2764558e-01
   8.6060606e-01   3.2727273e-01   5.2961021e-01
   8.6060606e-01   3.5151515e-01   5.3171608e-01
   8.6060606e-01   3.7575758e-01   5.3396109e-01
   8.6060606e-01   4.0000000e-01   5.3634305e-01
   8.6060606e-01   4.2424242e-01   5.3885964e-01
   8.6060606e-01   4.4848485e-01   5.4150847e-01
   8.6060606e-01   4.7272727e-01   5.4428704e-01
   8.6060606e-01   4.9696970e-01   5.4719278e-01
   8.6060606e-01   5.2121212e-01   5.5022302e-01
   8.6060606e-01   5.4545455e-01   5.5337504e-01
   8.6060606e-01   5.6969697e-01   5.5664605e-01
   8.6060606e-01   5.9393939e-01   5.6003322e-01
   8.6060606e-01   6.1818182e-01   5.6353366e-01
   8.6060606e-01   6.4242424e-01   5.6714442e-01
   8.6060606e-01   6.6666667e-01   5.7086256e-01
   8.6060606e-01   6.9090909e-01   5.7468508e-01
   8.6060606e-01   7.1515152e-01   5.7860896e-01
   8.6060606e-01   7.3939394e-01   5.8263118e-01
   8.6060606e-01   7.6363636e-01   5.8674871e-01
   8.6060606e-01   7.8787879e-01   5.9095850e-01
   8.6060606e-01   8.1212121e-01   5.9525753e-01
   8.6060606e-01   8.3636364e-01   5.9964277e-01
   8.6060606e-01   8.6060606e-01   6.0411121e-01
   8.6060606e-01   8.8484848e-01   6.0865985e-01
   8.6060606e-01   9.0909091e-01   6.1328572e-01
   8.6060606e-01   9.3333333e-01   6.1798587e-01
   8.6060606e-01   9.5757576e-01   6.2275739e-01
   8.6060606e-01   9.8181818e-01   6.2759741e-01
   8.6060606e-01   1.0060606e+00   6.3250307e-01
   8.6060606e-01   1.0303030e+00   6.3747158e-01
   8.6060606e-01   1.0545455e+00   6.4250017e-01
   8.6060606e-01   1.0787879e+00   6.4758614e-01
   8.6060606e-01   1.1030303e+00   6.5272681e-01
   8.6060606e-01   1.1272727e+00   6.5791958e-01
   8.6060606e-01   1.1515152e+00   6.6316186e-01
   8.6060606e-01   1.1757576e+00   6.6845117e-01
   8.6060606e-01   1.2000000e+00   6.7378503e-01
   8.8484848e-01  -1.2000000e+00   6.8184421e-01
   8.8484848e-01  -1.1757576e+00   6.7660901e-01
   8.8484848e-01  -1.1515152e+00   6.7141873e-01
   8.8484848e-01  -1.1272727e+00   6.6627575e-01
   8.8484848e-01  -1.1030303e+00   6.6118253e-01
   8.8484848e-01  -1.0787879e+00   6.5614156e-01
   8.8484848e-01  -1.0545455e+00   6.5115537e-01
   8.8484848e-01  -1.0303030e+00   6.4622657e-01
   8.8484848e-01  -1.0060606e+00   6.4135778e-01
   8.8484848e-01  -9.8181818e-01   6.3655167e-01
   8.8484848e-01  -9.5757576e-01   6.3181097e-01
   8.8484848e-01  -9.3333333e-01   6.2713841e-01
   8.8484848e-01  -9.0909091e-01   6.2253680e-01
   8.8484848e-01  -8.8484848e-01   6.1800894e-01
   8.8484848e-01  -8.6060606e-01   6.1355767e-01
   8.8484848e-01  -8.3636364e-01   6.0918586e-01
   8.8484848e-01  -8.1212121e-01   6.0489640e-01
   8.8484848e-01  -7.8787879e-01   6.0069219e-01
   8.8484848e-01  -7.6363636e-01   5.9657615e-01
   8.8484848e-01  -7.3939394e-01   5.9255117e-01
   8.8484848e-01  -7.1515152e-01   5.8862020e-01
   8.8484848e-01  -6.9090909e-01   5.8478613e-01
   8.8484848e-01  -6.6666667e-01   5.8105187e-01
   8.8484848e-01  -6.4242424e-01   5.7742032e-01
   8.8484848e-01  -6.1818182e-01   5.7389432e-01
   8.8484848e-01  -5.9393939e-01   5.7047674e-01
   8.8484848e-01  -5.6969697e-01   5.6717035e-01
   8.8484848e-01  -5.4545455e-01   5.6397794e-01
   8.8484848e-01  -5.2121212e-01   5.6090221e-01
   8.8484848e-01  -4.9696970e-01   5.5794583e-01
   8.8484848e-01  -4.7272727e-01   5.5511139e-01
   8.8484848e-01  -4.4848485e-01   5.5240143e-01
   8.8484848e-01  -4.2424242e-01   5.4981841e-01
   8.8484848e-01  -4.0000000e-01   5.4736470e-01
   8.8484848e-01  -3.7575758e-01   5.4504259e-01
   8.8484848e-01  -3.5151515e-01   5.4285428e-01
   8.8484848e-01  -3.2727273e-01   5.4080186e-01
   8.8484848e-01  -3.0303030e-01   5.3888732e-01
   8.8484848e-01  -2.7878788e-01   5.3711253e-01
   8.8484848e-01  -2.5454545e-01   5.3547924e-01
   8.8484848e-01  -2.3030303e-01   5.3398908e-01
   8.8484848e-01  -2.0606061e-01   5.3264355e-01
   8.8484848e-01  -1.8181818e-01   5.3144402e-01
   8.8484848e-01  -1.5757576e-01   5.3039170e-01
   8.8484848e-01  -1.3333333e-01   5.2948768e-01
   8.8484848e-01  -1.0909091e-01   5.2873289e-01
   8.8484848e-01  -8.4848485e-02   5.2812812e-01
   8.8484848e-01  -6.0606061e-02   5.2767398e-01
   8.8484848e-01  -3.6363636e-02   5.2737096e-01
   8.8484848e-01  -1.2121212e-02   5.2721937e-01
   8.8484848e-01   1.2121212e-02   5.2721937e-01
   8.8484848e-01   3.6363636e-02   5.2737096e-01
   8.8484848e-01   6.0606061e-02   5.2767398e-01
   8.8484848e-01   8.4848485e-02   5.2812812e-01
   8.8484848e-01   1.0909091e-01   5.2873289e-01
   8.8484848e-01   1.3333333e-01   5.2948768e-01
   8.8484848e-01   1.5757576e-01   5.3039170e-01
   8.8484848e-01   1.8181818e-01   5.3144402e-01
   8.8484848e-01   2.0606061e-01   5.3264355e-01
   8.8484848e-01   2.3030303e-01   5.3398908e-01
   8.8484848e-01   2.5454545e-01   5.3547924e-01
   8.8484848e-01   2.7878788e-01   5.3711253e-01
   8.8484848e-01   3.0303030e-01   5.3888732e-01
   8.8484848e-01   3.2727273e-01   5.4080186e-01
   8.8484848e-01   3.5151515e-01   5.4285428e-01
   8.8484848e-01   3.7575758e-01   5.4504259e-01
   8.8484848e-01   4.0000000e-01   5.4736470e-01
   8.8484848e-01   4.2424242e-01   5.4981841e-01
   8.8484848e-01   4.4848485e-01   5.5240143e-01
   8.8484848e-01   4.7272727e-01   5.5511139e-01
   8.8484848e-01   4.9696970e-01   5.5794583e-01
   8.8484848e-01   5.2121212e-01   5.6090221e-01
   8.8484848e-01   5.4545455e-01   5.6397794e-01
   8.8484848e-01   5.6969697e-01   5.6717035e-01
   8.8484848e-01   5.9393939e-01   5.7047674e-01
   8.8484848e-01   6.1818182e-01   5.7389432e-01
   8.8484848e-01   6.4242424e-01   5.7742032e-01
   8.8484848e-01   6.6666667e-01   5.8105187e-01
   8.8484848e-01   6.9090909e-01   5.8478613e-01
   8.8484848e-01   7.1515152e-01   5.8862020e-01
   8.8484848e-01   7.3939394e-01   5.9255117e-01
   8.8484848e-01   7.6363636e-01   5.9657615e-01
   8.8484848e-01   7.8787879e-01   6.0069219e-01
   8.8484848e-01   8.1212121e-01   6.0489640e-01
   8.8484848e-01   8.3636364e-01   6.0918586e-01
   8.8484848e-01   8.6060606e-01   6.1355767e-01
   8.8484848e-01   8.8484848e-01   6.1800894e-01
   8.8484848e-01   9.0909091e-01   6.2253680e-01
   8.8484848e-01   9.3333333e-01   6.2713841e-01
   8.8484848e-01   9.5757576e-01   6.3181097e-01
   8.8484848e-01   9.8181818e-01   6.3655167e-01
   8.8484848e-01   1.0060606e+00   6.4135778e-01
   8.8484848e-01   1.0303030e+00   6.4622657e-01
   8.8484848e-01   1.0545455e+00   6.5115537e-01
   8.8484848e-01   1.0787879e+00   6.5614156e-01
   8.8484848e-01   1.1030303e+00   6.6118253e-01
   8.8484848e-01   1.1272727e+00   6.6627575e-01
   8.8484848e-01   1.1515152e+00   6.7141873e-01
   8.8484848e-01   1.1757576e+00   6.7660901e-01
   8.8484848e-01   1.2000000e+00   6.8184421e-01
   9.0909091e-01  -1.2000000e+00   6.8986084e-01
   9.0909091e-01  -1.1757576e+00   6.8472195e-01
   9.0909091e-01  -1.1515152e+00   6.7962829e-01
   9.0909091e-01  -1.1272727e+00   6.7458219e-01
   9.0909091e-01  -1.1030303e+00   6.6958601e-01
   9.0909091e-01  -1.0787879e+00   6.6464219e-01
   9.0909091e-01  -1.0545455e+00   6.5975320e-01
   9.0909091e-01  -1.0303030e+00   6.5492155e-01
   9.0909091e-01  -1.0060606e+00   6.5014980e-01
   9.0909091e-01  -9.8181818e-01   6.4544054e-01
   9.0909091e-01  -9.5757576e-01   6.4079639e-01
   9.0909091e-01  -9.3333333e-01   6.3622003e-01
   9.0909091e-01  -9.0909091e-01   6.3171413e-01
   9.0909091e-01  -8.8484848e-01   6.2728143e-01
   9.0909091e-01  -8.6060606e-01   6.2292467e-01
   9.0909091e-01  -8.3636364e-01   6.1864661e-01
   9.0909091e-01  -8.1212121e-01   6.1445003e-01
   9.0909091e-01  -7.8787879e-01   6.1033773e-01
   9.0909091e-01  -7.6363636e-01   6.0631251e-01
   9.0909091e-01  -7.3939394e-01   6.0237717e-01
   9.0909091e-01  -7.1515152e-01   5.9853453e-01
   9.0909091e-01  -6.9090909e-01   5.9478737e-01
   9.0909091e-01  -6.6666667e-01   5.9113848e-01
   9.0909091e-01  -6.4242424e-01   5.8759064e-01
   9.0909091e-01  -6.1818182e-01   5.8414658e-01
   9.0909091e-01  -5.9393939e-01   5.8080904e-01
   9.0909091e-01  -5.6969697e-01   5.7758068e-01
   9.0909091e-01  -5.4545455e-01   5.7446415e-01
   9.0909091e-01  -5.2121212e-01   5.7146205e-01
   9.0909091e-01  -4.9696970e-01   5.6857692e-01
   9.0909091e-01  -4.7272727e-01   5.6581124e-01
   9.0909091e-01  -4.4848485e-01   5.6316743e-01
   9.0909091e-01  -4.2424242e-01   5.6064784e-01
   9.0909091e-01  -4.0000000e-01   5.5825472e-01
   9.0909091e-01  -3.7575758e-01   5.5599027e-01
   9.0909091e-01  -3.5151515e-01   5.5385657e-01
   9.0909091e-01  -3.2727273e-01   5.5185561e-01
   9.0909091e-01  -3.0303030e-01   5.4998929e-01
   9.0909091e-01  -2.7878788e-01   5.4825938e-01
   9.0909091e-01  -2.5454545e-01   5.4666755e-01
   9.0909091e-01  -2.3030303e-01   5.4521536e-01
   9.0909091e-01  -2.0606061e-01   5.4390422e-01
   9.0909091e-01  -1.8181818e-01   5.4273543e-01
   9.0909091e-01  -1.5757576e-01   5.4171015e-01
   9.0909091e-01  -1.3333333e-01   5.4082941e-01
   9.0909091e-01  -1.0909091e-01   5.4009410e-01
   9.0909091e-01  -8.4848485e-02   5.3950494e-01
   9.0909091e-01  -6.0606061e-02   5.3906256e-01
   9.0909091e-01  -3.6363636e-02   5.3876738e-01
   9.0909091e-01  -1.2121212e-02   5.3861972e-01
   9.0909091e-01   1.2121212e-02   5.3861972e-01
   9.0909091e-01   3.6363636e-02   5.3876738e-01
   9.0909091e-01   6.0606061e-02   5.3906256e-01
   9.0909091e-01   8.4848485e-02   5.3950494e-01
   9.0909091e-01   1.0909091e-01   5.4009410e-01
   9.0909091e-01   1.3333333e-01   5.4082941e-01
   9.0909091e-01   1.5757576e-01   5.4171015e-01
   9.0909091e-01   1.8181818e-01   5.4273543e-01
   9.0909091e-01   2.0606061e-01   5.4390422e-01
   9.0909091e-01   2.3030303e-01   5.4521536e-01
   9.0909091e-01   2.5454545e-01   5.4666755e-01
   9.0909091e-01   2.7878788e-01   5.4825938e-01
   9.0909091e-01   3.0303030e-01   5.4998929e-01
   9.0909091e-01   3.2727273e-01   5.5185561e-01
   9.0909091e-01   3.5151515e-01   5.5385657e-01
   9.0909091e-01   3.7575758e-01   5.5599027e-01
   9.0909091e-01   4.0000000e-01   5.5825472e-01
   9.0909091e-01   4.2424242e-01   5.6064784e-01
   9.0909091e-01   4.4848485e-01   5.6316743e-01
   9.0909091e-01   4.7272727e-01   5.6581124e-01
   9.0909091e-01   4.9696970e-01   5.6857692e-01
   9.0909091e-01   5.2121212e-01   5.7146205e-01
   9.0909091e-01   5.4545455e-01   5.7446415e-01
   9.0909091e-01   5.6969697e-01   5.7758068e-01
   9.0909091e-01   5.9393939e-01   5.8080904e-01
   9.0909091e-01   6.1818182e-01   5.8414658e-01
   9.0909091e-01   6.4242424e-01   5.8759064e-01
   9.0909091e-01   6.6666667e-01   5.9113848e-01
   9.0909091e-01   6.9090909e-01   5.9478737e-01
   9.0909091e-01   7.1515152e-01   5.9853453e-01
   9.0909091e-01   7.3939394e-01   6.0237717e-01
   9.0909091e-01   7.6363636e-01   6.0631251e-01
   9.0909091e-01   7.8787879e-01   6.1033773e-01
   9.0909091e-01   8.1212121e-01   6.1445003e-01
   9.0909091e-01   8.3636364e-01   6.1864661e-01
   9.0909091e-01   8.6060606e-01   6.2292467e-01
   9.0909091e-01   8.8484848e-01   6.2728143e-01
   9.0909091e-01   9.0909091e-01   6.3171413e-01
   9.0909091e-01   9.3333333e-01   6.3622003e-01
   9.0909091e-01   9.5757576e-01   6.4079639e-01
   9.0909091e-01   9.8181818e-01   6.4544054e-01
   9.0909091e-01   1.0060606e+00   6.5014980e-01
   9.0909091e-01   1.0303030e+00   6.5492155e-01
   9.0909091e-01   1.0545455e+00   6.5975320e-01
   9.0909091e-01   1.0787879e+00   6.6464219e-01
   9.0909091e-01   1.1030303e+00   6.6958601e-01
   9.0909091e-01   1.1272727e+00   6.7458219e-01
   9.0909091e-01   1.1515152e+00   6.7962829e-01
   9.0909091e-01   1.1757576e+00   6.8472195e-01
   9.0909091e-01   1.2000000e+00   6.8986084e-01
   9.3333333e-01  -1.2000000e+00   6.9783453e-01
   9.3333333e-01  -1.1757576e+00   6.9278968e-01
   9.3333333e-01  -1.1515152e+00   6.8779031e-01
   9.3333333e-01  -1.1272727e+00   6.8283869e-01
   9.3333333e-01  -1.1030303e+00   6.7793714e-01
   9.3333333e-01  -1.0787879e+00   6.7308800e-01
   9.3333333e-01  -1.0545455e+00   6.6829369e-01
   9.3333333e-01  -1.0303030e+00   6.6355665e-01
   9.3333333e-01  -1.0060606e+00   6.5887935e-01
   9.3333333e-01  -9.8181818e-01   6.5426430e-01
   9.3333333e-01  -9.5757576e-01   6.4971405e-01
   9.3333333e-01  -9.3333333e-01   6.4523117e-01
   9.3333333e-01  -9.0909091e-01   6.4081828e-01
   9.3333333e-01  -8.8484848e-01   6.3647800e-01
   9.3333333e-01  -8.6060606e-01   6.3221297e-01
   9.3333333e-01  -8.3636364e-01   6.2802587e-01
   9.3333333e-01  -8.1212121e-01   6.2391938e-01
   9.3333333e-01  -7.8787879e-01   6.1989618e-01
   9.3333333e-01  -7.6363636e-01   6.1595898e-01
   9.3333333e-01  -7.3939394e-01   6.1211048e-01
   9.3333333e-01  -7.1515152e-01   6.0835337e-01
   9.3333333e-01  -6.9090909e-01   6.0469033e-01
   9.3333333e-01  -6.6666667e-01   6.0112404e-01
   9.3333333e-01  -6.4242424e-01   5.9765717e-01
   9.3333333e-01  -6.1818182e-01   5.9429233e-01
   9.3333333e-01  -5.9393939e-01   5.9103214e-01
   9.3333333e-01  -5.6969697e-01   5.8787916e-01
   9.3333333e-01  -5.4545455e-01   5.8483592e-01
   9.3333333e-01  -5.2121212e-01   5.8190491e-01
   9.3333333e-01  -4.9696970e-01   5.7908855e-01
   9.3333333e-01  -4.7272727e-01   5.7638921e-01
   9.3333333e-01  -4.4848485e-01   5.7380921e-01
   9.3333333e-01  -4.2424242e-01   5.7135078e-01
   9.3333333e-01  -4.0000000e-01   5.6901608e-01
   9.3333333e-01  -3.7575758e-01   5.6680719e-01
   9.3333333e-01  -3.5151515e-01   5.6472610e-01
   9.3333333e-01  -3.2727273e-01   5.6277471e-01
   9.3333333e-01  -3.0303030e-01   5.6095482e-01
   9.3333333e-01  -2.7878788e-01   5.5926813e-01
   9.3333333e-01  -2.5454545e-01   5.5771622e-01
   9.3333333e-01  -2.3030303e-01   5.5630056e-01
   9.3333333e-01  -2.0606061e-01   5.5502251e-01
   9.3333333e-01  -1.8181818e-01   5.5388331e-01
   9.3333333e-01  -1.5757576e-01   5.5288404e-01
   9.3333333e-01  -1.3333333e-01   5.5202569e-01
   9.3333333e-01  -1.0909091e-01   5.5130911e-01
   9.3333333e-01  -8.4848485e-02   5.5073498e-01
   9.3333333e-01  -6.0606061e-02   5.5030389e-01
   9.3333333e-01  -3.6363636e-02   5.5001626e-01
   9.3333333e-01  -1.2121212e-02   5.4987238e-01
   9.3333333e-01   1.2121212e-02   5.4987238e-01
   9.3333333e-01   3.6363636e-02   5.5001626e-01
   9.3333333e-01   6.0606061e-02   5.5030389e-01
   9.3333333e-01   8.4848485e-02   5.5073498e-01
   9.3333333e-01   1.0909091e-01   5.5130911e-01
   9.3333333e-01   1.3333333e-01   5.5202569e-01
   9.3333333e-01   1.5757576e-01   5.5288404e-01
   9.3333333e-01   1.8181818e-01   5.5388331e-01
   9.3333333e-01   2.0606061e-01   5.5502251e-01
   9.3333333e-01   2.3030303e-01   5.5630056e-01
   9.3333333e-01   2.5454545e-01   5.5771622e-01
   9.3333333e-01   2.7878788e-01   5.5926813e-01
   9.3333333e-01   3.0303030e-01   5.6095482e-01
   9.3333333e-01   3.2727273e-01   5.6277471e-01
   9.3333333e-01   3.5151515e-01   5.6472610e-01
   9.3333333e-01   3.7575758e-01   5.6680719e-01
   9.3333333e-01   4.0000000e-01   5.6901608e-01
   9.3333333e-01   4.2424242e-01   5.7135078e-01
   9.3333333e-01   4.4848485e-01   5.7380921e-01
   9.3333333e-01   4.7272727e-01   5.7638921e-01
   9.3333333e-01   4.9696970e-01   5.7908855e-01
   9.3333333e-01   5.2121212e-01   5.8190491e-01
   9.3333333e-01   5.4545455e-01   5.8483592e-01
   9.3333333e-01   5.6969697e-01   5.8787916e-01
   9.3333333e-01   5.9393939e-01   5.9103214e-01
   9.3333333e-01   6.1818182e-01   5.9429233e-01
   9.3333333e-01   6.4242424e-01   5.9765717e-01
   9.3333333e-01   6.6666667e-01   6.0112404e-01
   9.3333333e-01   6.9090909e-01   6.0469033e-01
   9.3333333e-01   7.1515152e-01   6.0835337e-01
   9.3333333e-01   7.3939394e-01   6.1211048e-01
   9.3333333e-01   7.6363636e-01   6.1595898e-01
   9.3333333e-01   7.8787879e-01   6.1989618e-01
   9.3333333e-01   8.1212121e-01   6.2391938e-01
   9.3333333e-01   8.3636364e-01   6.2802587e-01
   9.3333333e-01   8.6060606e-01   6.3221297e-01
   9.3333333e-01   8.8484848e-01   6.3647800e-01
   9.3333333e-01   9.0909091e-01   6.4081828e-01
   9.3333333e-01   9.3333333e-01   6.4523117e-01
   9.3333333e-01   9.5757576e-01   6.4971405e-01
   9.3333333e-01   9.8181818e-01   6.5426430e-01
   9.3333333e-01   1.0060606e+00   6.5887935e-01
   9.3333333e-01   1.0303030e+00   6.6355665e-01
   9.3333333e-01   1.0545455e+00   6.6829369e-01
   9.3333333e-01   1.0787879e+00   6.7308800e-01
   9.3333333e-01   1.1030303e+00   6.7793714e-01
   9.3333333e-01   1.1272727e+00   6.8283869e-01
   9.3333333e-01   1.1515152e+00   6.8779031e-01
   9.3333333e-01   1.1757576e+00   6.9278968e-01
   9.3333333e-01   1.2000000e+00   6.9783453e-01
   9.5757576e-01  -1.2000000e+00   7.0576498e-01
   9.5757576e-01  -1.1757576e+00   7.0081194e-01
   9.5757576e-01  -1.1515152e+00   6.9590459e-01
   9.5757576e-01  -1.1272727e+00   6.9104514e-01
   9.5757576e-01  -1.1030303e+00   6.8623585e-01
   9.5757576e-01  -1.0787879e+00   6.8147900e-01
   9.5757576e-01  -1.0545455e+00   6.7677693e-01
   9.5757576e-01  -1.0303030e+00   6.7213201e-01
   9.5757576e-01  -1.0060606e+00   6.6754664e-01
   9.5757576e-01  -9.8181818e-01   6.6302326e-01
   9.5757576e-01  -9.5757576e-01   6.5856433e-01
   9.5757576e-01  -9.3333333e-01   6.5417234e-01
   9.5757576e-01  -9.0909091e-01   6.4984982e-01
   9.5757576e-01  -8.8484848e-01   6.4559930e-01
   9.5757576e-01  -8.6060606e-01   6.4142335e-01
   9.5757576e-01  -8.3636364e-01   6.3732453e-01
   9.5757576e-01  -8.1212121e-01   6.3330543e-01
   9.5757576e-01  -7.8787879e-01   6.2936864e-01
   9.5757576e-01  -7.6363636e-01   6.2551676e-01
   9.5757576e-01  -7.3939394e-01   6.2175240e-01
   9.5757576e-01  -7.1515152e-01   6.1807813e-01
   9.5757576e-01  -6.9090909e-01   6.1449654e-01
   9.5757576e-01  -6.6666667e-01   6.1101019e-01
   9.5757576e-01  -6.4242424e-01   6.0762165e-01
   9.5757576e-01  -6.1818182e-01   6.0433343e-01
   9.5757576e-01  -5.9393939e-01   6.0114802e-01
   9.5757576e-01  -5.6969697e-01   5.9806789e-01
   9.5757576e-01  -5.4545455e-01   5.9509546e-01
   9.5757576e-01  -5.2121212e-01   5.9223311e-01
   9.5757576e-01  -4.9696970e-01   5.8948314e-01
   9.5757576e-01  -4.7272727e-01   5.8684784e-01
   9.5757576e-01  -4.4848485e-01   5.8432941e-01
   9.5757576e-01  -4.2424242e-01   5.8192997e-01
   9.5757576e-01  -4.0000000e-01   5.7965160e-01
   9.5757576e-01  -3.7575758e-01   5.7749628e-01
   9.5757576e-01  -3.5151515e-01   5.7546591e-01
   9.5757576e-01  -3.2727273e-01   5.7356229e-01
   9.5757576e-01  -3.0303030e-01   5.7178714e-01
   9.5757576e-01  -2.7878788e-01   5.7014208e-01
   9.5757576e-01  -2.5454545e-01   5.6862861e-01
   9.5757576e-01  -2.3030303e-01   5.6724814e-01
   9.5757576e-01  -2.0606061e-01   5.6600195e-01
   9.5757576e-01  -1.8181818e-01   5.6489121e-01
   9.5757576e-01  -1.5757576e-01   5.6391699e-01
   9.5757576e-01  -1.3333333e-01   5.6308019e-01
   9.5757576e-01  -1.0909091e-01   5.6238163e-01
   9.5757576e-01  -8.4848485e-02   5.6182197e-01
   9.5757576e-01  -6.0606061e-02   5.6140175e-01
   9.5757576e-01  -3.6363636e-02   5.6112138e-01
   9.5757576e-01  -1.2121212e-02   5.6098112e-01
   9.5757576e-01   1.2121212e-02   5.6098112e-01
   9.5757576e-01   3.6363636e-02   5.6112138e-01
   9.5757576e-01   6.0606061e-02   5.6140175e-01
   9.5757576e-01   8.4848485e-02   5.6182197e-01
   9.5757576e-01   1.0909091e-01   5.6238163e-01
   9.5757576e-01   1.3333333e-01   5.6308019e-01
   9.5757576e-01   1.5757576e-01   5.6391699e-01
   9.5757576e-01   1.8181818e-01   5.6489121e-01
   9.5757576e-01   2.0606061e-01   5.6600195e-01
   9.5757576e-01   2.3030303e-01   5.6724814e-01
   9.5757576e-01   2.5454545e-01   5.6862861e-01
   9.5757576e-01   2.7878788e-01   5.7014208e-01
   9.5757576e-01   3.0303030e-01   5.7178714e-01
   9.5757576e-01   3.2727273e-01   5.7356229e-01
   9.5757576e-01   3.5151515e-01   5.7546591e-01
   9.5757576e-01   3.7575758e-01   5.7749628e-01
   9.5757576e-01   4.0000000e-01   5.7965160e-01
   9.5757576e-01   4.2424242e-01   5.8192997e-01
   9.5757576e-01   4.4848485e-01   5.8432941e-01
   9.5757576e-01   4.7272727e-01   5.8684784e-01
   9.5757576e-01   4.9696970e-01   5.8948314e-01
   9.5757576e-01   5.2121212e-01   5.9223311e-01
   9.5757576e-01   5.4545455e-01   5.9509546e-01
   9.5757576e-01   5.6969697e-01   5.9806789e-01
   9.5757576e-01   5.9393939e-01   6.0114802e-01
   9.5757576e-01   6.1818182e-01   6.0433343e-01
   9.5757576e-01   6.4242424e-01   6.0762165e-01
   9.5757576e-01   6.6666667e-01   6.1101019e-01
   9.5757576e-01   6.9090909e-01   6.1449654e-01
   9.5757576e-01   7.1515152e-01   6.1807813e-01
   9.5757576e-01   7.3939394e-01   6.2175240e-01
   9.5757576e-01   7.6363636e-01   6.2551676e-01
   9.5757576e-01   7.8787879e-01   6.2936864e-01
   9.5757576e-01   8.1212121e-01   6.3330543e-01
   9.5757576e-01   8.3636364e-01   6.3732453e-01
   9.5757576e-01   8.6060606e-01   6.4142335e-01
   9.5757576e-01   8.8484848e-01   6.4559930e-01
   9.5757576e-01   9.0909091e-01   6.4984982e-01
   9.5757576e-01   9.3333333e-01   6.5417234e-01
   9.5757576e-01   9.5757576e-01   6.5856433e-01
   9.5757576e-01   9.8181818e-01   6.6302326e-01
   9.5757576e-01   1.0060606e+00   6.6754664e-01
   9.5757576e-01   1.0303030e+00   6.7213201e-01
   9.5757576e-01   1.0545455e+00   6.7677693e-01
   9.5757576e-01   1.0787879e+00   6.8147900e-01
   9.5757576e-01   1.1030303e+00   6.8623585e-01
   9.5757576e-01   1.1272727e+00   6.9104514e-01
   9.5757576e-01   1.1515152e+00   6.9590459e-01
   9.5757576e-01   1.1757576e+00   7.0081194e-01
   9.5757576e-01   1.2000000e+00   7.0576498e-01
   9.8181818e-01  -1.2000000e+00   7.1365192e-01
   9.8181818e-01  -1.1757576e+00   7.0878852e-01
   9.8181818e-01  -1.1515152e+00   7.0397098e-01
   9.8181818e-01  -1.1272727e+00   6.9920145e-01
   9.8181818e-01  -1.1030303e+00   6.9448212e-01
   9.8181818e-01  -1.0787879e+00   6.8981522e-01
   9.8181818e-01  -1.0545455e+00   6.8520302e-01
   9.8181818e-01  -1.0303030e+00   6.8064782e-01
   9.8181818e-01  -1.0060606e+00   6.7615195e-01
   9.8181818e-01  -9.8181818e-01   6.7171777e-01
   9.8181818e-01  -9.5757576e-01   6.6734767e-01
   9.8181818e-01  -9.3333333e-01   6.6304405e-01
   9.8181818e-01  -9.0909091e-01   6.5880936e-01
   9.8181818e-01  -8.8484848e-01   6.5464605e-01
   9.8181818e-01  -8.6060606e-01   6.5055659e-01
   9.8181818e-01  -8.3636364e-01   6.4654346e-01
   9.8181818e-01  -8.1212121e-01   6.4260916e-01
   9.8181818e-01  -7.8787879e-01   6.3875619e-01
   9.8181818e-01  -7.6363636e-01   6.3498704e-01
   9.8181818e-01  -7.3939394e-01   6.3130421e-01
   9.8181818e-01  -7.1515152e-01   6.2771020e-01
   9.8181818e-01  -6.9090909e-01   6.2420749e-01
   9.8181818e-01  -6.6666667e-01   6.2079854e-01
   9.8181818e-01  -6.4242424e-01   6.1748581e-01
   9.8181818e-01  -6.1818182e-01   6.1427170e-01
   9.8181818e-01  -5.9393939e-01   6.1115862e-01
   9.8181818e-01  -5.6969697e-01   6.0814892e-01
   9.8181818e-01  -5.4545455e-01   6.0524492e-01
   9.8181818e-01  -5.2121212e-01   6.0244890e-01
   9.8181818e-01  -4.9696970e-01   5.9976306e-01
   9.8181818e-01  -4.7272727e-01   5.9718959e-01
   9.8181818e-01  -4.4848485e-01   5.9473059e-01
   9.8181818e-01  -4.2424242e-01   5.9238809e-01
   9.8181818e-01  -4.0000000e-01   5.9016407e-01
   9.8181818e-01  -3.7575758e-01   5.8806042e-01
   9.8181818e-01  -3.5151515e-01   5.8607895e-01
   9.8181818e-01  -3.2727273e-01   5.8422138e-01
   9.8181818e-01  -3.0303030e-01   5.8248936e-01
   9.8181818e-01  -2.7878788e-01   5.8088441e-01
   9.8181818e-01  -2.5454545e-01   5.7940798e-01
   9.8181818e-01  -2.3030303e-01   5.7806141e-01
   9.8181818e-01  -2.0606061e-01   5.7684591e-01
   9.8181818e-01  -1.8181818e-01   5.7576260e-01
   9.8181818e-01  -1.5757576e-01   5.7481248e-01
   9.8181818e-01  -1.3333333e-01   5.7399644e-01
   9.8181818e-01  -1.0909091e-01   5.7331523e-01
   9.8181818e-01  -8.4848485e-02   5.7276949e-01
   9.8181818e-01  -6.0606061e-02   5.7235974e-01
   9.8181818e-01  -3.6363636e-02   5.7208635e-01
   9.8181818e-01  -1.2121212e-02   5.7194960e-01
   9.8181818e-01   1.2121212e-02   5.7194960e-01
   9.8181818e-01   3.6363636e-02   5.7208635e-01
   9.8181818e-01   6.0606061e-02   5.7235974e-01
   9.8181818e-01   8.4848485e-02   5.7276949e-01
   9.8181818e-01   1.0909091e-01   5.7331523e-01
   9.8181818e-01   1.3333333e-01   5.7399644e-01
   9.8181818e-01   1.5757576e-01   5.7481248e-01
   9.8181818e-01   1.8181818e-01   5.7576260e-01
   9.8181818e-01   2.0606061e-01   5.7684591e-01
   9.8181818e-01   2.3030303e-01   5.7806141e-01
   9.8181818e-01   2.5454545e-01   5.7940798e-01
   9.8181818e-01   2.7878788e-01   5.8088441e-01
   9.8181818e-01   3.0303030e-01   5.8248936e-01
   9.8181818e-01   3.2727273e-01   5.8422138e-01
   9.8181818e-01   3.5151515e-01   5.8607895e-01
   9.8181818e-01   3.7575758e-01   5.8806042e-01
   9.8181818e-01   4.0000000e-01   5.9016407e-01
   9.8181818e-01   4.2424242e-01   5.9238809e-01
   9.8181818e-01   4.4848485e-01   5.9473059e-01
   9.8181818e-01   4.7272727e-01   5.9718959e-01
   9.8181818e-01   4.9696970e-01   5.9976306e-01
   9.8181818e-01   5.2121212e-01   6.0244890e-01
   9.8181818e-01   5.4545455e-01   6.0524492e-01
   9.8181818e-01   5.6969697e-01   6.0814892e-01
   9.8181818e-01   5.9393939e-01   6.1115862e-01
   9.8181818e-01   6.1818182e-01   6.1427170e-01
   9.8181818e-01   6.4242424e-01   6.1748581e-01
   9.8181818e-01   6.6666667e-01   6.2079854e-01
   9.8181818e-01   6.9090909e-01   6.2420749e-01
   9.8181818e-01   7.1515152e-01   6.2771020e-01
   9.8181818e-01   7.3939394e-01   6.3130421e-01
   9.8181818e-01   7.6363636e-01   6.3498704e-01
   9.8181818e-01   7.8787879e-01   6.3875619e-01
   9.8181818e-01   8.1212121e-01   6.4260916e-01
   9.8181818e-01   8.3636364e-01   6.4654346e-01
   9.8181818e-01   8.6060606e-01   6.5055659e-01
   9.8181818e-01   8.8484848e-01   6.5464605e-01
   9.8181818e-01   9.0909091e-01   6.5880936e-01
   9.8181818e-01   9.3333333e-01   6.6304405e-01
   9.8181818e-01   9.5757576e-01   6.6734767e-01
   9.8181818e-01   9.8181818e-01   6.7171777e-01
   9.8181818e-01   1.0060606e+00   6.7615195e-01
   9.8181818e-01   1.0303030e+00   6.8064782e-01
   9.8181818e-01   1.0545455e+00   6.8520302e-01
   9.8181818e-01   1.0787879e+00   6.8981522e-01
   9.8181818e-01   1.1030303e+00   6.9448212e-01
   9.8181818e-01   1.1272727e+00   6.9920145e-01
   9.8181818e-01   1.1515152e+00   7.0397098e-01
   9.8181818e-01   1.1757576e+00   7.0878852e-01
   9.8181818e-01   1.2000000e+00   7.1365192e-01
   1.0060606e+00  -1.2000000e+00   7.2149513e-01
   1.0060606e+00  -1.1757576e+00   7.1671925e-01
   1.0060606e+00  -1.1515152e+00   7.1198936e-01
   1.0060606e+00  -1.1272727e+00   7.0730755e-01
   1.0060606e+00  -1.1030303e+00   7.0267596e-01
   1.0060606e+00  -1.0787879e+00   6.9809675e-01
   1.0060606e+00  -1.0545455e+00   6.9357212e-01
   1.0060606e+00  -1.0303030e+00   6.8910431e-01
   1.0060606e+00  -1.0060606e+00   6.8469558e-01
   1.0060606e+00  -9.8181818e-01   6.8034821e-01
   1.0060606e+00  -9.5757576e-01   6.7606452e-01
   1.0060606e+00  -9.3333333e-01   6.7184684e-01
   1.0060606e+00  -9.0909091e-01   6.6769752e-01
   1.0060606e+00  -8.8484848e-01   6.6361895e-01
   1.0060606e+00  -8.6060606e-01   6.5961350e-01
   1.0060606e+00  -8.3636364e-01   6.5568358e-01
   1.0060606e+00  -8.1212121e-01   6.5183158e-01
   1.0060606e+00  -7.8787879e-01   6.4805991e-01
   1.0060606e+00  -7.6363636e-01   6.4437099e-01
   1.0060606e+00  -7.3939394e-01   6.4076721e-01
   1.0060606e+00  -7.1515152e-01   6.3725098e-01
   1.0060606e+00  -6.9090909e-01   6.3382468e-01
   1.0060606e+00  -6.6666667e-01   6.3049068e-01
   1.0060606e+00  -6.4242424e-01   6.2725133e-01
   1.0060606e+00  -6.1818182e-01   6.2410895e-01
   1.0060606e+00  -5.9393939e-01   6.2106583e-01
   1.0060606e+00  -5.6969697e-01   6.1812425e-01
   1.0060606e+00  -5.4545455e-01   6.1528641e-01
   1.0060606e+00  -5.2121212e-01   6.1255449e-01
   1.0060606e+00  -4.9696970e-01   6.0993061e-01
   1.0060606e+00  -4.7272727e-01   6.0741686e-01
   1.0060606e+00  -4.4848485e-01   6.0501525e-01
   1.0060606e+00  -4.2424242e-01   6.0272772e-01
   1.0060606e+00  -4.0000000e-01   6.0055615e-01
   1.0060606e+00  -3.7575758e-01   5.9850236e-01
   1.0060606e+00  -3.5151515e-01   5.9656807e-01
   1.0060606e+00  -3.2727273e-01   5.9475492e-01
   1.0060606e+00  -3.0303030e-01   5.9306448e-01
   1.0060606e+00  -2.7878788e-01   5.9149821e-01
   1.0060606e+00  -2.5454545e-01   5.9005749e-01
   1.0060606e+00  -2.3030303e-01   5.8874358e-01
   1.0060606e+00  -2.0606061e-01   5.8755765e-01
   1.0060606e+00  -1.8181818e-01   5.8650077e-01
   1.0060606e+00  -1.5757576e-01   5.8557388e-01
   1.0060606e+00  -1.3333333e-01   5.8477783e-01
   1.0060606e+00  -1.0909091e-01   5.8411333e-01
   1.0060606e+00  -8.4848485e-02   5.8358101e-01
   1.0060606e+00  -6.0606061e-02   5.8318133e-01
   1.0060606e+00  -3.6363636e-02   5.8291468e-01
   1.0060606e+00  -1.2121212e-02   5.8278129e-01
   1.0060606e+00   1.2121212e-02   5.8278129e-01
   1.0060606e+00   3.6363636e-02   5.8291468e-01
   1.0060606e+00   6.0606061e-02   5.8318133e-01
   1.0060606e+00   8.4848485e-02   5.8358101e-01
   1.0060606e+00   1.0909091e-01   5.8411333e-01
   1.0060606e+00   1.3333333e-01   5.8477783e-01
   1.0060606e+00   1.5757576e-01   5.8557388e-01
   1.0060606e+00   1.8181818e-01   5.8650077e-01
   1.0060606e+00   2.0606061e-01   5.8755765e-01
   1.0060606e+00   2.3030303e-01   5.8874358e-01
   1.0060606e+00   2.5454545e-01   5.9005749e-01
   1.0060606e+00   2.7878788e-01   5.9149821e-01
   1.0060606e+00   3.0303030e-01   5.9306448e-01
   1.0060606e+00   3.2727273e-01   5.9475492e-01
   1.0060606e+00   3.5151515e-01   5.9656807e-01
   1.0060606e+00   3.7575758e-01   5.9850236e-01
   1.0060606e+00   4.0000000e-01   6.0055615e-01
   1.0060606e+00   4.2424242e-01   6.0272772e-01
   1.0060606e+00   4.4848485e-01   6.0501525e-01
   1.0060606e+00   4.7272727e-01   6.0741686e-01
   1.0060606e+00   4.9696970e-01   6.0993061e-01
   1.0060606e+00   5.2121212e-01   6.1255449e-01
   1.0060606e+00   5.4545455e-01   6.1528641e-01
   1.0060606e+00   5.6969697e-01   6.1812425e-01
   1.0060606e+00   5.9393939e-01   6.2106583e-01
   1.0060606e+00   6.1818182e-01   6.2410895e-01
   1.0060606e+00   6.4242424e-01   6.2725133e-01
   1.0060606e+00   6.6666667e-01   6.3049068e-01
   1.0060606e+00   6.9090909e-01   6.3382468e-01
   1.0060606e+00   7.1515152e-01   6.3725098e-01
   1.0060606e+00   7.3939394e-01   6.4076721e-01
   1.0060606e+00   7.6363636e-01   6.4437099e-01
   1.0060606e+00   7.8787879e-01   6.4805991e-01
   1.0060606e+00   8.1212121e-01   6.5183158e-01
   1.0060606e+00   8.3636364e-01   6.5568358e-01
   1.0060606e+00   8.6060606e-01   6.5961350e-01
   1.0060606e+00   8.8484848e-01   6.6361895e-01
   1.0060606e+00   9.0909091e-01   6.6769752e-01
   1.0060606e+00   9.3333333e-01   6.7184684e-01
   1.0060606e+00   9.5757576e-01   6.7606452e-01
   1.0060606e+00   9.8181818e-01   6.8034821e-01
   1.0060606e+00   1.0060606e+00   6.8469558e-01
   1.0060606e+00   1.0303030e+00   6.8910431e-01
   1.0060606e+00   1.0545455e+00   6.9357212e-01
   1.0060606e+00   1.0787879e+00   6.9809675e-01
   1.0060606e+00   1.1030303e+00   7.0267596e-01
   1.0060606e+00   1.1272727e+00   7.0730755e-01
   1.0060606e+00   1.1515152e+00   7.1198936e-01
   1.0060606e+00   1.1757576e+00   7.1671925e-01
   1.0060606e+00   1.2000000e+00   7.2149513e-01
   1.0303030e+00  -1.2000000e+00   7.2929442e-01
   1.0303030e+00  -1.1757576e+00   7.2460400e-01
   1.0303030e+00  -1.1515152e+00   7.1995967e-01
   1.0303030e+00  -1.1272727e+00   7.1536345e-01
   1.0303030e+00  -1.1030303e+00   7.1081742e-01
   1.0303030e+00  -1.0787879e+00   7.0632370e-01
   1.0303030e+00  -1.0545455e+00   7.0188441e-01
   1.0303030e+00  -1.0303030e+00   6.9750173e-01
   1.0303030e+00  -1.0060606e+00   6.9317785e-01
   1.0303030e+00  -9.8181818e-01   6.8891498e-01
   1.0303030e+00  -9.5757576e-01   6.8471536e-01
   1.0303030e+00  -9.3333333e-01   6.8058126e-01
   1.0303030e+00  -9.0909091e-01   6.7651495e-01
   1.0303030e+00  -8.8484848e-01   6.7251873e-01
   1.0303030e+00  -8.6060606e-01   6.6859489e-01
   1.0303030e+00  -8.3636364e-01   6.6474576e-01
   1.0303030e+00  -8.1212121e-01   6.6097365e-01
   1.0303030e+00  -7.8787879e-01   6.5728089e-01
   1.0303030e+00  -7.6363636e-01   6.5366979e-01
   1.0303030e+00  -7.3939394e-01   6.5014266e-01
   1.0303030e+00  -7.1515152e-01   6.4670182e-01
   1.0303030e+00  -6.9090909e-01   6.4334957e-01
   1.0303030e+00  -6.6666667e-01   6.4008816e-01
   1.0303030e+00  -6.4242424e-01   6.3691987e-01
   1.0303030e+00  -6.1818182e-01   6.3384692e-01
   1.0303030e+00  -5.9393939e-01   6.3087151e-01
   1.0303030e+00  -5.6969697e-01   6.2799582e-01
   1.0303030e+00  -5.4545455e-01   6.2522196e-01
   1.0303030e+00  -5.2121212e-01   6.2255202e-01
   1.0303030e+00  -4.9696970e-01   6.1998803e-01
   1.0303030e+00  -4.7272727e-01   6.1753199e-01
   1.0303030e+00  -4.4848485e-01   6.1518582e-01
   1.0303030e+00  -4.2424242e-01   6.1295137e-01
   1.0303030e+00  -4.0000000e-01   6.1083045e-01
   1.0303030e+00  -3.7575758e-01   6.0882479e-01
   1.0303030e+00  -3.5151515e-01   6.0693603e-01
   1.0303030e+00  -3.2727273e-01   6.0516574e-01
   1.0303030e+00  -3.0303030e-01   6.0351542e-01
   1.0303030e+00  -2.7878788e-01   6.0198646e-01
   1.0303030e+00  -2.5454545e-01   6.0058016e-01
   1.0303030e+00  -2.3030303e-01   5.9929775e-01
   1.0303030e+00  -2.0606061e-01   5.9814034e-01
   1.0303030e+00  -1.8181818e-01   5.9710893e-01
   1.0303030e+00  -1.5757576e-01   5.9620443e-01
   1.0303030e+00  -1.3333333e-01   5.9542764e-01
   1.0303030e+00  -1.0909091e-01   5.9477926e-01
   1.0303030e+00  -8.4848485e-02   5.9425985e-01
   1.0303030e+00  -6.0606061e-02   5.9386989e-01
   1.0303030e+00  -3.6363636e-02   5.9360972e-01
   1.0303030e+00  -1.2121212e-02   5.9347957e-01
   1.0303030e+00   1.2121212e-02   5.9347957e-01
   1.0303030e+00   3.6363636e-02   5.9360972e-01
   1.0303030e+00   6.0606061e-02   5.9386989e-01
   1.0303030e+00   8.4848485e-02   5.9425985e-01
   1.0303030e+00   1.0909091e-01   5.9477926e-01
   1.0303030e+00   1.3333333e-01   5.9542764e-01
   1.0303030e+00   1.5757576e-01   5.9620443e-01
   1.0303030e+00   1.8181818e-01   5.9710893e-01
   1.0303030e+00   2.0606061e-01   5.9814034e-01
   1.0303030e+00   2.3030303e-01   5.9929775e-01
   1.0303030e+00   2.5454545e-01   6.0058016e-01
   1.0303030e+00   2.7878788e-01   6.0198646e-01
   1.0303030e+00   3.0303030e-01   6.0351542e-01
   1.0303030e+00   3.2727273e-01   6.0516574e-01
   1.0303030e+00   3.5151515e-01   6.0693603e-01
   1.0303030e+00   3.7575758e-01   6.0882479e-01
   1.0303030e+00   4.0000000e-01   6.1083045e-01
   1.0303030e+00   4.2424242e-01   6.1295137e-01
   1.0303030e+00   4.4848485e-01   6.1518582e-01
   1.0303030e+00   4.7272727e-01   6.1753199e-01
   1.0303030e+00   4.9696970e-01   6.1998803e-01
   1.0303030e+00   5.2121212e-01   6.2255202e-01
   1.0303030e+00   5.4545455e-01   6.2522196e-01
   1.0303030e+00   5.6969697e-01   6.2799582e-01
   1.0303030e+00   5.9393939e-01   6.3087151e-01
   1.0303030e+00   6.1818182e-01   6.3384692e-01
   1.0303030e+00   6.4242424e-01   6.3691987e-01
   1.0303030e+00   6.6666667e-01   6.4008816e-01
   1.0303030e+00   6.9090909e-01   6.4334957e-01
   1.0303030e+00   7.1515152e-01   6.4670182e-01
   1.0303030e+00   7.3939394e-01   6.5014266e-01
   1.0303030e+00   7.6363636e-01   6.5366979e-01
   1.0303030e+00   7.8787879e-01   6.5728089e-01
   1.0303030e+00   8.1212121e-01   6.6097365e-01
   1.0303030e+00   8.3636364e-01   6.6474576e-01
   1.0303030e+00   8.6060606e-01   6.6859489e-01
   1.0303030e+00   8.8484848e-01   6.7251873e-01
   1.0303030e+00   9.0909091e-01   6.7651495e-01
   1.0303030e+00   9.3333333e-01   6.8058126e-01
   1.0303030e+00   9.5757576e-01   6.8471536e-01
   1.0303030e+00   9.8181818e-01   6.8891498e-01
   1.0303030e+00   1.0060606e+00   6.9317785e-01
   1.0303030e+00   1.0303030e+00   6.9750173e-01
   1.0303030e+00   1.0545455e+00   7.0188441e-01
   1.0303030e+00   1.0787879e+00   7.0632370e-01
   1.0303030e+00   1.1030303e+00   7.1081742e-01
   1.0303030e+00   1.1272727e+00   7.1536345e-01
   1.0303030e+00   1.1515152e+00   7.1995967e-01
   1.0303030e+00   1.1757576e+00   7.2460400e-01
   1.0303030e+00   1.2000000e+00   7.2929442e-01
   1.0545455e+00  -1.2000000e+00   7.3704964e-01
   1.0545455e+00  -1.1757576e+00   7.3244268e-01
   1.0545455e+00  -1.1515152e+00   7.2788186e-01
   1.0545455e+00  -1.1272727e+00   7.2336916e-01
   1.0545455e+00  -1.1030303e+00   7.1890659e-01
   1.0545455e+00  -1.0787879e+00   7.1449622e-01
   1.0545455e+00  -1.0545455e+00   7.1014010e-01
   1.0545455e+00  -1.0303030e+00   7.0584036e-01
   1.0545455e+00  -1.0060606e+00   7.0159910e-01
   1.0545455e+00  -9.8181818e-01   6.9741849e-01
   1.0545455e+00  -9.5757576e-01   6.9330069e-01
   1.0545455e+00  -9.3333333e-01   6.8924789e-01
   1.0545455e+00  -9.0909091e-01   6.8526230e-01
   1.0545455e+00  -8.8484848e-01   6.8134612e-01
   1.0545455e+00  -8.6060606e-01   6.7750158e-01
   1.0545455e+00  -8.3636364e-01   6.7373093e-01
   1.0545455e+00  -8.1212121e-01   6.7003639e-01
   1.0545455e+00  -7.8787879e-01   6.6642020e-01
   1.0545455e+00  -7.6363636e-01   6.6288461e-01
   1.0545455e+00  -7.3939394e-01   6.5943183e-01
   1.0545455e+00  -7.1515152e-01   6.5606409e-01
   1.0545455e+00  -6.9090909e-01   6.5278359e-01
   1.0545455e+00  -6.6666667e-01   6.4959253e-01
   1.0545455e+00  -6.4242424e-01   6.4649306e-01
   1.0545455e+00  -6.1818182e-01   6.4348734e-01
   1.0545455e+00  -5.9393939e-01   6.4057748e-01
   1.0545455e+00  -5.6969697e-01   6.3776554e-01
   1.0545455e+00  -5.4545455e-01   6.3505358e-01
   1.0545455e+00  -5.2121212e-01   6.3244358e-01
   1.0545455e+00  -4.9696970e-01   6.2993750e-01
   1.0545455e+00  -4.7272727e-01   6.2753724e-01
   1.0545455e+00  -4.4848485e-01   6.2524464e-01
   1.0545455e+00  -4.2424242e-01   6.2306148e-01
   1.0545455e+00  -4.0000000e-01   6.2098948e-01
   1.0545455e+00  -3.7575758e-01   6.1903029e-01
   1.0545455e+00  -3.5151515e-01   6.1718549e-01
   1.0545455e+00  -3.2727273e-01   6.1545658e-01
   1.0545455e+00  -3.0303030e-01   6.1384498e-01
   1.0545455e+00  -2.7878788e-01   6.1235201e-01
   1.0545455e+00  -2.5454545e-01   6.1097894e-01
   1.0545455e+00  -2.3030303e-01   6.0972691e-01
   1.0545455e+00  -2.0606061e-01   6.0859700e-01
   1.0545455e+00  -1.8181818e-01   6.0759015e-01
   1.0545455e+00  -1.5757576e-01   6.0670724e-01
   1.0545455e+00  -1.3333333e-01   6.0594903e-01
   1.0545455e+00  -1.0909091e-01   6.0531618e-01
   1.0545455e+00  -8.4848485e-02   6.0480923e-01
   1.0545455e+00  -6.0606061e-02   6.0442863e-01
   1.0545455e+00  -3.6363636e-02   6.0417471e-01
   1.0545455e+00  -1.2121212e-02   6.0404770e-01
   1.0545455e+00   1.2121212e-02   6.0404770e-01
   1.0545455e+00   3.6363636e-02   6.0417471e-01
   1.0545455e+00   6.0606061e-02   6.0442863e-01
   1.0545455e+00   8.4848485e-02   6.0480923e-01
   1.0545455e+00   1.0909091e-01   6.0531618e-01
   1.0545455e+00   1.3333333e-01   6.0594903e-01
   1.0545455e+00   1.5757576e-01   6.0670724e-01
   1.0545455e+00   1.8181818e-01   6.0759015e-01
   1.0545455e+00   2.0606061e-01   6.0859700e-01
   1.0545455e+00   2.3030303e-01   6.0972691e-01
   1.0545455e+00   2.5454545e-01   6.1097894e-01
   1.0545455e+00   2.7878788e-01   6.1235201e-01
   1.0545455e+00   3.0303030e-01   6.1384498e-01
   1.0545455e+00   3.2727273e-01   6.1545658e-01
   1.0545455e+00   3.5151515e-01   6.1718549e-01
   1.0545455e+00   3.7575758e-01   6.1903029e-01
   1.0545455e+00   4.0000000e-01   6.2098948e-01
   1.0545455e+00   4.2424242e-01   6.2306148e-01
   1.0545455e+00   4.4848485e-01   6.2524464e-01
   1.0545455e+00   4.7272727e-01   6.2753724e-01
   1.0545455e+00   4.9696970e-01   6.2993750e-01
   1.0545455e+00   5.2121212e-01   6.3244358e-01
   1.0545455e+00   5.4545455e-01   6.3505358e-01
   1.0545455e+00   5.6969697e-01   6.3776554e-01
   1.0545455e+00   5.9393939e-01   6.4057748e-01
   1.0545455e+00   6.1818182e-01   6.4348734e-01
   1.0545455e+00   6.4242424e-01   6.4649306e-01
   1.0545455e+00   6.6666667e-01   6.4959253e-01
   1.0545455e+00   6.9090909e-01   6.5278359e-01
   1.0545455e+00   7.1515152e-01   6.5606409e-01
   1.0545455e+00   7.3939394e-01   6.5943183e-01
   1.0545455e+00   7.6363636e-01   6.6288461e-01
   1.0545455e+00   7.8787879e-01   6.6642020e-01
   1.0545455e+00   8.1212121e-01   6.7003639e-01
   1.0545455e+00   8.3636364e-01   6.7373093e-01
   1.0545455e+00   8.6060606e-01   6.7750158e-01
   1.0545455e+00   8.8484848e-01   6.8134612e-01
   1.0545455e+00   9.0909091e-01   6.8526230e-01
   1.0545455e+00   9.3333333e-01   6.8924789e-01
   1.0545455e+00   9.5757576e-01   6.9330069e-01
   1.0545455e+00   9.8181818e-01   6.9741849e-01
   1.0545455e+00   1.0060606e+00   7.0159910e-01
   1.0545455e+00   1.0303030e+00   7.0584036e-01
   1.0545455e+00   1.0545455e+00   7.1014010e-01
   1.0545455e+00   1.0787879e+00   7.1449622e-01
   1.0545455e+00   1.1030303e+00   7.1890659e-01
   1.0545455e+00   1.1272727e+00   7.2336916e-01
   1.0545455e+00   1.1515152e+00   7.2788186e-01
   1.0545455e+00   1.1757576e+00   7.3244268e-01
   1.0545455e+00   1.2000000e+00   7.3704964e-01
   1.0787879e+00  -1.2000000e+00   7.4476069e-01
   1.0787879e+00  -1.1757576e+00   7.4023524e-01
   1.0787879e+00  -1.1515152e+00   7.3575594e-01
   1.0787879e+00  -1.1272727e+00   7.3132473e-01
   1.0787879e+00  -1.1030303e+00   7.2694358e-01
   1.0787879e+00  -1.0787879e+00   7.2261447e-01
   1.0787879e+00  -1.0545455e+00   7.1833943e-01
   1.0787879e+00  -1.0303030e+00   7.1412049e-01
   1.0787879e+00  -1.0060606e+00   7.0995972e-01
   1.0787879e+00  -9.8181818e-01   7.0585920e-01
   1.0787879e+00  -9.5757576e-01   7.0182103e-01
   1.0787879e+00  -9.3333333e-01   6.9784732e-01
   1.0787879e+00  -9.0909091e-01   6.9394022e-01
   1.0787879e+00  -8.8484848e-01   6.9010186e-01
   1.0787879e+00  -8.6060606e-01   6.8633440e-01
   1.0787879e+00  -8.3636364e-01   6.8263998e-01
   1.0787879e+00  -8.1212121e-01   6.7902077e-01
   1.0787879e+00  -7.8787879e-01   6.7547893e-01
   1.0787879e+00  -7.6363636e-01   6.7201661e-01
   1.0787879e+00  -7.3939394e-01   6.6863595e-01
   1.0787879e+00  -7.1515152e-01   6.6533910e-01
   1.0787879e+00  -6.9090909e-01   6.6212818e-01
   1.0787879e+00  -6.6666667e-01   6.5900529e-01
   1.0787879e+00  -6.4242424e-01   6.5597251e-01
   1.0787879e+00  -6.1818182e-01   6.5303191e-01
   1.0787879e+00  -5.9393939e-01   6.5018550e-01
   1.0787879e+00  -5.6969697e-01   6.4743529e-01
   1.0787879e+00  -5.4545455e-01   6.4478322e-01
   1.0787879e+00  -5.2121212e-01   6.4223122e-01
   1.0787879e+00  -4.9696970e-01   6.3978115e-01
   1.0787879e+00  -4.7272727e-01   6.3743482e-01
   1.0787879e+00  -4.4848485e-01   6.3519401e-01
   1.0787879e+00  -4.2424242e-01   6.3306042e-01
   1.0787879e+00  -4.0000000e-01   6.3103569e-01
   1.0787879e+00  -3.7575758e-01   6.2912140e-01
   1.0787879e+00  -3.5151515e-01   6.2731906e-01
   1.0787879e+00  -3.2727273e-01   6.2563010e-01
   1.0787879e+00  -3.0303030e-01   6.2405588e-01
   1.0787879e+00  -2.7878788e-01   6.2259766e-01
   1.0787879e+00  -2.5454545e-01   6.2125665e-01
   1.0787879e+00  -2.3030303e-01   6.2003395e-01
   1.0787879e+00  -2.0606061e-01   6.1893057e-01
   1.0787879e+00  -1.8181818e-01   6.1794742e-01
   1.0787879e+00  -1.5757576e-01   6.1708534e-01
   1.0787879e+00  -1.3333333e-01   6.1634505e-01
   1.0787879e+00  -1.0909091e-01   6.1572718e-01
   1.0787879e+00  -8.4848485e-02   6.1523224e-01
   1.0787879e+00  -6.0606061e-02   6.1486067e-01
   1.0787879e+00  -3.6363636e-02   6.1461278e-01
   1.0787879e+00  -1.2121212e-02   6.1448879e-01
   1.0787879e+00   1.2121212e-02   6.1448879e-01
   1.0787879e+00   3.6363636e-02   6.1461278e-01
   1.0787879e+00   6.0606061e-02   6.1486067e-01
   1.0787879e+00   8.4848485e-02   6.1523224e-01
   1.0787879e+00   1.0909091e-01   6.1572718e-01
   1.0787879e+00   1.3333333e-01   6.1634505e-01
   1.0787879e+00   1.5757576e-01   6.1708534e-01
   1.0787879e+00   1.8181818e-01   6.1794742e-01
   1.0787879e+00   2.0606061e-01   6.1893057e-01
   1.0787879e+00   2.3030303e-01   6.2003395e-01
   1.0787879e+00   2.5454545e-01   6.2125665e-01
   1.0787879e+00   2.7878788e-01   6.2259766e-01
   1.0787879e+00   3.0303030e-01   6.2405588e-01
   1.0787879e+00   3.2727273e-01   6.2563010e-01
   1.0787879e+00   3.5151515e-01   6.2731906e-01
   1.0787879e+00   3.7575758e-01   6.2912140e-01
   1.0787879e+00   4.0000000e-01   6.3103569e-01
   1.0787879e+00   4.2424242e-01   6.3306042e-01
   1.0787879e+00   4.4848485e-01   6.3519401e-01
   1.0787879e+00   4.7272727e-01   6.3743482e-01
   1.0787879e+00   4.9696970e-01   6.3978115e-01
   1.0787879e+00   5.2121212e-01   6.4223122e-01
   1.0787879e+00   5.4545455e-01   6.4478322e-01
   1.0787879e+00   5.6969697e-01   6.4743529e-01
   1.0787879e+00   5.9393939e-01   6.5018550e-01
   1.0787879e+00   6.1818182e-01   6.5303191e-01
   1.0787879e+00   6.4242424e-01   6.5597251e-01
   1.0787879e+00   6.6666667e-01   6.5900529e-01
   1.0787879e+00   6.9090909e-01   6.6212818e-01
   1.0787879e+00   7.1515152e-01   6.6533910e-01
   1.0787879e+00   7.3939394e-01   6.6863595e-01
   1.0787879e+00   7.6363636e-01   6.7201661e-01
   1.0787879e+00   7.8787879e-01   6.7547893e-01
   1.0787879e+00   8.1212121e-01   6.7902077e-01
   1.0787879e+00   8.3636364e-01   6.8263998e-01
   1.0787879e+00   8.6060606e-01   6.8633440e-01
   1.0787879e+00   8.8484848e-01   6.9010186e-01
   1.0787879e+00   9.0909091e-01   6.9394022e-01
   1.0787879e+00   9.3333333e-01   6.9784732e-01
   1.0787879e+00   9.5757576e-01   7.0182103e-01
   1.0787879e+00   9.8181818e-01   7.0585920e-01
   1.0787879e+00   1.0060606e+00   7.0995972e-01
   1.0787879e+00   1.0303030e+00   7.1412049e-01
   1.0787879e+00   1.0545455e+00   7.1833943e-01
   1.0787879e+00   1.0787879e+00   7.2261447e-01
   1.0787879e+00   1.1030303e+00   7.2694358e-01
   1.0787879e+00   1.1272727e+00   7.3132473e-01
   1.0787879e+00   1.1515152e+00   7.3575594e-01
   1.0787879e+00   1.1757576e+00   7.4023524e-01
   1.0787879e+00   1.2000000e+00   7.4476069e-01
   1.1030303e+00  -1.2000000e+00   7.5242750e-01
   1.1030303e+00  -1.1757576e+00   7.4798163e-01
   1.1030303e+00  -1.1515152e+00   7.4358192e-01
   1.1030303e+00  -1.1272727e+00   7.3923025e-01
   1.1030303e+00  -1.1030303e+00   7.3492852e-01
   1.1030303e+00  -1.0787879e+00   7.3067867e-01
   1.1030303e+00  -1.0545455e+00   7.2648266e-01
   1.1030303e+00  -1.0303030e+00   7.2234247e-01
   1.1030303e+00  -1.0060606e+00   7.1826009e-01
   1.1030303e+00  -9.8181818e-01   7.1423756e-01
   1.1030303e+00  -9.5757576e-01   7.1027690e-01
   1.1030303e+00  -9.3333333e-01   7.0638016e-01
   1.1030303e+00  -9.0909091e-01   7.0254941e-01
   1.1030303e+00  -8.8484848e-01   6.9878672e-01
   1.1030303e+00  -8.6060606e-01   6.9509416e-01
   1.1030303e+00  -8.3636364e-01   6.9147382e-01
   1.1030303e+00  -8.1212121e-01   6.8792778e-01
   1.1030303e+00  -7.8787879e-01   6.8445813e-01
   1.1030303e+00  -7.6363636e-01   6.8106693e-01
   1.1030303e+00  -7.3939394e-01   6.7775627e-01
   1.1030303e+00  -7.1515152e-01   6.7452819e-01
   1.1030303e+00  -6.9090909e-01   6.7138473e-01
   1.1030303e+00  -6.6666667e-01   6.6832793e-01
   1.1030303e+00  -6.4242424e-01   6.6535979e-01
   1.1030303e+00  -6.1818182e-01   6.6248227e-01
   1.1030303e+00  -5.9393939e-01   6.5969733e-01
   1.1030303e+00  -5.6969697e-01   6.5700688e-01
   1.1030303e+00  -5.4545455e-01   6.5441280e-01
   1.1030303e+00  -5.2121212e-01   6.5191692e-01
   1.1030303e+00  -4.9696970e-01   6.4952103e-01
   1.1030303e+00  -4.7272727e-01   6.4722688e-01
   1.1030303e+00  -4.4848485e-01   6.4503615e-01
   1.1030303e+00  -4.2424242e-01   6.4295049e-01
   1.1030303e+00  -4.0000000e-01   6.4097145e-01
   1.1030303e+00  -3.7575758e-01   6.3910055e-01
   1.1030303e+00  -3.5151515e-01   6.3733923e-01
   1.1030303e+00  -3.2727273e-01   6.3568887e-01
   1.1030303e+00  -3.0303030e-01   6.3415075e-01
   1.1030303e+00  -2.7878788e-01   6.3272610e-01
   1.1030303e+00  -2.5454545e-01   6.3141605e-01
   1.1030303e+00  -2.3030303e-01   6.3022165e-01
   1.1030303e+00  -2.0606061e-01   6.2914388e-01
   1.1030303e+00  -1.8181818e-01   6.2818362e-01
   1.1030303e+00  -1.5757576e-01   6.2734164e-01
   1.1030303e+00  -1.3333333e-01   6.2661864e-01
   1.1030303e+00  -1.0909091e-01   6.2601522e-01
   1.1030303e+00  -8.4848485e-02   6.2553188e-01
   1.1030303e+00  -6.0606061e-02   6.2516902e-01
   1.1030303e+00  -3.6363636e-02   6.2492695e-01
   1.1030303e+00  -1.2121212e-02   6.2480586e-01
   1.1030303e+00   1.2121212e-02   6.2480586e-01
   1.1030303e+00   3.6363636e-02   6.2492695e-01
   1.1030303e+00   6.0606061e-02   6.2516902e-01
   1.1030303e+00   8.4848485e-02   6.2553188e-01
   1.1030303e+00   1.0909091e-01   6.2601522e-01
   1.1030303e+00   1.3333333e-01   6.2661864e-01
   1.1030303e+00   1.5757576e-01   6.2734164e-01
   1.1030303e+00   1.8181818e-01   6.2818362e-01
   1.1030303e+00   2.0606061e-01   6.2914388e-01
   1.1030303e+00   2.3030303e-01   6.3022165e-01
   1.1030303e+00   2.5454545e-01   6.3141605e-01
   1.1030303e+00   2.7878788e-01   6.3272610e-01
   1.1030303e+00   3.0303030e-01   6.3415075e-01
   1.1030303e+00   3.2727273e-01   6.3568887e-01
   1.1030303e+00   3.5151515e-01   6.3733923e-01
   1.1030303e+00   3.7575758e-01   6.3910055e-01
   1.1030303e+00   4.0000000e-01   6.4097145e-01
   1.1030303e+00   4.2424242e-01   6.4295049e-01
   1.1030303e+00   4.4848485e-01   6.4503615e-01
   1.1030303e+00   4.7272727e-01   6.4722688e-01
   1.1030303e+00   4.9696970e-01   6.4952103e-01
   1.1030303e+00   5.2121212e-01   6.5191692e-01
   1.1030303e+00   5.4545455e-01   6.5441280e-01
   1.1030303e+00   5.6969697e-01   6.5700688e-01
   1.1030303e+00   5.9393939e-01   6.5969733e-01
   1.1030303e+00   6.1818182e-01   6.6248227e-01
   1.1030303e+00   6.4242424e-01   6.6535979e-01
   1.1030303e+00   6.6666667e-01   6.6832793e-01
   1.1030303e+00   6.9090909e-01   6.7138473e-01
   1.1030303e+00   7.1515152e-01   6.7452819e-01
   1.1030303e+00   7.3939394e-01   6.7775627e-01
   1.1030303e+00   7.6363636e-01   6.8106693e-01
   1.1030303e+00   7.8787879e-01   6.8445813e-01
   1.1030303e+00   8.1212121e-01   6.8792778e-01
   1.1030303e+00   8.3636364e-01   6.9147382e-01
   1.1030303e+00   8.6060606e-01   6.9509416e-01
   1.1030303e+00   8.8484848e-01   6.9878672e-01
   1.1030303e+00   9.0909091e-01   7.0254941e-01
   1.1030303e+00   9.3333333e-01   7.0638016e-01
   1.1030303e+00   9.5757576e-01   7.1027690e-01
   1.1030303e+00   9.8181818e-01   7.1423756e-01
   1.1030303e+00   1.0060606e+00   7.1826009e-01
   1.1030303e+00   1.0303030e+00   7.2234247e-01
   1.1030303e+00   1.0545455e+00   7.2648266e-01
   1.1030303e+00   1.0787879e+00   7.3067867e-01
   1.1030303e+00   1.1030303e+00   7.3492852e-01
   1.1030303e+00   1.1272727e+00   7.3923025e-01
   1.1030303e+00   1.1515152e+00   7.4358192e-01
   1.1030303e+00   1.1757576e+00   7.4798163e-01
   1.1030303e+00   1.2000000e+00   7.5242750e-01
   1.1272727e+00  -1.2000000e+00   7.6005001e-01
   1.1272727e+00  -1.1757576e+00   7.5568188e-01
   1.1272727e+00  -1.1515152e+00   7.5135988e-01
   1.1272727e+00  -1.1272727e+00   7.4708583e-01
   1.1272727e+00  -1.1030303e+00   7.4286159e-01
   1.1272727e+00  -1.0787879e+00   7.3868904e-01
   1.1272727e+00  -1.0545455e+00   7.3457007e-01
   1.1272727e+00  -1.0303030e+00   7.3050662e-01
   1.1272727e+00  -1.0060606e+00   7.2650063e-01
   1.1272727e+00  -9.8181818e-01   7.2255404e-01
   1.1272727e+00  -9.5757576e-01   7.1866884e-01
   1.1272727e+00  -9.3333333e-01   7.1484701e-01
   1.1272727e+00  -9.0909091e-01   7.1109054e-01
   1.1272727e+00  -8.8484848e-01   7.0740143e-01
   1.1272727e+00  -8.6060606e-01   7.0378171e-01
   1.1272727e+00  -8.3636364e-01   7.0023336e-01
   1.1272727e+00  -8.1212121e-01   6.9675841e-01
   1.1272727e+00  -7.8787879e-01   6.9335887e-01
   1.1272727e+00  -7.6363636e-01   6.9003673e-01
   1.1272727e+00  -7.3939394e-01   6.8679400e-01
   1.1272727e+00  -7.1515152e-01   6.8363264e-01
   1.1272727e+00  -6.9090909e-01   6.8055463e-01
   1.1272727e+00  -6.6666667e-01   6.7756192e-01
   1.1272727e+00  -6.4242424e-01   6.7465642e-01
   1.1272727e+00  -6.1818182e-01   6.7184005e-01
   1.1272727e+00  -5.9393939e-01   6.6911466e-01
   1.1272727e+00  -5.6969697e-01   6.6648210e-01
   1.1272727e+00  -5.4545455e-01   6.6394416e-01
   1.1272727e+00  -5.2121212e-01   6.6150261e-01
   1.1272727e+00  -4.9696970e-01   6.5915917e-01
   1.1272727e+00  -4.7272727e-01   6.5691550e-01
   1.1272727e+00  -4.4848485e-01   6.5477323e-01
   1.1272727e+00  -4.2424242e-01   6.5273391e-01
   1.1272727e+00  -4.0000000e-01   6.5079906e-01
   1.1272727e+00  -3.7575758e-01   6.4897011e-01
   1.1272727e+00  -3.5151515e-01   6.4724844e-01
   1.1272727e+00  -3.2727273e-01   6.4563538e-01
   1.1272727e+00  -3.0303030e-01   6.4413215e-01
   1.1272727e+00  -2.7878788e-01   6.4273991e-01
   1.1272727e+00  -2.5454545e-01   6.4145977e-01
   1.1272727e+00  -2.3030303e-01   6.4029272e-01
   1.1272727e+00  -2.0606061e-01   6.3923968e-01
   1.1272727e+00  -1.8181818e-01   6.3830150e-01
   1.1272727e+00  -1.5757576e-01   6.3747893e-01
   1.1272727e+00  -1.3333333e-01   6.3677263e-01
   1.1272727e+00  -1.0909091e-01   6.3618316e-01
   1.1272727e+00  -8.4848485e-02   6.3571101e-01
   1.1272727e+00  -6.0606061e-02   6.3535656e-01
   1.1272727e+00  -3.6363636e-02   6.3512010e-01
   1.1272727e+00  -1.2121212e-02   6.3500183e-01
   1.1272727e+00   1.2121212e-02   6.3500183e-01
   1.1272727e+00   3.6363636e-02   6.3512010e-01
   1.1272727e+00   6.0606061e-02   6.3535656e-01
   1.1272727e+00   8.4848485e-02   6.3571101e-01
   1.1272727e+00   1.0909091e-01   6.3618316e-01
   1.1272727e+00   1.3333333e-01   6.3677263e-01
   1.1272727e+00   1.5757576e-01   6.3747893e-01
   1.1272727e+00   1.8181818e-01   6.3830150e-01
   1.1272727e+00   2.0606061e-01   6.3923968e-01
   1.1272727e+00   2.3030303e-01   6.4029272e-01
   1.1272727e+00   2.5454545e-01   6.4145977e-01
   1.1272727e+00   2.7878788e-01   6.4273991e-01
   1.1272727e+00   3.0303030e-01   6.4413215e-01
   1.1272727e+00   3.2727273e-01   6.4563538e-01
   1.1272727e+00   3.5151515e-01   6.4724844e-01
   1.1272727e+00   3.7575758e-01   6.4897011e-01
   1.1272727e+00   4.0000000e-01   6.5079906e-01
   1.1272727e+00   4.2424242e-01   6.5273391e-01
   1.1272727e+00   4.4848485e-01   6.5477323e-01
   1.1272727e+00   4.7272727e-01   6.5691550e-01
   1.1272727e+00   4.9696970e-01   6.5915917e-01
   1.1272727e+00   5.2121212e-01   6.6150261e-01
   1.1272727e+00   5.4545455e-01   6.6394416e-01
   1.1272727e+00   5.6969697e-01   6.6648210e-01
   1.1272727e+00   5.9393939e-01   6.6911466e-01
   1.1272727e+00   6.1818182e-01   6.7184005e-01
   1.1272727e+00   6.4242424e-01   6.7465642e-01
   1.1272727e+00   6.6666667e-01   6.7756192e-01
   1.1272727e+00   6.9090909e-01   6.8055463e-01
   1.1272727e+00   7.1515152e-01   6.8363264e-01
   1.1272727e+00   7.3939394e-01   6.8679400e-01
   1.1272727e+00   7.6363636e-01   6.9003673e-01
   1.1272727e+00   7.8787879e-01   6.9335887e-01
   1.1272727e+00   8.1212121e-01   6.9675841e-01
   1.1272727e+00   8.3636364e-01   7.0023336e-01
   1.1272727e+00   8.6060606e-01   7.0378171e-01
   1.1272727e+00   8.8484848e-01   7.0740143e-01
   1.1272727e+00   9.0909091e-01   7.1109054e-01
   1.1272727e+00   9.3333333e-01   7.1484701e-01
   1.1272727e+00   9.5757576e-01   7.1866884e-01
   1.1272727e+00   9.8181818e-01   7.2255404e-01
   1.1272727e+00   1.0060606e+00   7.2650063e-01
   1.1272727e+00   1.0303030e+00   7.3050662e-01
   1.1272727e+00   1.0545455e+00   7.3457007e-01
   1.1272727e+00   1.0787879e+00   7.3868904e-01
   1.1272727e+00   1.1030303e+00   7.4286159e-01
   1.1272727e+00   1.1272727e+00   7.4708583e-01
   1.1272727e+00   1.1515152e+00   7.5135988e-01
   1.1272727e+00   1.1757576e+00   7.5568188e-01
   1.1272727e+00   1.2000000e+00   7.6005001e-01
   1.1515152e+00  -1.2000000e+00   7.6762821e-01
   1.1515152e+00  -1.1757576e+00   7.6333602e-01
   1.1515152e+00  -1.1515152e+00   7.5908989e-01
   1.1515152e+00  -1.1272727e+00   7.5489161e-01
   1.1515152e+00  -1.1030303e+00   7.5074297e-01
   1.1515152e+00  -1.0787879e+00   7.4664581e-01
   1.1515152e+00  -1.0545455e+00   7.4260198e-01
   1.1515152e+00  -1.0303030e+00   7.3861333e-01
   1.1515152e+00  -1.0060606e+00   7.3468175e-01
   1.1515152e+00  -9.8181818e-01   7.3080915e-01
   1.1515152e+00  -9.5757576e-01   7.2699742e-01
   1.1515152e+00  -9.3333333e-01   7.2324849e-01
   1.1515152e+00  -9.0909091e-01   7.1956430e-01
   1.1515152e+00  -8.8484848e-01   7.1594678e-01
   1.1515152e+00  -8.6060606e-01   7.1239787e-01
   1.1515152e+00  -8.3636364e-01   7.0891951e-01
   1.1515152e+00  -8.1212121e-01   7.0551364e-01
   1.1515152e+00  -7.8787879e-01   7.0218220e-01
   1.1515152e+00  -7.6363636e-01   6.9892713e-01
   1.1515152e+00  -7.3939394e-01   6.9575034e-01
   1.1515152e+00  -7.1515152e-01   6.9265374e-01
   1.1515152e+00  -6.9090909e-01   6.8963923e-01
   1.1515152e+00  -6.6666667e-01   6.8670868e-01
   1.1515152e+00  -6.4242424e-01   6.8386394e-01
   1.1515152e+00  -6.1818182e-01   6.8110683e-01
   1.1515152e+00  -5.9393939e-01   6.7843916e-01
   1.1515152e+00  -5.6969697e-01   6.7586268e-01
   1.1515152e+00  -5.4545455e-01   6.7337913e-01
   1.1515152e+00  -5.2121212e-01   6.7099020e-01
   1.1515152e+00  -4.9696970e-01   6.6869753e-01
   1.1515152e+00  -4.7272727e-01   6.6650272e-01
   1.1515152e+00  -4.4848485e-01   6.6440734e-01
   1.1515152e+00  -4.2424242e-01   6.6241286e-01
   1.1515152e+00  -4.0000000e-01   6.6052074e-01
   1.1515152e+00  -3.7575758e-01   6.5873237e-01
   1.1515152e+00  -3.5151515e-01   6.5704905e-01
   1.1515152e+00  -3.2727273e-01   6.5547204e-01
   1.1515152e+00  -3.0303030e-01   6.5400253e-01
   1.1515152e+00  -2.7878788e-01   6.5264163e-01
   1.1515152e+00  -2.5454545e-01   6.5139038e-01
   1.1515152e+00  -2.3030303e-01   6.5024975e-01
   1.1515152e+00  -2.0606061e-01   6.4922061e-01
   1.1515152e+00  -1.8181818e-01   6.4830377e-01
   1.1515152e+00  -1.5757576e-01   6.4749995e-01
   1.1515152e+00  -1.3333333e-01   6.4680976e-01
   1.1515152e+00  -1.0909091e-01   6.4623377e-01
   1.1515152e+00  -8.4848485e-02   6.4577243e-01
   1.1515152e+00  -6.0606061e-02   6.4542610e-01
   1.1515152e+00  -3.6363636e-02   6.4519506e-01
   1.1515152e+00  -1.2121212e-02   6.4507950e-01
   1.1515152e+00   1.2121212e-02   6.4507950e-01
   1.1515152e+00   3.6363636e-02   6.4519506e-01
   1.1515152e+00   6.0606061e-02   6.4542610e-01
   1.1515152e+00   8.4848485e-02   6.4577243e-01
   1.1515152e+00   1.0909091e-01   6.4623377e-01
   1.1515152e+00   1.3333333e-01   6.4680976e-01
   1.1515152e+00   1.5757576e-01   6.4749995e-01
   1.1515152e+00   1.8181818e-01   6.4830377e-01
   1.1515152e+00   2.0606061e-01   6.4922061e-01
   1.1515152e+00   2.3030303e-01   6.5024975e-01
   1.1515152e+00   2.5454545e-01   6.5139038e-01
   1.1515152e+00   2.7878788e-01   6.5264163e-01
   1.1515152e+00   3.0303030e-01   6.5400253e-01
   1.1515152e+00   3.2727273e-01   6.5547204e-01
   1.1515152e+00   3.5151515e-01   6.5704905e-01
   1.1515152e+00   3.7575758e-01   6.5873237e-01
   1.1515152e+00   4.0000000e-01   6.6052074e-01
   1.1515152e+00   4.2424242e-01   6.6241286e-01
   1.1515152e+00   4.4848485e-01   6.6440734e-01
   1.1515152e+00   4.7272727e-01   6.6650272e-01
   1.1515152e+00   4.9696970e-01   6.6869753e-01
   1.1515152e+00   5.2121212e-01   6.7099020e-01
   1.1515152e+00   5.4545455e-01   6.7337913e-01
   1.1515152e+00   5.6969697e-01   6.7586268e-01
   1.1515152e+00   5.9393939e-01   6.7843916e-01
   1.1515152e+00   6.1818182e-01   6.8110683e-01
   1.1515152e+00   6.4242424e-01   6.8386394e-01
   1.1515152e+00   6.6666667e-01   6.8670868e-01
   1.1515152e+00   6.9090909e-01   6.8963923e-01
   1.1515152e+00   7.1515152e-01   6.9265374e-01
   1.1515152e+00   7.3939394e-01   6.9575034e-01
   1.1515152e+00   7.6363636e-01   6.9892713e-01
   1.1515152e+00   7.8787879e-01   7.0218220e-01
   1.1515152e+00   8.1212121e-01   7.0551364e-01
   1.1515152e+00   8.3636364e-01   7.0891951e-01
   1.1515152e+00   8.6060606e-01   7.1239787e-01
   1.1515152e+00   8.8484848e-01   7.1594678e-01
   1.1515152e+00   9.0909091e-01   7.1956430e-01
   1.1515152e+00   9.3333333e-01   7.2324849e-01
   1.1515152e+00   9.5757576e-01   7.2699742e-01
   1.1515152e+00   9.8181818e-01   7.3080915e-01
   1.1515152e+00   1.0060606e+00   7.3468175e-01
   1.1515152e+00   1.0303030e+00   7.3861333e-01
   1.1515152e+00   1.0545455e+00   7.4260198e-01
   1.1515152e+00   1.0787879e+00   7.4664581e-01
   1.1515152e+00   1.1030303e+00   7.5074297e-01
   1.1515152e+00   1.1272727e+00   7.5489161e-01
   1.1515152e+00   1.1515152e+00   7.5908989e-01
   1.1515152e+00   1.1757576e+00   7.6333602e-01
   1.1515152e+00   1.2000000e+00   7.6762821e-01
   1.1757576e+00  -1.2000000e+00   7.7516211e-01
   1.1757576e+00  -1.1757576e+00   7.7094410e-01
   1.1757576e+00  -1.1515152e+00   7.6677206e-01
   1.1757576e+00  -1.1272727e+00   7.6264774e-01
   1.1757576e+00  -1.1030303e+00   7.5857288e-01
   1.1757576e+00  -1.0787879e+00   7.5454927e-01
   1.1757576e+00  -1.0545455e+00   7.5057869e-01
   1.1757576e+00  -1.0303030e+00   7.4666296e-01
   1.1757576e+00  -1.0060606e+00   7.4280391e-01
   1.1757576e+00  -9.8181818e-01   7.3900337e-01
   1.1757576e+00  -9.5757576e-01   7.3526320e-01
   1.1757576e+00  -9.3333333e-01   7.3158525e-01
   1.1757576e+00  -9.0909091e-01   7.2797140e-01
   1.1757576e+00  -8.8484848e-01   7.2442351e-01
   1.1757576e+00  -8.6060606e-01   7.2094347e-01
   1.1757576e+00  -8.3636364e-01   7.1753315e-01
   1.1757576e+00  -8.1212121e-01   7.1419443e-01
   1.1757576e+00  -7.8787879e-01   7.1092917e-01
   1.1757576e+00  -7.6363636e-01   7.0773924e-01
   1.1757576e+00  -7.3939394e-01   7.0462649e-01
   1.1757576e+00  -7.1515152e-01   7.0159276e-01
   1.1757576e+00  -6.9090909e-01   6.9863987e-01
   1.1757576e+00  -6.6666667e-01   6.9576963e-01
   1.1757576e+00  -6.4242424e-01   6.9298381e-01
   1.1757576e+00  -6.1818182e-01   6.9028417e-01
   1.1757576e+00  -5.9393939e-01   6.8767245e-01
   1.1757576e+00  -5.6969697e-01   6.8515033e-01
   1.1757576e+00  -5.4545455e-01   6.8271948e-01
   1.1757576e+00  -5.2121212e-01   6.8038151e-01
   1.1757576e+00  -4.9696970e-01   6.7813801e-01
   1.1757576e+00  -4.7272727e-01   6.7599052e-01
   1.1757576e+00  -4.4848485e-01   6.7394052e-01
   1.1757576e+00  -4.2424242e-01   6.7198945e-01
   1.1757576e+00  -4.0000000e-01   6.7013868e-01
   1.1757576e+00  -3.7575758e-01   6.6838955e-01
   1.1757576e+00  -3.5151515e-01   6.6674332e-01
   1.1757576e+00  -3.2727273e-01   6.6520119e-01
   1.1757576e+00  -3.0303030e-01   6.6376429e-01
   1.1757576e+00  -2.7878788e-01   6.6243368e-01
   1.1757576e+00  -2.5454545e-01   6.6121037e-01
   1.1757576e+00  -2.3030303e-01   6.6009527e-01
   1.1757576e+00  -2.0606061e-01   6.5908923e-01
   1.1757576e+00  -1.8181818e-01   6.5819301e-01
   1.1757576e+00  -1.5757576e-01   6.5740730e-01
   1.1757576e+00  -1.3333333e-01   6.5673269e-01
   1.1757576e+00  -1.0909091e-01   6.5616973e-01
   1.1757576e+00  -8.4848485e-02   6.5571882e-01
   1.1757576e+00  -6.0606061e-02   6.5538034e-01
   1.1757576e+00  -3.6363636e-02   6.5515454e-01
   1.1757576e+00  -1.2121212e-02   6.5504159e-01
   1.1757576e+00   1.2121212e-02   6.5504159e-01
   1.1757576e+00   3.6363636e-02   6.5515454e-01
   1.1757576e+00   6.0606061e-02   6.5538034e-01
   1.1757576e+00   8.4848485e-02   6.5571882e-01
   1.1757576e+00   1.0909091e-01   6.5616973e-01
   1.1757576e+00   1.3333333e-01   6.5673269e-01
   1.1757576e+00   1.5757576e-01   6.5740730e-01
   1.1757576e+00   1.8181818e-01   6.5819301e-01
   1.1757576e+00   2.0606061e-01   6.5908923e-01
   1.1757576e+00   2.3030303e-01   6.6009527e-01
   1.1757576e+00   2.5454545e-01   6.6121037e-01
   1.1757576e+00   2.7878788e-01   6.6243368e-01
   1.1757576e+00   3.0303030e-01   6.6376429e-01
   1.1757576e+00   3.2727273e-01   6.6520119e-01
   1.1757576e+00   3.5151515e-01   6.6674332e-01
   1.1757576e+00   3.7575758e-01   6.6838955e-01
   1.1757576e+00   4.0000000e-01   6.7013868e-01
   1.1757576e+00   4.2424242e-01   6.7198945e-01
   1.1757576e+00   4.4848485e-01   6.7394052e-01
   1.1757576e+00   4.7272727e-01   6.7599052e-01
   1.1757576e+00   4.9696970e-01   6.7813801e-01
   1.1757576e+00   5.2121212e-01   6.8038151e-01
   1.1757576e+00   5.4545455e-01   6.8271948e-01
   1.1757576e+00   5.6969697e-01   6.8515033e-01
   1.1757576e+00   5.9393939e-01   6.8767245e-01
   1.1757576e+00   6.1818182e-01   6.9028417e-01
   1.1757576e+00   6.4242424e-01   6.9298381e-01
   1.1757576e+00   6.6666667e-01   6.9576963e-01
   1.1757576e+00   6.9090909e-01   6.9863987e-01
   1.1757576e+00   7.1515152e-01   7.0159276e-01
   1.1757576e+00   7.3939394e-01   7.0462649e-01
   1.1757576e+00   7.6363636e-01   7.0773924e-01
   1.1757576e+00   7.8787879e-01   7.1092917e-01
   1.1757576e+00   8.1212121e-01   7.1419443e-01
   1.1757576e+00   8.3636364e-01   7.1753315e-01
   1.1757576e+00   8.6060606e-01   7.2094347e-01
   1.1757576e+00   8.8484848e-01   7.2442351e-01
   1.1757576e+00   9.0909091e-01   7.2797140e-01
   1.1757576e+00   9.3333333e-01   7.3158525e-01
   1.1757576e+00   9.5757576e-01   7.3526320e-01
   1.1757576e+00   9.8181818e-01   7.3900337e-01
   1.1757576e+00   1.0060606e+00   7.4280391e-01
   1.1757576e+00   1.0303030e+00   7.4666296e-01
   1.1757576e+00   1.0545455e+00   7.5057869e-01
   1.1757576e+00   1.0787879e+00   7.5454927e-01
   1.1757576e+00   1.1030303e+00   7.5857288e-01
   1.1757576e+00   1.1272727e+00   7.6264774e-01
   1.1757576e+00   1.1515152e+00   7.6677206e-01
   1.1757576e+00   1.1757576e+00   7.7094410e-01
   1.1757576e+00   1.2000000e+00   7.7516211e-01
   1.2000000e+00  -1.2000000e+00   7.8265175e-01
   1.2000000e+00  -1.1757576e+00   7.7850620e-01
   1.2000000e+00  -1.1515152e+00   7.7440653e-01
   1.2000000e+00  -1.1272727e+00   7.7035441e-01
   1.2000000e+00  -1.1030303e+00   7.6635155e-01
   1.2000000e+00  -1.0787879e+00   7.6239969e-01
   1.2000000e+00  -1.0545455e+00   7.5850056e-01
   1.2000000e+00  -1.0303030e+00   7.5465593e-01
   1.2000000e+00  -1.0060606e+00   7.5086756e-01
   1.2000000e+00  -9.8181818e-01   7.4713723e-01
   1.2000000e+00  -9.5757576e-01   7.4346675e-01
   1.2000000e+00  -9.3333333e-01   7.3985791e-01
   1.2000000e+00  -9.0909091e-01   7.3631253e-01
   1.2000000e+00  -8.8484848e-01   7.3283240e-01
   1.2000000e+00  -8.6060606e-01   7.2941936e-01
   1.2000000e+00  -8.3636364e-01   7.2607521e-01
   1.2000000e+00  -8.1212121e-01   7.2280176e-01
   1.2000000e+00  -7.8787879e-01   7.1960081e-01
   1.2000000e+00  -7.6363636e-01   7.1647417e-01
   1.2000000e+00  -7.3939394e-01   7.1342362e-01
   1.2000000e+00  -7.1515152e-01   7.1045093e-01
   1.2000000e+00  -6.9090909e-01   7.0755786e-01
   1.2000000e+00  -6.6666667e-01   7.0474614e-01
   1.2000000e+00  -6.4242424e-01   7.0201749e-01
   1.2000000e+00  -6.1818182e-01   6.9937360e-01
   1.2000000e+00  -5.9393939e-01   6.9681613e-01
   1.2000000e+00  -5.6969697e-01   6.9434671e-01
   1.2000000e+00  -5.4545455e-01   6.9196693e-01
   1.2000000e+00  -5.2121212e-01   6.8967835e-01
   1.2000000e+00  -4.9696970e-01   6.8748249e-01
   1.2000000e+00  -4.7272727e-01   6.8538082e-01
   1.2000000e+00  -4.4848485e-01   6.8337477e-01
   1.2000000e+00  -4.2424242e-01   6.8146571e-01
   1.2000000e+00  -4.0000000e-01   6.7965498e-01
   1.2000000e+00  -3.7575758e-01   6.7794383e-01
   1.2000000e+00  -3.5151515e-01   6.7633349e-01
   1.2000000e+00  -3.2727273e-01   6.7482510e-01
   1.2000000e+00  -3.0303030e-01   6.7341974e-01
   1.2000000e+00  -2.7878788e-01   6.7211843e-01
   1.2000000e+00  -2.5454545e-01   6.7092214e-01
   1.2000000e+00  -2.3030303e-01   6.6983173e-01
   1.2000000e+00  -2.0606061e-01   6.6884801e-01
   1.2000000e+00  -1.8181818e-01   6.6797173e-01
   1.2000000e+00  -1.5757576e-01   6.6720352e-01
   1.2000000e+00  -1.3333333e-01   6.6654398e-01
   1.2000000e+00  -1.0909091e-01   6.6599359e-01
   1.2000000e+00  -8.4848485e-02   6.6555278e-01
   1.2000000e+00  -6.0606061e-02   6.6522188e-01
   1.2000000e+00  -3.6363636e-02   6.6500114e-01
   1.2000000e+00  -1.2121212e-02   6.6489072e-01
   1.2000000e+00   1.2121212e-02   6.6489072e-01
   1.2000000e+00   3.6363636e-02   6.6500114e-01
   1.2000000e+00   6.0606061e-02   6.6522188e-01
   1.2000000e+00   8.4848485e-02   6.6555278e-01
   1.2000000e+00   1.0909091e-01   6.6599359e-01
   1.2000000e+00   1.3333333e-01   6.6654398e-01
   1.2000000e+00   1.5757576e-01   6.6720352e-01
   1.2000000e+00   1.8181818e-01   6.6797173e-01
   1.2000000e+00   2.0606061e-01   6.6884801e-01
   1.2000000e+00   2.3030303e-01   6.6983173e-01
   1.2000000e+00   2.5454545e-01   6.7092214e-01
   1.2000000e+00   2.7878788e-01   6.7211843e-01
   1.2000000e+00   3.0303030e-01   6.7341974e-01
   1.2000000e+00   3.2727273e-01   6.7482510e-01
   1.2000000e+00   3.5151515e-01   6.7633349e-01
   1.2000000e+00   3.7575758e-01   6.7794383e-01
   1.2000000e+00   4.0000000e-01   6.7965498e-01
   1.2000000e+00   4.2424242e-01   6.8146571e-01
   1.2000000e+00   4.4848485e-01   6.8337477e-01
   1.2000000e+00   4.7272727e-01   6.8538082e-01
   1.2000000e+00   4.9696970e-01   6.8748249e-01
   1.2000000e+00   5.2121212e-01   6.8967835e-01
   1.2000000e+00   5.4545455e-01   6.9196693e-01
   1.2000000e+00   5.6969697e-01   6.9434671e-01
   1.2000000e+00   5.9393939e-01   6.9681613e-01
   1.2000000e+00   6.1818182e-01   6.9937360e-01
   1.2000000e+00   6.4242424e-01   7.0201749e-01
   1.2000000e+00   6.6666667e-01   7.0474614e-01
   1.2000000e+00   6.9090909e-01   7.0755786e-01
   1.2000000e+00   7.1515152e-01   7.1045093e-01
   1.2000000e+00   7.3939394e-01   7.1342362e-01
   1.2000000e+00   7.6363636e-01   7.1647417e-01
   1.2000000e+00   7.8787879e-01   7.1960081e-01
   1.2000000e+00   8.1212121e-01   7.2280176e-01
   1.2000000e+00   8.3636364e-01   7.2607521e-01
   1.2000000e+00   8.6060606e-01   7.2941936e-01
   1.2000000e+00   8.8484848e-01   7.3283240e-01
   1.2000000e+00   9.0909091e-01   7.3631253e-01
   1.2000000e+00   9.3333333e-01   7.3985791e-01
   1.2000000e+00   9.5757576e-01   7.4346675e-01
   1.2000000e+00   9.8181818e-01   7.4713723e-01
   1.2000000e+00   1.0060606e+00   7.5086756e-01
   1.2000000e+00   1.0303030e+00   7.5465593e-01
   1.2000000e+00   1.0545455e+00   7.5850056e-01
   1.2000000e+00   1.0787879e+00   7.6239969e-01
   1.2000000e+00   1.1030303e+00   7.6635155e-01
   1.2000000e+00   1.1272727e+00   7.7035441e-01
   1.2000000e+00   1.1515152e+00   7.7440653e-01
   1.2000000e+00   1.1757576e+00   7.7850620e-01
   1.2000000e+00   1.2000000e+00   7.8265175e-01


==> fig/subspace_iter/ratfilt.dat <==
  -1.2000000e+00  -1.2000000e+00  -6.3809870e-01
  -1.2000000e+00  -1.1757576e+00  -6.4796064e-01
  -1.2000000e+00  -1.1515152e+00  -6.5810769e-01
  -1.2000000e+00  -1.1272727e+00  -6.6855177e-01
  -1.2000000e+00  -1.1030303e+00  -6.7930542e-01
  -1.2000000e+00  -1.0787879e+00  -6.9038186e-01
  -1.2000000e+00  -1.0545455e+00  -7.0179503e-01
  -1.2000000e+00  -1.0303030e+00  -7.1355964e-01
  -1.2000000e+00  -1.0060606e+00  -7.2569120e-01
  -1.2000000e+00  -9.8181818e-01  -7.3820610e-01
  -1.2000000e+00  -9.5757576e-01  -7.5112163e-01
  -1.2000000e+00  -9.3333333e-01  -7.6445605e-01
  -1.2000000e+00  -9.0909091e-01  -7.7822863e-01
  -1.2000000e+00  -8.8484848e-01  -7.9245974e-01
  -1.2000000e+00  -8.6060606e-01  -8.0717086e-01
  -1.2000000e+00  -8.3636364e-01  -8.2238467e-01
  -1.2000000e+00  -8.1212121e-01  -8.3812508e-01
  -1.2000000e+00  -7.8787879e-01  -8.5441730e-01
  -1.2000000e+00  -7.6363636e-01  -8.7128786e-01
  -1.2000000e+00  -7.3939394e-01  -8.8876463e-01
  -1.2000000e+00  -7.1515152e-01  -9.0687684e-01
  -1.2000000e+00  -6.9090909e-01  -9.2565508e-01
  -1.2000000e+00  -6.6666667e-01  -9.4513120e-01
  -1.2000000e+00  -6.4242424e-01  -9.6533824e-01
  -1.2000000e+00  -6.1818182e-01  -9.8631026e-01
  -1.2000000e+00  -5.9393939e-01  -1.0080821e+00
  -1.2000000e+00  -5.6969697e-01  -1.0306888e+00
  -1.2000000e+00  -5.4545455e-01  -1.0541656e+00
  -1.2000000e+00  -5.2121212e-01  -1.0785463e+00
  -1.2000000e+00  -4.9696970e-01  -1.1038630e+00
  -1.2000000e+00  -4.7272727e-01  -1.1301443e+00
  -1.2000000e+00  -4.4848485e-01  -1.1574133e+00
  -1.2000000e+00  -4.2424242e-01  -1.1856850e+00
  -1.2000000e+00  -4.0000000e-01  -1.2149628e+00
  -1.2000000e+00  -3.7575758e-01  -1.2452338e+00
  -1.2000000e+00  -3.5151515e-01  -1.2764623e+00
  -1.2000000e+00  -3.2727273e-01  -1.3085822e+00
  -1.2000000e+00  -3.0303030e-01  -1.3414861e+00
  -1.2000000e+00  -2.7878788e-01  -1.3750124e+00
  -1.2000000e+00  -2.5454545e-01  -1.4089289e+00
  -1.2000000e+00  -2.3030303e-01  -1.4429140e+00
  -1.2000000e+00  -2.0606061e-01  -1.4765351e+00
  -1.2000000e+00  -1.8181818e-01  -1.5092272e+00
  -1.2000000e+00  -1.5757576e-01  -1.5402759e+00
  -1.2000000e+00  -1.3333333e-01  -1.5688105e+00
  -1.2000000e+00  -1.0909091e-01  -1.5938174e+00
  -1.2000000e+00  -8.4848485e-02  -1.6141838e+00
  -1.2000000e+00  -6.0606061e-02  -1.6287792e+00
  -1.2000000e+00  -3.6363636e-02  -1.6365733e+00
  -1.2000000e+00  -1.2121212e-02  -1.6367724e+00
  -1.2000000e+00   1.2121212e-02  -1.6289448e+00
  -1.2000000e+00   3.6363636e-02  -1.6130958e+00
  -1.2000000e+00   6.0606061e-02  -1.5896673e+00
  -1.2000000e+00   8.4848485e-02  -1.5594634e+00
  -1.2000000e+00   1.0909091e-01  -1.5235247e+00
  -1.2000000e+00   1.3333333e-01  -1.4829922e+00
  -1.2000000e+00   1.5757576e-01  -1.4389890e+00
  -1.2000000e+00   1.8181818e-01  -1.3925392e+00
  -1.2000000e+00   2.0606061e-01  -1.3445237e+00
  -1.2000000e+00   2.3030303e-01  -1.2956677e+00
  -1.2000000e+00   2.5454545e-01  -1.2465464e+00
  -1.2000000e+00   2.7878788e-01  -1.1976029e+00
  -1.2000000e+00   3.0303030e-01  -1.1491694e+00
  -1.2000000e+00   3.2727273e-01  -1.1014885e+00
  -1.2000000e+00   3.5151515e-01  -1.0547323e+00
  -1.2000000e+00   3.7575758e-01  -1.0090185e+00
  -1.2000000e+00   4.0000000e-01  -9.6442385e-01
  -1.2000000e+00   4.2424242e-01  -9.2099420e-01
  -1.2000000e+00   4.4848485e-01  -8.7875286e-01
  -1.2000000e+00   4.7272727e-01  -8.3770663e-01
  -1.2000000e+00   4.9696970e-01  -7.9785061e-01
  -1.2000000e+00   5.2121212e-01  -7.5917164e-01
  -1.2000000e+00   5.4545455e-01  -7.2165097e-01
  -1.2000000e+00   5.6969697e-01  -6.8526622e-01
  -1.2000000e+00   5.9393939e-01  -6.4999275e-01
  -1.2000000e+00   6.1818182e-01  -6.1580476e-01
  -1.2000000e+00   6.4242424e-01  -5.8267596e-01
  -1.2000000e+00   6.6666667e-01  -5.5058014e-01
  -1.2000000e+00   6.9090909e-01  -5.1949147e-01
  -1.2000000e+00   7.1515152e-01  -4.8938479e-01
  -1.2000000e+00   7.3939394e-01  -4.6023568e-01
  -1.2000000e+00   7.6363636e-01  -4.3202058e-01
  -1.2000000e+00   7.8787879e-01  -4.0471679e-01
  -1.2000000e+00   8.1212121e-01  -3.7830245e-01
  -1.2000000e+00   8.3636364e-01  -3.5275652e-01
  -1.2000000e+00   8.6060606e-01  -3.2805873e-01
  -1.2000000e+00   8.8484848e-01  -3.0418947e-01
  -1.2000000e+00   9.0909091e-01  -2.8112980e-01
  -1.2000000e+00   9.3333333e-01  -2.5886132e-01
  -1.2000000e+00   9.5757576e-01  -2.3736611e-01
  -1.2000000e+00   9.8181818e-01  -2.1662668e-01
  -1.2000000e+00   1.0060606e+00  -1.9662589e-01
  -1.2000000e+00   1.0303030e+00  -1.7734690e-01
  -1.2000000e+00   1.0545455e+00  -1.5877313e-01
  -1.2000000e+00   1.0787879e+00  -1.4088818e-01
  -1.2000000e+00   1.1030303e+00  -1.2367582e-01
  -1.2000000e+00   1.1272727e+00  -1.0711994e-01
  -1.2000000e+00   1.1515152e+00  -9.1204558e-02
  -1.2000000e+00   1.1757576e+00  -7.5913737e-02
  -1.2000000e+00   1.2000000e+00  -6.1231622e-02
  -1.1757576e+00  -1.2000000e+00  -6.3727241e-01
  -1.1757576e+00  -1.1757576e+00  -6.4719903e-01
  -1.1757576e+00  -1.1515152e+00  -6.5741733e-01
  -1.1757576e+00  -1.1272727e+00  -6.6793982e-01
  -1.1757576e+00  -1.1030303e+00  -6.7877973e-01
  -1.1757576e+00  -1.0787879e+00  -6.8995104e-01
  -1.1757576e+00  -1.0545455e+00  -7.0146853e-01
  -1.1757576e+00  -1.0303030e+00  -7.1334783e-01
  -1.1757576e+00  -1.0060606e+00  -7.2560550e-01
  -1.1757576e+00  -9.8181818e-01  -7.3825907e-01
  -1.1757576e+00  -9.5757576e-01  -7.5132713e-01
  -1.1757576e+00  -9.3333333e-01  -7.6482939e-01
  -1.1757576e+00  -9.0909091e-01  -7.7878673e-01
  -1.1757576e+00  -8.8484848e-01  -7.9322135e-01
  -1.1757576e+00  -8.6060606e-01  -8.0815676e-01
  -1.1757576e+00  -8.3636364e-01  -8.2361797e-01
  -1.1757576e+00  -8.1212121e-01  -8.3963149e-01
  -1.1757576e+00  -7.8787879e-01  -8.5622548e-01
  -1.1757576e+00  -7.6363636e-01  -8.7342983e-01
  -1.1757576e+00  -7.3939394e-01  -8.9127622e-01
  -1.1757576e+00  -7.1515152e-01  -9.0979825e-01
  -1.1757576e+00  -6.9090909e-01  -9.2903145e-01
  -1.1757576e+00  -6.6666667e-01  -9.4901337e-01
  -1.1757576e+00  -6.4242424e-01  -9.6978359e-01
  -1.1757576e+00  -6.1818182e-01  -9.9138366e-01
  -1.1757576e+00  -5.9393939e-01  -1.0138570e+00
  -1.1757576e+00  -5.6969697e-01  -1.0372488e+00
  -1.1757576e+00  -5.4545455e-01  -1.0616056e+00
  -1.1757576e+00  -5.2121212e-01  -1.0869746e+00
  -1.1757576e+00  -4.9696970e-01  -1.1134032e+00
  -1.1757576e+00  -4.7272727e-01  -1.1409379e+00
  -1.1757576e+00  -4.4848485e-01  -1.1696222e+00
  -1.1757576e+00  -4.2424242e-01  -1.1994946e+00
  -1.1757576e+00  -4.0000000e-01  -1.2305854e+00
  -1.1757576e+00  -3.7575758e-01  -1.2629120e+00
  -1.1757576e+00  -3.5151515e-01  -1.2964727e+00
  -1.1757576e+00  -3.2727273e-01  -1.3312383e+00
  -1.1757576e+00  -3.0303030e-01  -1.3671403e+00
  -1.1757576e+00  -2.7878788e-01  -1.4040559e+00
  -1.1757576e+00  -2.5454545e-01  -1.4417876e+00
  -1.1757576e+00  -2.3030303e-01  -1.4800377e+00
  -1.1757576e+00  -2.0606061e-01  -1.5183778e+00
  -1.1757576e+00  -1.8181818e-01  -1.5562128e+00
  -1.1757576e+00  -1.5757576e-01  -1.5927467e+00
  -1.1757576e+00  -1.3333333e-01  -1.6269552e+00
  -1.1757576e+00  -1.0909091e-01  -1.6575826e+00
  -1.1757576e+00  -8.4848485e-02  -1.6831809e+00
  -1.1757576e+00  -6.0606061e-02  -1.7022109e+00
  -1.1757576e+00  -3.6363636e-02  -1.7132135e+00
  -1.1757576e+00  -1.2121212e-02  -1.7150300e+00
  -1.1757576e+00   1.2121212e-02  -1.7070164e+00
  -1.1757576e+00   3.6363636e-02  -1.6891781e+00
  -1.1757576e+00   6.0606061e-02  -1.6621696e+00
  -1.1757576e+00   8.4848485e-02  -1.6271601e+00
  -1.1757576e+00   1.0909091e-01  -1.5856195e+00
  -1.1757576e+00   1.3333333e-01  -1.5390975e+00
  -1.1757576e+00   1.5757576e-01  -1.4890528e+00
  -1.1757576e+00   1.8181818e-01  -1.4367519e+00
  -1.1757576e+00   2.0606061e-01  -1.3832296e+00
  -1.1757576e+00   2.3030303e-01  -1.3292929e+00
  -1.1757576e+00   2.5454545e-01  -1.2755474e+00
  -1.1757576e+00   2.7878788e-01  -1.2224325e+00
  -1.1757576e+00   3.0303030e-01  -1.1702566e+00
  -1.1757576e+00   3.2727273e-01  -1.1192280e+00
  -1.1757576e+00   3.5151515e-01  -1.0694805e+00
  -1.1757576e+00   3.7575758e-01  -1.0210932e+00
  -1.1757576e+00   4.0000000e-01  -9.7410622e-01
  -1.1757576e+00   4.2424242e-01  -9.2853202e-01
  -1.1757576e+00   4.4848485e-01  -8.8436390e-01
  -1.1757576e+00   4.7272727e-01  -8.4158226e-01
  -1.1757576e+00   4.9696970e-01  -8.0015908e-01
  -1.1757576e+00   5.2121212e-01  -7.6006120e-01
  -1.1757576e+00   5.4545455e-01  -7.2125258e-01
  -1.1757576e+00   5.6969697e-01  -6.8369590e-01
  -1.1757576e+00   5.9393939e-01  -6.4735371e-01
  -1.1757576e+00   6.1818182e-01  -6.1218916e-01
  -1.1757576e+00   6.4242424e-01  -5.7816646e-01
  -1.1757576e+00   6.6666667e-01  -5.4525121e-01
  -1.1757576e+00   6.9090909e-01  -5.1341054e-01
  -1.1757576e+00   7.1515152e-01  -4.8261319e-01
  -1.1757576e+00   7.3939394e-01  -4.5282949e-01
  -1.1757576e+00   7.6363636e-01  -4.2403128e-01
  -1.1757576e+00   7.8787879e-01  -3.9619190e-01
  -1.1757576e+00   8.1212121e-01  -3.6928603e-01
  -1.1757576e+00   8.3636364e-01  -3.4328957e-01
  -1.1757576e+00   8.6060606e-01  -3.1817958e-01
  -1.1757576e+00   8.8484848e-01  -2.9393410e-01
  -1.1757576e+00   9.0909091e-01  -2.7053206e-01
  -1.1757576e+00   9.3333333e-01  -2.4795317e-01
  -1.1757576e+00   9.5757576e-01  -2.2617782e-01
  -1.1757576e+00   9.8181818e-01  -2.0518696e-01
  -1.1757576e+00   1.0060606e+00  -1.8496202e-01
  -1.1757576e+00   1.0303030e+00  -1.6548484e-01
  -1.1757576e+00   1.0545455e+00  -1.4673760e-01
  -1.1757576e+00   1.0787879e+00  -1.2870274e-01
  -1.1757576e+00   1.1030303e+00  -1.1136293e-01
  -1.1757576e+00   1.1272727e+00  -9.4701013e-02
  -1.1757576e+00   1.1515152e+00  -7.8699959e-02
  -1.1757576e+00   1.1757576e+00  -6.3342864e-02
  -1.1757576e+00   1.2000000e+00  -4.8612909e-02
  -1.1515152e+00  -1.2000000e+00  -6.3616641e-01
  -1.1515152e+00  -1.1757576e+00  -6.4614586e-01
  -1.1515152e+00  -1.1515152e+00  -6.5642289e-01
  -1.1515152e+00  -1.1272727e+00  -6.6701058e-01
  -1.1515152e+00  -1.1030303e+00  -6.7792278e-01
  -1.1515152e+00  -1.0787879e+00  -6.8917419e-01
  -1.1515152e+00  -1.0545455e+00  -7.0078037e-01
  -1.1515152e+00  -1.0303030e+00  -7.1275781e-01
  -1.1515152e+00  -1.0060606e+00  -7.2512406e-01
  -1.1515152e+00  -9.8181818e-01  -7.3789774e-01
  -1.1515152e+00  -9.5757576e-01  -7.5109865e-01
  -1.1515152e+00  -9.3333333e-01  -7.6474785e-01
  -1.1515152e+00  -9.0909091e-01  -7.7886780e-01
  -1.1515152e+00  -8.8484848e-01  -7.9348239e-01
  -1.1515152e+00  -8.6060606e-01  -8.0861713e-01
  -1.1515152e+00  -8.3636364e-01  -8.2429922e-01
  -1.1515152e+00  -8.1212121e-01  -8.4055771e-01
  -1.1515152e+00  -7.8787879e-01  -8.5742361e-01
  -1.1515152e+00  -7.6363636e-01  -8.7493007e-01
  -1.1515152e+00  -7.3939394e-01  -8.9311252e-01
  -1.1515152e+00  -7.1515152e-01  -9.1200882e-01
  -1.1515152e+00  -6.9090909e-01  -9.3165944e-01
  -1.1515152e+00  -6.6666667e-01  -9.5210759e-01
  -1.1515152e+00  -6.4242424e-01  -9.7339941e-01
  -1.1515152e+00  -6.1818182e-01  -9.9558405e-01
  -1.1515152e+00  -5.9393939e-01  -1.0187138e+00
  -1.1515152e+00  -5.6969697e-01  -1.0428440e+00
  -1.1515152e+00  -5.4545455e-01  -1.0680333e+00
  -1.1515152e+00  -5.2121212e-01  -1.0943430e+00
  -1.1515152e+00  -4.9696970e-01  -1.1218370e+00
  -1.1515152e+00  -4.7272727e-01  -1.1505811e+00
  -1.1515152e+00  -4.4848485e-01  -1.1806416e+00
  -1.1515152e+00  -4.2424242e-01  -1.2120837e+00
  -1.1515152e+00  -4.0000000e-01  -1.2449690e+00
  -1.1515152e+00  -3.7575758e-01  -1.2793515e+00
  -1.1515152e+00  -3.5151515e-01  -1.3152718e+00
  -1.1515152e+00  -3.2727273e-01  -1.3527490e+00
  -1.1515152e+00  -3.0303030e-01  -1.3917687e+00
  -1.1515152e+00  -2.7878788e-01  -1.4322669e+00
  -1.1515152e+00  -2.5454545e-01  -1.4741060e+00
  -1.1515152e+00  -2.3030303e-01  -1.5170439e+00
  -1.1515152e+00  -2.0606061e-01  -1.5606917e+00
  -1.1515152e+00  -1.8181818e-01  -1.6044611e+00
  -1.1515152e+00  -1.5757576e-01  -1.6475031e+00
  -1.1515152e+00  -1.3333333e-01  -1.6886471e+00
  -1.1515152e+00  -1.0909091e-01  -1.7263598e+00
  -1.1515152e+00  -8.4848485e-02  -1.7587582e+00
  -1.1515152e+00  -6.0606061e-02  -1.7837202e+00
  -1.1515152e+00  -3.6363636e-02  -1.7991280e+00
  -1.1515152e+00  -1.2121212e-02  -1.8032298e+00
  -1.1515152e+00   1.2121212e-02  -1.7950249e+00
  -1.1515152e+00   3.6363636e-02  -1.7745188e+00
  -1.1515152e+00   6.0606061e-02  -1.7427228e+00
  -1.1515152e+00   8.4848485e-02  -1.7013998e+00
  -1.1515152e+00   1.0909091e-01  -1.6526784e+00
  -1.1515152e+00   1.3333333e-01  -1.5986915e+00
  -1.1515152e+00   1.5757576e-01  -1.5413331e+00
  -1.1515152e+00   1.8181818e-01  -1.4821475e+00
  -1.1515152e+00   2.0606061e-01  -1.4223162e+00
  -1.1515152e+00   2.3030303e-01  -1.3626993e+00
  -1.1515152e+00   2.5454545e-01  -1.3038961e+00
  -1.1515152e+00   2.7878788e-01  -1.2463066e+00
  -1.1515152e+00   3.0303030e-01  -1.1901843e+00
  -1.1515152e+00   3.2727273e-01  -1.1356776e+00
  -1.1515152e+00   3.5151515e-01  -1.0828620e+00
  -1.1515152e+00   3.7575758e-01  -1.0317630e+00
  -1.1515152e+00   4.0000000e-01  -9.8237269e-01
  -1.1515152e+00   4.2424242e-01  -9.3466166e-01
  -1.1515152e+00   4.4848485e-01  -8.8858710e-01
  -1.1515152e+00   4.7272727e-01  -8.4409857e-01
  -1.1515152e+00   4.9696970e-01  -8.0114179e-01
  -1.1515152e+00   5.2121212e-01  -7.5966132e-01
  -1.1515152e+00   5.4545455e-01  -7.1960222e-01
  -1.1515152e+00   5.6969697e-01  -6.8091120e-01
  -1.1515152e+00   5.9393939e-01  -6.4353723e-01
  -1.1515152e+00   6.1818182e-01  -6.0743193e-01
  -1.1515152e+00   6.4242424e-01  -5.7254975e-01
  -1.1515152e+00   6.6666667e-01  -5.3884795e-01
  -1.1515152e+00   6.9090909e-01  -5.0628656e-01
  -1.1515152e+00   7.1515152e-01  -4.7482821e-01
  -1.1515152e+00   7.3939394e-01  -4.4443803e-01
  -1.1515152e+00   7.6363636e-01  -4.1508338e-01
  -1.1515152e+00   7.8787879e-01  -3.8673372e-01
  -1.1515152e+00   8.1212121e-01  -3.5936036e-01
  -1.1515152e+00   8.3636364e-01  -3.3293632e-01
  -1.1515152e+00   8.6060606e-01  -3.0743607e-01
  -1.1515152e+00   8.8484848e-01  -2.8283540e-01
  -1.1515152e+00   9.0909091e-01  -2.5911127e-01
  -1.1515152e+00   9.3333333e-01  -2.3624159e-01
  -1.1515152e+00   9.5757576e-01  -2.1420513e-01
  -1.1515152e+00   9.8181818e-01  -1.9298138e-01
  -1.1515152e+00   1.0060606e+00  -1.7255043e-01
  -1.1515152e+00   1.0303030e+00  -1.5289288e-01
  -1.1515152e+00   1.0545455e+00  -1.3398972e-01
  -1.1515152e+00   1.0787879e+00  -1.1582229e-01
  -1.1515152e+00   1.1030303e+00  -9.8372185e-02
  -1.1515152e+00   1.1272727e+00  -8.1621233e-02
  -1.1515152e+00   1.1515152e+00  -6.5551418e-02
  -1.1515152e+00   1.1757576e+00  -5.0144864e-02
  -1.1515152e+00   1.2000000e+00  -3.5383807e-02
  -1.1272727e+00  -1.2000000e+00  -6.3477533e-01
  -1.1272727e+00  -1.1757576e+00  -6.4479525e-01
  -1.1272727e+00  -1.1515152e+00  -6.5511791e-01
  -1.1272727e+00  -1.1272727e+00  -6.6575695e-01
  -1.1272727e+00  -1.1030303e+00  -6.7672678e-01
  -1.1272727e+00  -1.0787879e+00  -6.8804274e-01
  -1.1272727e+00  -1.0545455e+00  -6.9972110e-01
  -1.1272727e+00  -1.0303030e+00  -7.1177918e-01
  -1.1272727e+00  -1.0060606e+00  -7.2423540e-01
  -1.1272727e+00  -9.8181818e-01  -7.3710939e-01
  -1.1272727e+00  -9.5757576e-01  -7.5042208e-01
  -1.1272727e+00  -9.3333333e-01  -7.6419582e-01
  -1.1272727e+00  -9.0909091e-01  -7.7845447e-01
  -1.1272727e+00  -8.8484848e-01  -7.9322358e-01
  -1.1272727e+00  -8.6060606e-01  -8.0853046e-01
  -1.1272727e+00  -8.3636364e-01  -8.2440442e-01
  -1.1272727e+00  -8.1212121e-01  -8.4087687e-01
  -1.1272727e+00  -7.8787879e-01  -8.5798155e-01
  -1.1272727e+00  -7.6363636e-01  -8.7575472e-01
  -1.1272727e+00  -7.3939394e-01  -8.9423539e-01
  -1.1272727e+00  -7.1515152e-01  -9.1346553e-01
  -1.1272727e+00  -6.9090909e-01  -9.3349037e-01
  -1.1272727e+00  -6.6666667e-01  -9.5435866e-01
  -1.1272727e+00  -6.4242424e-01  -9.7612294e-01
  -1.1272727e+00  -6.1818182e-01  -9.9883987e-01
  -1.1272727e+00  -5.9393939e-01  -1.0225705e+00
  -1.1272727e+00  -5.6969697e-01  -1.0473807e+00
  -1.1272727e+00  -5.4545455e-01  -1.0733410e+00
  -1.1272727e+00  -5.2121212e-01  -1.1005274e+00
  -1.1272727e+00  -4.9696970e-01  -1.1290210e+00
  -1.1272727e+00  -4.7272727e-01  -1.1589078e+00
  -1.1272727e+00  -4.4848485e-01  -1.1902787e+00
  -1.1272727e+00  -4.2424242e-01  -1.2232284e+00
  -1.1272727e+00  -4.0000000e-01  -1.2578533e+00
  -1.1272727e+00  -3.7575758e-01  -1.2942498e+00
  -1.1272727e+00  -3.5151515e-01  -1.3325086e+00
  -1.1272727e+00  -3.2727273e-01  -1.3727089e+00
  -1.1272727e+00  -3.0303030e-01  -1.4149068e+00
  -1.1272727e+00  -2.7878788e-01  -1.4591196e+00
  -1.1272727e+00  -2.5454545e-01  -1.5053015e+00
  -1.1272727e+00  -2.3030303e-01  -1.5533072e+00
  -1.1272727e+00  -2.0606061e-01  -1.6028406e+00
  -1.1272727e+00  -1.8181818e-01  -1.6533826e+00
  -1.1272727e+00  -1.5757576e-01  -1.7040955e+00
  -1.1272727e+00  -1.3333333e-01  -1.7537092e+00
  -1.1272727e+00  -1.0909091e-01  -1.8004076e+00
  -1.1272727e+00  -8.4848485e-02  -1.8417688e+00
  -1.1272727e+00  -6.0606061e-02  -1.8748434e+00
  -1.1272727e+00  -3.6363636e-02  -1.8964775e+00
  -1.1272727e+00  -1.2121212e-02  -1.9039118e+00
  -1.1272727e+00   1.2121212e-02  -1.8955102e+00
  -1.1272727e+00   3.6363636e-02  -1.8712782e+00
  -1.1272727e+00   6.0606061e-02  -1.8328630e+00
  -1.1272727e+00   8.4848485e-02  -1.7830349e+00
  -1.1272727e+00   1.0909091e-01  -1.7249592e+00
  -1.1272727e+00   1.3333333e-01  -1.6615960e+00
  -1.1272727e+00   1.5757576e-01  -1.5953788e+00
  -1.1272727e+00   1.8181818e-01  -1.5281346e+00
  -1.1272727e+00   2.0606061e-01  -1.4611450e+00
  -1.1272727e+00   2.3030303e-01  -1.3952589e+00
  -1.1272727e+00   2.5454545e-01  -1.3310069e+00
  -1.1272727e+00   2.7878788e-01  -1.2686965e+00
  -1.1272727e+00   3.0303030e-01  -1.2084843e+00
  -1.1272727e+00   3.2727273e-01  -1.1504279e+00
  -1.1272727e+00   3.5151515e-01  -1.0945215e+00
  -1.1272727e+00   3.7575758e-01  -1.0407206e+00
  -1.1272727e+00   4.0000000e-01  -9.8895774e-01
  -1.1272727e+00   4.2424242e-01  -9.3915358e-01
  -1.1272727e+00   4.4848485e-01  -8.9122369e-01
  -1.1272727e+00   4.7272727e-01  -8.4508295e-01
  -1.1272727e+00   4.9696970e-01  -8.0064831e-01
  -1.1272727e+00   5.2121212e-01  -7.5784034e-01
  -1.1272727e+00   5.4545455e-01  -7.1658419e-01
  -1.1272727e+00   5.6969697e-01  -6.7680990e-01
  -1.1272727e+00   5.9393939e-01  -6.3845254e-01
  -1.1272727e+00   6.1818182e-01  -6.0145207e-01
  -1.1272727e+00   6.4242424e-01  -5.6575314e-01
  -1.1272727e+00   6.6666667e-01  -5.3130474e-01
  -1.1272727e+00   6.9090909e-01  -4.9805993e-01
  -1.1272727e+00   7.1515152e-01  -4.6597545e-01
  -1.1272727e+00   7.3939394e-01  -4.3501138e-01
  -1.1272727e+00   7.6363636e-01  -4.0513080e-01
  -1.1272727e+00   7.8787879e-01  -3.7629950e-01
  -1.1272727e+00   8.1212121e-01  -3.4848564e-01
  -1.1272727e+00   8.3636364e-01  -3.2165949e-01
  -1.1272727e+00   8.6060606e-01  -2.9579316e-01
  -1.1272727e+00   8.8484848e-01  -2.7086035e-01
  -1.1272727e+00   9.0909091e-01  -2.4683617e-01
  -1.1272727e+00   9.3333333e-01  -2.2369690e-01
  -1.1272727e+00   9.5757576e-01  -2.0141982e-01
  -1.1272727e+00   9.8181818e-01  -1.7998308e-01
  -1.1272727e+00   1.0060606e+00  -1.5936553e-01
  -1.1272727e+00   1.0303030e+00  -1.3954658e-01
  -1.1272727e+00   1.0545455e+00  -1.2050616e-01
  -1.1272727e+00   1.0787879e+00  -1.0222454e-01
  -1.1272727e+00   1.1030303e+00  -8.4682317e-02
  -1.1272727e+00   1.1272727e+00  -6.7860340e-02
  -1.1272727e+00   1.1515152e+00  -5.1739634e-02
  -1.1272727e+00   1.1757576e+00  -3.6301383e-02
  -1.1272727e+00   1.2000000e+00  -2.1526891e-02
  -1.1030303e+00  -1.2000000e+00  -6.3309446e-01
  -1.1030303e+00  -1.1757576e+00  -6.4314200e-01
  -1.1030303e+00  -1.1515152e+00  -6.5349671e-01
  -1.1030303e+00  -1.1272727e+00  -6.6417266e-01
  -1.1030303e+00  -1.1030303e+00  -6.7518481e-01
  -1.1030303e+00  -1.0787879e+00  -6.8654905e-01
  -1.1030303e+00  -1.0545455e+00  -6.9828230e-01
  -1.1030303e+00  -1.0303030e+00  -7.1040260e-01
  -1.1030303e+00  -1.0060606e+00  -7.2292918e-01
  -1.1030303e+00  -9.8181818e-01  -7.3588257e-01
  -1.1030303e+00  -9.5757576e-01  -7.4928473e-01
  -1.1030303e+00  -9.3333333e-01  -7.6315915e-01
  -1.1030303e+00  -9.0909091e-01  -7.7753100e-01
  -1.1030303e+00  -8.8484848e-01  -7.9242730e-01
  -1.1030303e+00  -8.6060606e-01  -8.0787707e-01
  -1.1030303e+00  -8.3636364e-01  -8.2391150e-01
  -1.1030303e+00  -8.1212121e-01  -8.4056421e-01
  -1.1030303e+00  -7.8787879e-01  -8.5787146e-01
  -1.1030303e+00  -7.6363636e-01  -8.7587239e-01
  -1.1030303e+00  -7.3939394e-01  -8.9460933e-01
  -1.1030303e+00  -7.1515152e-01  -9.1412813e-01
  -1.1030303e+00  -6.9090909e-01  -9.3447850e-01
  -1.1030303e+00  -6.6666667e-01  -9.5571441e-01
  -1.1030303e+00  -6.4242424e-01  -9.7789454e-01
  -1.1030303e+00  -6.1818182e-01  -1.0010828e+00
  -1.1030303e+00  -5.9393939e-01  -1.0253486e+00
  -1.1030303e+00  -5.6969697e-01  -1.0507680e+00
  -1.1030303e+00  -5.4545455e-01  -1.0774235e+00
  -1.1030303e+00  -5.2121212e-01  -1.1054056e+00
  -1.1030303e+00  -4.9696970e-01  -1.1348124e+00
  -1.1030303e+00  -4.7272727e-01  -1.1657510e+00
  -1.1030303e+00  -4.4848485e-01  -1.1983376e+00
  -1.1030303e+00  -4.2424242e-01  -1.2326976e+00
  -1.1030303e+00  -4.0000000e-01  -1.2689655e+00
  -1.1030303e+00  -3.7575758e-01  -1.3072837e+00
  -1.1030303e+00  -3.5151515e-01  -1.3478004e+00
  -1.1030303e+00  -3.2727273e-01  -1.3906648e+00
  -1.1030303e+00  -3.0303030e-01  -1.4360196e+00
  -1.1030303e+00  -2.7878788e-01  -1.4839874e+00
  -1.1030303e+00  -2.5454545e-01  -1.5346486e+00
  -1.1030303e+00  -2.3030303e-01  -1.5880062e+00
  -1.1030303e+00  -2.0606061e-01  -1.6439284e+00
  -1.1030303e+00  -1.8181818e-01  -1.7020611e+00
  -1.1030303e+00  -1.5757576e-01  -1.7616952e+00
  -1.1030303e+00  -1.3333333e-01  -1.8215816e+00
  -1.1030303e+00  -1.0909091e-01  -1.8796979e+00
  -1.1030303e+00  -8.4848485e-02  -1.9330230e+00
  -1.1030303e+00  -6.0606061e-02  -1.9774682e+00
  -1.1030303e+00  -3.6363636e-02  -2.0082199e+00
  -1.1030303e+00  -1.2121212e-02  -2.0207196e+00
  -1.1030303e+00   1.2121212e-02  -2.0121157e+00
  -1.1030303e+00   3.6363636e-02  -1.9824139e+00
  -1.1030303e+00   6.0606061e-02  -1.9344771e+00
  -1.1030303e+00   8.4848485e-02  -1.8728749e+00
  -1.1030303e+00   1.0909091e-01  -1.8024324e+00
  -1.1030303e+00   1.3333333e-01  -1.7272497e+00
  -1.1030303e+00   1.5757576e-01  -1.6503593e+00
  -1.1030303e+00   1.8181818e-01  -1.5737951e+00
  -1.1030303e+00   2.0606061e-01  -1.4988178e+00
  -1.1030303e+00   2.3030303e-01  -1.4261480e+00
  -1.1030303e+00   2.5454545e-01  -1.3561516e+00
  -1.1030303e+00   2.7878788e-01  -1.2889720e+00
  -1.1030303e+00   3.0303030e-01  -1.2246183e+00
  -1.1030303e+00   3.2727273e-01  -1.1630218e+00
  -1.1030303e+00   3.5151515e-01  -1.1040720e+00
  -1.1030303e+00   3.7575758e-01  -1.0476383e+00
  -1.1030303e+00   4.0000000e-01  -9.9358330e-01
  -1.1030303e+00   4.2424242e-01  -9.4177117e-01
  -1.1030303e+00   4.4848485e-01  -8.9207149e-01
  -1.1030303e+00   4.7272727e-01  -8.4436188e-01
  -1.1030303e+00   4.9696970e-01  -7.9852890e-01
  -1.1030303e+00   5.2121212e-01  -7.5446838e-01
  -1.1030303e+00   5.4545455e-01  -7.1208513e-01
  -1.1030303e+00   5.6969697e-01  -6.7129249e-01
  -1.1030303e+00   5.9393939e-01  -6.3201173e-01
  -1.1030303e+00   6.1818182e-01  -5.9417140e-01
  -1.1030303e+00   6.4242424e-01  -5.5770665e-01
  -1.1030303e+00   6.6666667e-01  -5.2255856e-01
  -1.1030303e+00   6.9090909e-01  -4.8867354e-01
  -1.1030303e+00   7.1515152e-01  -4.5600278e-01
  -1.1030303e+00   7.3939394e-01  -4.2450168e-01
  -1.1030303e+00   7.6363636e-01  -3.9412934e-01
  -1.1030303e+00   7.8787879e-01  -3.6484819e-01
  -1.1030303e+00   8.1212121e-01  -3.3662352e-01
  -1.1030303e+00   8.3636364e-01  -3.0942311e-01
  -1.1030303e+00   8.6060606e-01  -2.8321695e-01
  -1.1030303e+00   8.8484848e-01  -2.5797687e-01
  -1.1030303e+00   9.0909091e-01  -2.3367633e-01
  -1.1030303e+00   9.3333333e-01  -2.1029015e-01
  -1.1030303e+00   9.5757576e-01  -1.8779430e-01
  -1.1030303e+00   9.8181818e-01  -1.6616570e-01
  -1.1030303e+00   1.0060606e+00  -1.4538209e-01
  -1.1030303e+00   1.0303030e+00  -1.2542183e-01
  -1.1030303e+00   1.0545455e+00  -1.0626384e-01
  -1.1030303e+00   1.0787879e+00  -8.7887422e-02
  -1.1030303e+00   1.1030303e+00  -7.0272239e-02
  -1.1030303e+00   1.1272727e+00  -5.3398199e-02
  -1.1030303e+00   1.1515152e+00  -3.7245416e-02
  -1.1030303e+00   1.1757576e+00  -2.1794158e-02
  -1.1030303e+00   1.2000000e+00  -7.0248218e-03
  -1.0787879e+00  -1.2000000e+00  -6.3111981e-01
  -1.0787879e+00  -1.1757576e+00  -6.4118173e-01
  -1.0787879e+00  -1.1515152e+00  -6.5155441e-01
  -1.0787879e+00  -1.1272727e+00  -6.6225235e-01
  -1.0787879e+00  -1.1030303e+00  -6.7329092e-01
  -1.0787879e+00  -1.0787879e+00  -6.8468653e-01
  -1.0787879e+00  -1.0545455e+00  -6.9645666e-01
  -1.0787879e+00  -1.0303030e+00  -7.0861997e-01
  -1.0787879e+00  -1.0060606e+00  -7.2119639e-01
  -1.0787879e+00  -9.8181818e-01  -7.3420725e-01
  -1.0787879e+00  -9.5757576e-01  -7.4767540e-01
  -1.0787879e+00  -9.3333333e-01  -7.6162535e-01
  -1.0787879e+00  -9.0909091e-01  -7.7608342e-01
  -1.0787879e+00  -8.8484848e-01  -7.9107794e-01
  -1.0787879e+00  -8.6060606e-01  -8.0663941e-01
  -1.0787879e+00  -8.3636364e-01  -8.2280074e-01
  -1.0787879e+00  -8.1212121e-01  -8.3959751e-01
  -1.0787879e+00  -7.8787879e-01  -8.5706822e-01
  -1.0787879e+00  -7.6363636e-01  -8.7525462e-01
  -1.0787879e+00  -7.3939394e-01  -8.9420205e-01
  -1.0787879e+00  -7.1515152e-01  -9.1395986e-01
  -1.0787879e+00  -6.9090909e-01  -9.3458186e-01
  -1.0787879e+00  -6.6666667e-01  -9.5612680e-01
  -1.0787879e+00  -6.4242424e-01  -9.7865902e-01
  -1.0787879e+00  -6.1818182e-01  -1.0022490e+00
  -1.0787879e+00  -5.9393939e-01  -1.0269744e+00
  -1.0787879e+00  -5.6969697e-01  -1.0529203e+00
  -1.0787879e+00  -5.4545455e-01  -1.0801810e+00
  -1.0787879e+00  -5.2121212e-01  -1.1088604e+00
  -1.0787879e+00  -4.9696970e-01  -1.1390735e+00
  -1.0787879e+00  -4.7272727e-01  -1.1709478e+00
  -1.0787879e+00  -4.4848485e-01  -1.2046245e+00
  -1.0787879e+00  -4.2424242e-01  -1.2402603e+00
  -1.0787879e+00  -4.0000000e-01  -1.2780282e+00
  -1.0787879e+00  -3.7575758e-01  -1.3181195e+00
  -1.0787879e+00  -3.5151515e-01  -1.3607435e+00
  -1.0787879e+00  -3.2727273e-01  -1.4061273e+00
  -1.0787879e+00  -3.0303030e-01  -1.4545129e+00
  -1.0787879e+00  -2.7878788e-01  -1.5061492e+00
  -1.0787879e+00  -2.5454545e-01  -1.5612778e+00
  -1.0787879e+00  -2.3030303e-01  -1.6201047e+00
  -1.0787879e+00  -2.0606061e-01  -1.6827484e+00
  -1.0787879e+00  -1.8181818e-01  -1.7491495e+00
  -1.0787879e+00  -1.5757576e-01  -1.8189139e+00
  -1.0787879e+00  -1.3333333e-01  -1.8910541e+00
  -1.0787879e+00  -1.0909091e-01  -1.9635900e+00
  -1.0787879e+00  -8.4848485e-02  -2.0330168e+00
  -1.0787879e+00  -6.0606061e-02  -2.0938120e+00
  -1.0787879e+00  -3.6363636e-02  -2.1385061e+00
  -1.0787879e+00  -1.2121212e-02  -2.1591446e+00
  -1.0787879e+00   1.2121212e-02  -2.1503328e+00
  -1.0787879e+00   3.6363636e-02  -2.1120765e+00
  -1.0787879e+00   6.0606061e-02  -2.0497818e+00
  -1.0787879e+00   8.4848485e-02  -1.9714148e+00
  -1.0787879e+00   1.0909091e-01  -1.8844565e+00
  -1.0787879e+00   1.3333333e-01  -1.7944411e+00
  -1.0787879e+00   1.5757576e-01  -1.7048851e+00
  -1.0787879e+00   1.8181818e-01  -1.6177802e+00
  -1.0787879e+00   2.0606061e-01  -1.5341257e+00
  -1.0787879e+00   2.3030303e-01  -1.4543278e+00
  -1.0787879e+00   2.5454545e-01  -1.3784578e+00
  -1.0787879e+00   2.7878788e-01  -1.3064092e+00
  -1.0787879e+00   3.0303030e-01  -1.2379884e+00
  -1.0787879e+00   3.2727273e-01  -1.1729661e+00
  -1.0787879e+00   3.5151515e-01  -1.1111055e+00
  -1.0787879e+00   3.7575758e-01  -1.0521774e+00
  -1.0787879e+00   4.0000000e-01  -9.9596704e-01
  -1.0787879e+00   4.2424242e-01  -9.4227766e-01
  -1.0787879e+00   4.4848485e-01  -8.9093075e-01
  -1.0787879e+00   4.7272727e-01  -8.4176571e-01
  -1.0787879e+00   4.9696970e-01  -7.9463856e-01
  -1.0787879e+00   5.2121212e-01  -7.4942059e-01
  -1.0787879e+00   5.4545455e-01  -7.0599678e-01
  -1.0787879e+00   5.6969697e-01  -6.6426440e-01
  -1.0787879e+00   5.9393939e-01  -6.2413159e-01
  -1.0787879e+00   6.1818182e-01  -5.8551616e-01
  -1.0787879e+00   6.4242424e-01  -5.4834439e-01
  -1.0787879e+00   6.6666667e-01  -5.1255008e-01
  -1.0787879e+00   6.9090909e-01  -4.7807360e-01
  -1.0787879e+00   7.1515152e-01  -4.4486109e-01
  -1.0787879e+00   7.3939394e-01  -4.1286374e-01
  -1.0787879e+00   7.6363636e-01  -3.8203718e-01
  -1.0787879e+00   7.8787879e-01  -3.5234083e-01
  -1.0787879e+00   8.1212121e-01  -3.2373749e-01
  -1.0787879e+00   8.3636364e-01  -2.9619281e-01
  -1.0787879e+00   8.6060606e-01  -2.6967492e-01
  -1.0787879e+00   8.8484848e-01  -2.4415407e-01
  -1.0787879e+00   9.0909091e-01  -2.1960232e-01
  -1.0787879e+00   9.3333333e-01  -1.9599323e-01
  -1.0787879e+00   9.5757576e-01  -1.7330165e-01
  -1.0787879e+00   9.8181818e-01  -1.5150344e-01
  -1.0787879e+00   1.0060606e+00  -1.3057538e-01
  -1.0787879e+00   1.0303030e+00  -1.1049489e-01
  -1.0787879e+00   1.0545455e+00  -9.1239993e-02
  -1.0787879e+00   1.0787879e+00  -7.2789119e-02
  -1.0787879e+00   1.1030303e+00  -5.5121050e-02
  -1.0787879e+00   1.1272727e+00  -3.8214828e-02
  -1.0787879e+00   1.1515152e+00  -2.2049692e-02
  -1.0787879e+00   1.1757576e+00  -6.6050304e-03
  -1.0787879e+00   1.2000000e+00   8.1396520e-03
  -1.0545455e+00  -1.2000000e+00  -6.2884815e-01
  -1.0545455e+00  -1.1757576e+00  -6.3891082e-01
  -1.0545455e+00  -1.1515152e+00  -6.4928702e-01
  -1.0545455e+00  -1.1272727e+00  -6.5999155e-01
  -1.0545455e+00  -1.1030303e+00  -6.7104017e-01
  -1.0545455e+00  -1.0787879e+00  -6.8244969e-01
  -1.0545455e+00  -1.0545455e+00  -6.9423806e-01
  -1.0545455e+00  -1.0303030e+00  -7.0642445e-01
  -1.0545455e+00  -1.0060606e+00  -7.1902941e-01
  -1.0545455e+00  -9.8181818e-01  -7.3207491e-01
  -1.0545455e+00  -9.5757576e-01  -7.4558457e-01
  -1.0545455e+00  -9.3333333e-01  -7.5958375e-01
  -1.0545455e+00  -9.0909091e-01  -7.7409976e-01
  -1.0545455e+00  -8.8484848e-01  -7.8916202e-01
  -1.0545455e+00  -8.6060606e-01  -8.0480232e-01
  -1.0545455e+00  -8.3636364e-01  -8.2105503e-01
  -1.0545455e+00  -8.1212121e-01  -8.3795741e-01
  -1.0545455e+00  -7.8787879e-01  -8.5554989e-01
  -1.0545455e+00  -7.6363636e-01  -8.7387648e-01
  -1.0545455e+00  -7.3939394e-01  -8.9298513e-01
  -1.0545455e+00  -7.1515152e-01  -9.1292824e-01
  -1.0545455e+00  -6.9090909e-01  -9.3376319e-01
  -1.0545455e+00  -6.6666667e-01  -9.5555296e-01
  -1.0545455e+00  -6.4242424e-01  -9.7836685e-01
  -1.0545455e+00  -6.1818182e-01  -1.0022813e+00
  -1.0545455e+00  -5.9393939e-01  -1.0273809e+00
  -1.0545455e+00  -5.6969697e-01  -1.0537596e+00
  -1.0545455e+00  -5.4545455e-01  -1.0815216e+00
  -1.0545455e+00  -5.2121212e-01  -1.1107835e+00
  -1.0545455e+00  -4.9696970e-01  -1.1416757e+00
  -1.0545455e+00  -4.7272727e-01  -1.1743447e+00
  -1.0545455e+00  -4.4848485e-01  -1.2089553e+00
  -1.0545455e+00  -4.2424242e-01  -1.2456938e+00
  -1.0545455e+00  -4.0000000e-01  -1.2847708e+00
  -1.0545455e+00  -3.7575758e-01  -1.3264255e+00
  -1.0545455e+00  -3.5151515e-01  -1.3709292e+00
  -1.0545455e+00  -3.2727273e-01  -1.4185896e+00
  -1.0545455e+00  -3.0303030e-01  -1.4697544e+00
  -1.0545455e+00  -2.7878788e-01  -1.5248133e+00
  -1.0545455e+00  -2.5454545e-01  -1.5841954e+00
  -1.0545455e+00  -2.3030303e-01  -1.6483584e+00
  -1.0545455e+00  -2.0606061e-01  -1.7177580e+00
  -1.0545455e+00  -1.8181818e-01  -1.7927798e+00
  -1.0545455e+00  -1.5757576e-01  -1.8735960e+00
  -1.0545455e+00  -1.3333333e-01  -1.9598775e+00
  -1.0545455e+00  -1.0909091e-01  -2.0502415e+00
  -1.0545455e+00  -8.4848485e-02  -2.1412772e+00
  -1.0545455e+00  -6.0606061e-02  -2.2261197e+00
  -1.0545455e+00  -3.6363636e-02  -2.2932712e+00
  -1.0545455e+00  -1.2121212e-02  -2.3280173e+00
  -1.0545455e+00   1.2121212e-02  -2.3189919e+00
  -1.0545455e+00   3.6363636e-02  -2.2662008e+00
  -1.0545455e+00   6.0606061e-02  -2.1810217e+00
  -1.0545455e+00   8.4848485e-02  -2.0781810e+00
  -1.0545455e+00   1.0909091e-01  -1.9691881e+00
  -1.0545455e+00   1.3333333e-01  -1.8609199e+00
  -1.0545455e+00   1.5757576e-01  -1.7567988e+00
  -1.0545455e+00   1.8181818e-01  -1.6582198e+00
  -1.0545455e+00   2.0606061e-01  -1.5655242e+00
  -1.0545455e+00   2.3030303e-01  -1.4785517e+00
  -1.0545455e+00   2.5454545e-01  -1.3969292e+00
  -1.0545455e+00   2.7878788e-01  -1.3202134e+00
  -1.0545455e+00   3.0303030e-01  -1.2479592e+00
  -1.0545455e+00   3.2727273e-01  -1.1797500e+00
  -1.0545455e+00   3.5151515e-01  -1.1152091e+00
  -1.0545455e+00   3.7575758e-01  -1.0540017e+00
  -1.0545455e+00   4.0000000e-01  -9.9583294e-01
  -1.0545455e+00   4.2424242e-01  -9.4044466e-01
  -1.0545455e+00   4.4848485e-01  -8.8761094e-01
  -1.0545455e+00   4.7272727e-01  -8.3713417e-01
  -1.0545455e+00   4.9696970e-01  -7.8884133e-01
  -1.0545455e+00   5.2121212e-01  -7.4258066e-01
  -1.0545455e+00   5.4545455e-01  -6.9821882e-01
  -1.0545455e+00   5.6969697e-01  -6.5563834e-01
  -1.0545455e+00   5.9393939e-01  -6.1473550e-01
  -1.0545455e+00   6.1818182e-01  -5.7541849e-01
  -1.0545455e+00   6.4242424e-01  -5.3760577e-01
  -1.0545455e+00   6.6666667e-01  -5.0122474e-01
  -1.0545455e+00   6.9090909e-01  -4.6621052e-01
  -1.0545455e+00   7.1515152e-01  -4.3250495e-01
  -1.0545455e+00   7.3939394e-01  -4.0005568e-01
  -1.0545455e+00   7.6363636e-01  -3.6881534e-01
  -1.0545455e+00   7.8787879e-01  -3.3874095e-01
  -1.0545455e+00   8.1212121e-01  -3.0979321e-01
  -1.0545455e+00   8.3636364e-01  -2.8193606e-01
  -1.0545455e+00   8.6060606e-01  -2.5513614e-01
  -1.0545455e+00   8.8484848e-01  -2.2936243e-01
  -1.0545455e+00   9.0909091e-01  -2.0458586e-01
  -1.0545455e+00   9.3333333e-01  -1.8077899e-01
  -1.0545455e+00   9.5757576e-01  -1.5791575e-01
  -1.0545455e+00   9.8181818e-01  -1.3597117e-01
  -1.0545455e+00   1.0060606e+00  -1.1492118e-01
  -1.0545455e+00   1.0303030e+00  -9.4742442e-02
  -1.0545455e+00   1.0545455e+00  -7.5412180e-02
  -1.0545455e+00   1.0787879e+00  -5.6908053e-02
  -1.0545455e+00   1.1030303e+00  -3.9208047e-02
  -1.0545455e+00   1.1272727e+00  -2.2290397e-02
  -1.0545455e+00   1.1515152e+00  -6.1335135e-03
  -1.0545455e+00   1.1757576e+00   9.2840613e-03
  -1.0545455e+00   1.2000000e+00   2.3983691e-02
  -1.0303030e+00  -1.2000000e+00  -6.2627701e-01
  -1.0303030e+00  -1.1757576e+00  -6.3632655e-01
  -1.0303030e+00  -1.1515152e+00  -6.4669147e-01
  -1.0303030e+00  -1.1272727e+00  -6.5738684e-01
  -1.0303030e+00  -1.1030303e+00  -6.6842870e-01
  -1.0303030e+00  -1.0787879e+00  -6.7983420e-01
  -1.0303030e+00  -1.0545455e+00  -6.9162165e-01
  -1.0303030e+00  -1.0303030e+00  -7.0381063e-01
  -1.0303030e+00  -1.0060606e+00  -7.1642214e-01
  -1.0303030e+00  -9.8181818e-01  -7.2947871e-01
  -1.0303030e+00  -9.5757576e-01  -7.4300454e-01
  -1.0303030e+00  -9.3333333e-01  -7.5702568e-01
  -1.0303030e+00  -9.0909091e-01  -7.7157023e-01
  -1.0303030e+00  -8.8484848e-01  -7.8666850e-01
  -1.0303030e+00  -8.6060606e-01  -8.0235330e-01
  -1.0303030e+00  -8.3636364e-01  -8.1866019e-01
  -1.0303030e+00  -8.1212121e-01  -8.3562779e-01
  -1.0303030e+00  -7.8787879e-01  -8.5329812e-01
  -1.0303030e+00  -7.6363636e-01  -8.7171701e-01
  -1.0303030e+00  -7.3939394e-01  -8.9093457e-01
  -1.0303030e+00  -7.1515152e-01  -9.1100571e-01
  -1.0303030e+00  -6.9090909e-01  -9.3199076e-01
  -1.0303030e+00  -6.6666667e-01  -9.5395619e-01
  -1.0303030e+00  -6.4242424e-01  -9.7697546e-01
  -1.0303030e+00  -6.1818182e-01  -1.0011300e+00
  -1.0303030e+00  -5.9393939e-01  -1.0265103e+00
  -1.0303030e+00  -5.6969697e-01  -1.0532174e+00
  -1.0303030e+00  -5.4545455e-01  -1.0813646e+00
  -1.0303030e+00  -5.2121212e-01  -1.1110790e+00
  -1.0303030e+00  -4.9696970e-01  -1.1425043e+00
  -1.0303030e+00  -4.7272727e-01  -1.1758035e+00
  -1.0303030e+00  -4.4848485e-01  -1.2111623e+00
  -1.0303030e+00  -4.2424242e-01  -1.2487933e+00
  -1.0303030e+00  -4.0000000e-01  -1.2889411e+00
  -1.0303030e+00  -3.7575758e-01  -1.3318886e+00
  -1.0303030e+00  -3.5151515e-01  -1.3779649e+00
  -1.0303030e+00  -3.2727273e-01  -1.4275545e+00
  -1.0303030e+00  -3.0303030e-01  -1.4811088e+00
  -1.0303030e+00  -2.7878788e-01  -1.5391593e+00
  -1.0303030e+00  -2.5454545e-01  -1.6023328e+00
  -1.0303030e+00  -2.3030303e-01  -1.6713659e+00
  -1.0303030e+00  -2.0606061e-01  -1.7471136e+00
  -1.0303030e+00  -1.8181818e-01  -1.8305390e+00
  -1.0303030e+00  -1.5757576e-01  -1.9226491e+00
  -1.0303030e+00  -1.3333333e-01  -2.0242960e+00
  -1.0303030e+00  -1.0909091e-01  -2.1356480e+00
  -1.0303030e+00  -8.4848485e-02  -2.2548957e+00
  -1.0303030e+00  -6.0606061e-02  -2.3754058e+00
  -1.0303030e+00  -3.6363636e-02  -2.4808990e+00
  -1.0303030e+00  -1.2121212e-02  -2.5428527e+00
  -1.0303030e+00   1.2121212e-02  -2.5336078e+00
  -1.0303030e+00   3.6363636e-02  -2.4531701e+00
  -1.0303030e+00   6.0606061e-02  -2.3292108e+00
  -1.0303030e+00   8.4848485e-02  -2.1902643e+00
  -1.0303030e+00   1.0909091e-01  -2.0526219e+00
  -1.0303030e+00   1.3333333e-01  -1.9229289e+00
  -1.0303030e+00   1.5757576e-01  -1.8030068e+00
  -1.0303030e+00   1.8181818e-01  -1.6926996e+00
  -1.0303030e+00   2.0606061e-01  -1.5911676e+00
  -1.0303030e+00   2.3030303e-01  -1.4974160e+00
  -1.0303030e+00   2.5454545e-01  -1.4104947e+00
  -1.0303030e+00   2.7878788e-01  -1.3295611e+00
  -1.0303030e+00   3.0303030e-01  -1.2538917e+00
  -1.0303030e+00   3.2727273e-01  -1.1828728e+00
  -1.0303030e+00   3.5151515e-01  -1.1159861e+00
  -1.0303030e+00   3.7575758e-01  -1.0527934e+00
  -1.0303030e+00   4.0000000e-01  -9.9292375e-01
  -1.0303030e+00   4.2424242e-01  -9.3606181e-01
  -1.0303030e+00   4.4848485e-01  -8.8193827e-01
  -1.0303030e+00   4.7272727e-01  -8.3032225e-01
  -1.0303030e+00   4.9696970e-01  -7.8101497e-01
  -1.0303030e+00   5.2121212e-01  -7.3384455e-01
  -1.0303030e+00   5.4545455e-01  -6.8866177e-01
  -1.0303030e+00   5.6969697e-01  -6.4533660e-01
  -1.0303030e+00   5.9393939e-01  -6.0375530e-01
  -1.0303030e+00   6.1818182e-01  -5.6381801e-01
  -1.0303030e+00   6.4242424e-01  -5.2543674e-01
  -1.0303030e+00   6.6666667e-01  -4.8853369e-01
  -1.0303030e+00   6.9090909e-01  -4.5303976e-01
  -1.0303030e+00   7.1515152e-01  -4.1889337e-01
  -1.0303030e+00   7.3939394e-01  -3.8603938e-01
  -1.0303030e+00   7.6363636e-01  -3.5442819e-01
  -1.0303030e+00   7.8787879e-01  -3.2401494e-01
  -1.0303030e+00   8.1212121e-01  -2.9475881e-01
  -1.0303030e+00   8.3636364e-01  -2.6662246e-01
  -1.0303030e+00   8.6060606e-01  -2.3957148e-01
  -1.0303030e+00   8.8484848e-01  -2.1357393e-01
  -1.0303030e+00   9.0909091e-01  -1.8859993e-01
  -1.0303030e+00   9.3333333e-01  -1.6462131e-01
  -1.0303030e+00   9.5757576e-01  -1.4161134e-01
  -1.0303030e+00   9.8181818e-01  -1.1954441e-01
  -1.0303030e+00   1.0060606e+00  -9.8395818e-02
  -1.0303030e+00   1.0303030e+00  -7.8141587e-02
  -1.0303030e+00   1.0545455e+00  -5.8758289e-02
  -1.0303030e+00   1.0787879e+00  -4.0222905e-02
  -1.0303030e+00   1.1030303e+00  -2.2512718e-02
  -1.0303030e+00   1.1272727e+00  -5.6052186e-03
  -1.0303030e+00   1.1515152e+00   1.0521958e-02
  -1.0303030e+00   1.1757576e+00   2.5891086e-02
  -1.0303030e+00   1.2000000e+00   4.0524376e-02
  -1.0060606e+00  -1.2000000e+00  -6.2340477e-01
  -1.0060606e+00  -1.1757576e+00  -6.3342704e-01
  -1.0060606e+00  -1.1515152e+00  -6.4376564e-01
  -1.0060606e+00  -1.1272727e+00  -6.5443581e-01
  -1.0060606e+00  -1.1030303e+00  -6.6545380e-01
  -1.0060606e+00  -1.0787879e+00  -6.7683699e-01
  -1.0060606e+00  -1.0545455e+00  -6.8860393e-01
  -1.0060606e+00  -1.0303030e+00  -7.0077453e-01
  -1.0060606e+00  -1.0060606e+00  -7.1337010e-01
  -1.0060606e+00  -9.8181818e-01  -7.2641355e-01
  -1.0060606e+00  -9.5757576e-01  -7.3992953e-01
  -1.0060606e+00  -9.3333333e-01  -7.5394459e-01
  -1.0060606e+00  -9.0909091e-01  -7.6848738e-01
  -1.0060606e+00  -8.8484848e-01  -7.8358890e-01
  -1.0060606e+00  -8.6060606e-01  -7.9928269e-01
  -1.0060606e+00  -8.3636364e-01  -8.1560521e-01
  -1.0060606e+00  -8.1212121e-01  -8.3259608e-01
  -1.0060606e+00  -7.8787879e-01  -8.5029849e-01
  -1.0060606e+00  -7.6363636e-01  -8.6875968e-01
  -1.0060606e+00  -7.3939394e-01  -8.8803134e-01
  -1.0060606e+00  -7.1515152e-01  -9.0817029e-01
  -1.0060606e+00  -6.9090909e-01  -9.2923910e-01
  -1.0060606e+00  -6.6666667e-01  -9.5130691e-01
  -1.0060606e+00  -6.4242424e-01  -9.7445033e-01
  -1.0060606e+00  -6.1818182e-01  -9.9875459e-01
  -1.0060606e+00  -5.9393939e-01  -1.0243148e+00
  -1.0060606e+00  -5.6969697e-01  -1.0512376e+00
  -1.0060606e+00  -5.4545455e-01  -1.0796430e+00
  -1.0060606e+00  -5.2121212e-01  -1.1096667e+00
  -1.0060606e+00  -4.9696970e-01  -1.1414627e+00
  -1.0060606e+00  -4.7272727e-01  -1.1752072e+00
  -1.0060606e+00  -4.4848485e-01  -1.2111025e+00
  -1.0060606e+00  -4.2424242e-01  -1.2493824e+00
  -1.0060606e+00  -4.0000000e-01  -1.2903192e+00
  -1.0060606e+00  -3.7575758e-01  -1.3342321e+00
  -1.0060606e+00  -3.5151515e-01  -1.3814985e+00
  -1.0060606e+00  -3.2727273e-01  -1.4325682e+00
  -1.0060606e+00  -3.0303030e-01  -1.4879828e+00
  -1.0060606e+00  -2.7878788e-01  -1.5484007e+00
  -1.0060606e+00  -2.5454545e-01  -1.6146308e+00
  -1.0060606e+00  -2.3030303e-01  -1.6876779e+00
  -1.0060606e+00  -2.0606061e-01  -1.7688021e+00
  -1.0060606e+00  -1.8181818e-01  -1.8595957e+00
  -1.0060606e+00  -1.5757576e-01  -1.9620705e+00
  -1.0060606e+00  -1.3333333e-01  -2.0787219e+00
  -1.0060606e+00  -1.0909091e-01  -2.2124254e+00
  -1.0060606e+00  -8.4848485e-02  -2.3656525e+00
  -1.0060606e+00  -6.0606061e-02  -2.5372230e+00
  -1.0060606e+00  -3.6363636e-02  -2.7114086e+00
  -1.0060606e+00  -1.2121212e-02  -2.8345915e+00
  -1.0060606e+00   1.2121212e-02  -2.8251211e+00
  -1.0060606e+00   3.6363636e-02  -2.6830035e+00
  -1.0060606e+00   6.0606061e-02  -2.4899012e+00
  -1.0060606e+00   8.4848485e-02  -2.2994442e+00
  -1.0060606e+00   1.0909091e-01  -2.1273728e+00
  -1.0060606e+00   1.3333333e-01  -1.9748795e+00
  -1.0060606e+00   1.5757576e-01  -1.8395051e+00
  -1.0060606e+00   1.8181818e-01  -1.7183865e+00
  -1.0060606e+00   2.0606061e-01  -1.6090411e+00
  -1.0060606e+00   2.3030303e-01  -1.5094695e+00
  -1.0060606e+00   2.5454545e-01  -1.4180925e+00
  -1.0060606e+00   2.7878788e-01  -1.3336631e+00
  -1.0060606e+00   3.0303030e-01  -1.2551897e+00
  -1.0060606e+00   3.2727273e-01  -1.1818769e+00
  -1.0060606e+00   3.5151515e-01  -1.1130800e+00
  -1.0060606e+00   3.7575758e-01  -1.0482712e+00
  -1.0060606e+00   4.0000000e-01  -9.8701454e-01
  -1.0060606e+00   4.2424242e-01  -9.2894693e-01
  -1.0060606e+00   4.4848485e-01  -8.7376338e-01
  -1.0060606e+00   4.7272727e-01  -8.2120605e-01
  -1.0060606e+00   4.9696970e-01  -7.7105552e-01
  -1.0060606e+00   5.2121212e-01  -7.2312398e-01
  -1.0060606e+00   5.4545455e-01  -6.7724982e-01
  -1.0060606e+00   5.6969697e-01  -6.3329330e-01
  -1.0060606e+00   5.9393939e-01  -5.9113305e-01
  -1.0060606e+00   6.1818182e-01  -5.5066319e-01
  -1.0060606e+00   6.4242424e-01  -5.1179096e-01
  -1.0060606e+00   6.6666667e-01  -4.7443476e-01
  -1.0060606e+00   6.9090909e-01  -4.3852252e-01
  -1.0060606e+00   7.1515152e-01  -4.0399030e-01
  -1.0060606e+00   7.3939394e-01  -3.7078108e-01
  -1.0060606e+00   7.6363636e-01  -3.3884378e-01
  -1.0060606e+00   7.8787879e-01  -3.0813237e-01
  -1.0060606e+00   8.1212121e-01  -2.7860511e-01
  -1.0060606e+00   8.3636364e-01  -2.5022391e-01
  -1.0060606e+00   8.6060606e-01  -2.2295375e-01
  -1.0060606e+00   8.8484848e-01  -1.9676216e-01
  -1.0060606e+00   9.0909091e-01  -1.7161883e-01
  -1.0060606e+00   9.3333333e-01  -1.4749518e-01
  -1.0060606e+00   9.5757576e-01  -1.2436405e-01
  -1.0060606e+00   9.8181818e-01  -1.0219943e-01
  -1.0060606e+00   1.0060606e+00  -8.0976188e-02
  -1.0060606e+00   1.0303030e+00  -6.0669868e-02
  -1.0060606e+00   1.0545455e+00  -4.1256531e-02
  -1.0060606e+00   1.0787879e+00  -2.2712595e-02
  -1.0060606e+00   1.1030303e+00  -5.0147230e-03
  -1.0060606e+00   1.1272727e+00   1.1860267e-02
  -1.0060606e+00   1.1515152e+00   2.7935469e-02
  -1.0060606e+00   1.1757576e+00   4.3233940e-02
  -1.0060606e+00   1.2000000e+00   5.7778722e-02
  -9.8181818e-01  -1.2000000e+00  -6.2023064e-01
  -9.8181818e-01  -1.1757576e+00  -6.3021135e-01
  -9.8181818e-01  -1.1515152e+00  -6.4050840e-01
  -9.8181818e-01  -1.1272727e+00  -6.5113713e-01
  -9.8181818e-01  -1.1030303e+00  -6.6211391e-01
  -9.8181818e-01  -1.0787879e+00  -6.7345623e-01
  -9.8181818e-01  -1.0545455e+00  -6.8518281e-01
  -9.8181818e-01  -1.0303030e+00  -6.9731371e-01
  -9.8181818e-01  -1.0060606e+00  -7.0987046e-01
  -9.8181818e-01  -9.8181818e-01  -7.2287618e-01
  -9.8181818e-01  -9.5757576e-01  -7.3635580e-01
  -9.8181818e-01  -9.3333333e-01  -7.5033615e-01
  -9.8181818e-01  -9.0909091e-01  -7.6484625e-01
  -9.8181818e-01  -8.8484848e-01  -7.7991749e-01
  -9.8181818e-01  -8.6060606e-01  -7.9558390e-01
  -9.8181818e-01  -8.3636364e-01  -8.1188247e-01
  -9.8181818e-01  -8.1212121e-01  -8.2885348e-01
  -9.8181818e-01  -7.8787879e-01  -8.4654086e-01
  -9.8181818e-01  -7.6363636e-01  -8.6499270e-01
  -9.8181818e-01  -7.3939394e-01  -8.8426178e-01
  -9.8181818e-01  -7.1515152e-01  -9.0440610e-01
  -9.8181818e-01  -6.9090909e-01  -9.2548970e-01
  -9.8181818e-01  -6.6666667e-01  -9.4758343e-01
  -9.8181818e-01  -6.4242424e-01  -9.7076600e-01
  -9.8181818e-01  -6.1818182e-01  -9.9512513e-01
  -9.8181818e-01  -5.9393939e-01  -1.0207590e+00
  -9.8181818e-01  -5.6969697e-01  -1.0477779e+00
  -9.8181818e-01  -5.4545455e-01  -1.0763063e+00
  -9.8181818e-01  -5.2121212e-01  -1.1064856e+00
  -9.8181818e-01  -4.9696970e-01  -1.1384770e+00
  -9.8181818e-01  -4.7272727e-01  -1.1724654e+00
  -9.8181818e-01  -4.4848485e-01  -1.2086644e+00
  -9.8181818e-01  -4.2424242e-01  -1.2473224e+00
  -9.8181818e-01  -4.0000000e-01  -1.2887309e+00
  -9.8181818e-01  -3.7575758e-01  -1.3332342e+00
  -9.8181818e-01  -3.5151515e-01  -1.3812438e+00
  -9.8181818e-01  -3.2727273e-01  -1.4332561e+00
  -9.8181818e-01  -3.0303030e-01  -1.4898782e+00
  -9.8181818e-01  -2.7878788e-01  -1.5518620e+00
  -9.8181818e-01  -2.5454545e-01  -1.6201540e+00
  -9.8181818e-01  -2.3030303e-01  -1.6959678e+00
  -9.8181818e-01  -2.0606061e-01  -1.7808916e+00
  -9.8181818e-01  -1.8181818e-01  -1.8770548e+00
  -9.8181818e-01  -1.5757576e-01  -1.9873929e+00
  -9.8181818e-01  -1.3333333e-01  -2.1160809e+00
  -9.8181818e-01  -1.0909091e-01  -2.2692514e+00
  -9.8181818e-01  -8.4848485e-02  -2.4561240e+00
  -9.8181818e-01  -6.0606061e-02  -2.6900684e+00
  -9.8181818e-01  -3.6363636e-02  -2.9828633e+00
  -9.8181818e-01  -1.2121212e-02  -3.2771756e+00
  -9.8181818e-01   1.2121212e-02  -3.2674738e+00
  -9.8181818e-01   3.6363636e-02  -2.9537640e+00
  -9.8181818e-01   6.0606061e-02  -2.6415897e+00
  -9.8181818e-01   8.4848485e-02  -2.3882965e+00
  -9.8181818e-01   1.0909091e-01  -2.1821178e+00
  -9.8181818e-01   1.3333333e-01  -2.0096964e+00
  -9.8181818e-01   1.5757576e-01  -1.8618252e+00
  -9.8181818e-01   1.8181818e-01  -1.7323840e+00
  -9.8181818e-01   2.0606061e-01  -1.6172109e+00
  -9.8181818e-01   2.3030303e-01  -1.5133833e+00
  -9.8181818e-01   2.5454545e-01  -1.4187850e+00
  -9.8181818e-01   2.7878788e-01  -1.3318411e+00
  -9.8181818e-01   3.0303030e-01  -1.2513518e+00
  -9.8181818e-01   3.2727273e-01  -1.1763844e+00
  -9.8181818e-01   3.5151515e-01  -1.1062009e+00
  -9.8181818e-01   3.7575758e-01  -1.0402088e+00
  -9.8181818e-01   4.0000000e-01  -9.7792594e-01
  -9.8181818e-01   4.2424242e-01  -9.1895576e-01
  -9.8181818e-01   4.4848485e-01  -8.6296863e-01
  -9.8181818e-01   4.7272727e-01  -8.0968829e-01
  -9.8181818e-01   4.9696970e-01  -7.5888142e-01
  -9.8181818e-01   5.2121212e-01  -7.1034965e-01
  -9.8181818e-01   5.4545455e-01  -6.6392326e-01
  -9.8181818e-01   5.6969697e-01  -6.1945630e-01
  -9.8181818e-01   5.9393939e-01  -5.7682260e-01
  -9.8181818e-01   6.1818182e-01  -5.3591259e-01
  -9.8181818e-01   6.4242424e-01  -4.9663071e-01
  -9.8181818e-01   6.6666667e-01  -4.5889322e-01
  -9.8181818e-01   6.9090909e-01  -4.2262643e-01
  -9.8181818e-01   7.1515152e-01  -3.8776522e-01
  -9.8181818e-01   7.3939394e-01  -3.5425170e-01
  -9.8181818e-01   7.6363636e-01  -3.2203419e-01
  -9.8181818e-01   7.8787879e-01  -2.9106625e-01
  -9.8181818e-01   8.1212121e-01  -2.6130585e-01
  -9.8181818e-01   8.3636364e-01  -2.3271474e-01
  -9.8181818e-01   8.6060606e-01  -2.0525778e-01
  -9.8181818e-01   8.8484848e-01  -1.7890243e-01
  -9.8181818e-01   9.0909091e-01  -1.5361829e-01
  -9.8181818e-01   9.3333333e-01  -1.2937671e-01
  -9.8181818e-01   9.5757576e-01  -1.0615041e-01
  -9.8181818e-01   9.8181818e-01  -8.3913194e-02
  -9.8181818e-01   1.0060606e+00  -6.2639715e-02
  -9.8181818e-01   1.0303030e+00  -4.2305226e-02
  -9.8181818e-01   1.0545455e+00  -2.2885413e-02
  -9.8181818e-01   1.0787879e+00  -4.3562459e-03
  -9.8181818e-01   1.1030303e+00   1.3306140e-02
  -9.8181818e-01   1.1272727e+00   3.0125533e-02
  -9.8181818e-01   1.1515152e+00   4.6125711e-02
  -9.8181818e-01   1.1757576e+00   6.1330482e-02
  -9.8181818e-01   1.2000000e+00   7.5763711e-02
  -9.5757576e-01  -1.2000000e+00  -6.1675470e-01
  -9.5757576e-01  -1.1757576e+00  -6.2667947e-01
  -9.5757576e-01  -1.1515152e+00  -6.3691966e-01
  -9.5757576e-01  -1.1272727e+00  -6.4749060e-01
  -9.5757576e-01  -1.1030303e+00  -6.5840868e-01
  -9.5757576e-01  -1.0787879e+00  -6.6969144e-01
  -9.5757576e-01  -1.0545455e+00  -6.8135762e-01
  -9.5757576e-01  -1.0303030e+00  -6.9342732e-01
  -9.5757576e-01  -1.0060606e+00  -7.0592213e-01
  -9.5757576e-01  -9.8181818e-01  -7.1886526e-01
  -9.5757576e-01  -9.5757576e-01  -7.3228168e-01
  -9.5757576e-01  -9.3333333e-01  -7.4619836e-01
  -9.5757576e-01  -9.0909091e-01  -7.6064442e-01
  -9.5757576e-01  -8.8484848e-01  -7.7565140e-01
  -9.5757576e-01  -8.6060606e-01  -7.9125350e-01
  -9.5757576e-01  -8.3636364e-01  -8.0748792e-01
  -9.5757576e-01  -8.1212121e-01  -8.2439518e-01
  -9.5757576e-01  -7.8787879e-01  -8.4201952e-01
  -9.5757576e-01  -7.6363636e-01  -8.6040939e-01
  -9.5757576e-01  -7.3939394e-01  -8.7961796e-01
  -9.5757576e-01  -7.1515152e-01  -8.9970377e-01
  -9.5757576e-01  -6.9090909e-01  -9.2073145e-01
  -9.5757576e-01  -6.6666667e-01  -9.4277262e-01
  -9.5757576e-01  -6.4242424e-01  -9.6590685e-01
  -9.5757576e-01  -6.1818182e-01  -9.9022297e-01
  -9.5757576e-01  -5.9393939e-01  -1.0158205e+00
  -9.5757576e-01  -5.6969697e-01  -1.0428113e+00
  -9.5757576e-01  -5.4545455e-01  -1.0713220e+00
  -9.5757576e-01  -5.2121212e-01  -1.1014965e+00
  -9.5757576e-01  -4.9696970e-01  -1.1334990e+00
  -9.5757576e-01  -4.7272727e-01  -1.1675187e+00
  -9.5757576e-01  -4.4848485e-01  -1.2037742e+00
  -9.5757576e-01  -4.2424242e-01  -1.2425208e+00
  -9.5757576e-01  -4.0000000e-01  -1.2840587e+00
  -9.5757576e-01  -3.7575758e-01  -1.3287441e+00
  -9.5757576e-01  -3.5151515e-01  -1.3770043e+00
  -9.5757576e-01  -3.2727273e-01  -1.4293582e+00
  -9.5757576e-01  -3.0303030e-01  -1.4864438e+00
  -9.5757576e-01  -2.7878788e-01  -1.5490585e+00
  -9.5757576e-01  -2.5454545e-01  -1.6182164e+00
  -9.5757576e-01  -2.3030303e-01  -1.6952354e+00
  -9.5757576e-01  -2.0606061e-01  -1.7818714e+00
  -9.5757576e-01  -1.8181818e-01  -1.8805378e+00
  -9.5757576e-01  -1.5757576e-01  -1.9946796e+00
  -9.5757576e-01  -1.3333333e-01  -2.1294604e+00
  -9.5757576e-01  -1.0909091e-01  -2.2931332e+00
  -9.5757576e-01  -8.4848485e-02  -2.5001147e+00
  -9.5757576e-01  -6.0606061e-02  -2.7791319e+00
  -9.5757576e-01  -3.6363636e-02  -3.2011562e+00
  -9.5757576e-01  -1.2121212e-02  -4.0206908e+00
  -9.5757576e-01   1.2121212e-02  -4.0107515e+00
  -9.5757576e-01   3.6363636e-02  -3.1713443e+00
  -9.5757576e-01   6.0606061e-02  -2.7294658e+00
  -9.5757576e-01   8.4848485e-02  -2.4306253e+00
  -9.5757576e-01   1.0909091e-01  -2.2038635e+00
  -9.5757576e-01   1.3333333e-01  -2.0204662e+00
  -9.5757576e-01   1.5757576e-01  -1.8660292e+00
  -9.5757576e-01   1.8181818e-01  -1.7323124e+00
  -9.5757576e-01   2.0606061e-01  -1.6141651e+00
  -9.5757576e-01   2.3030303e-01  -1.5081556e+00
  -9.5757576e-01   2.5454545e-01  -1.4118841e+00
  -9.5757576e-01   2.7878788e-01  -1.3236082e+00
  -9.5757576e-01   3.0303030e-01  -1.2420240e+00
  -9.5757576e-01   3.2727273e-01  -1.1661318e+00
  -9.5757576e-01   3.5151515e-01  -1.0951486e+00
  -9.5757576e-01   3.7575758e-01  -1.0284511e+00
  -9.5757576e-01   4.0000000e-01  -9.6553575e-01
  -9.5757576e-01   4.2424242e-01  -9.0599034e-01
  -9.5757576e-01   4.4848485e-01  -8.4947417e-01
  -9.5757576e-01   4.7272727e-01  -7.9570282e-01
  -9.5757576e-01   4.9696970e-01  -7.4443698e-01
  -9.5757576e-01   5.2121212e-01  -6.9547386e-01
  -9.5757576e-01   5.4545455e-01  -6.4864056e-01
  -9.5757576e-01   5.6969697e-01  -6.0378880e-01
  -9.5757576e-01   5.9393939e-01  -5.6079078e-01
  -9.5757576e-01   6.1818182e-01  -5.1953584e-01
  -9.5757576e-01   6.4242424e-01  -4.7992774e-01
  -9.5757576e-01   6.6666667e-01  -4.4188238e-01
  -9.5757576e-01   6.9090909e-01  -4.0532597e-01
  -9.5757576e-01   7.1515152e-01  -3.7019346e-01
  -9.5757576e-01   7.3939394e-01  -3.3642719e-01
  -9.5757576e-01   7.6363636e-01  -3.0397579e-01
  -9.5757576e-01   7.8787879e-01  -2.7279320e-01
  -9.5757576e-01   8.1212121e-01  -2.4283783e-01
  -9.5757576e-01   8.3636364e-01  -2.1407186e-01
  -9.5757576e-01   8.6060606e-01  -1.8646056e-01
  -9.5757576e-01   8.8484848e-01  -1.5997177e-01
  -9.5757576e-01   9.0909091e-01  -1.3457543e-01
  -9.5757576e-01   9.3333333e-01  -1.1024314e-01
  -9.5757576e-01   9.5757576e-01  -8.6947804e-02
  -9.5757576e-01   9.8181818e-01  -6.4663320e-02
  -9.5757576e-01   1.0060606e+00  -4.3364324e-02
  -9.5757576e-01   1.0303030e+00  -2.3025954e-02
  -9.5757576e-01   1.0545455e+00  -3.6236761e-03
  -9.5757576e-01   1.0787879e+00   1.4866873e-02
  -9.5757576e-01   1.1030303e+00   3.2469995e-02
  -9.5757576e-01   1.1272727e+00   4.9210020e-02
  -9.5757576e-01   1.1515152e+00   6.5111368e-02
  -9.5757576e-01   1.1757576e+00   8.0198577e-02
  -9.5757576e-01   1.2000000e+00   9.4496328e-02
  -9.3333333e-01  -1.2000000e+00  -6.1297789e-01
  -9.3333333e-01  -1.1757576e+00  -6.2283235e-01
  -9.3333333e-01  -1.1515152e+00  -6.3300033e-01
  -9.3333333e-01  -1.1272727e+00  -6.4349710e-01
  -9.3333333e-01  -1.1030303e+00  -6.5433899e-01
  -9.3333333e-01  -1.0787879e+00  -6.6554345e-01
  -9.3333333e-01  -1.0545455e+00  -6.7712914e-01
  -9.3333333e-01  -1.0303030e+00  -6.8911609e-01
  -9.3333333e-01  -1.0060606e+00  -7.0152579e-01
  -9.3333333e-01  -9.8181818e-01  -7.1438136e-01
  -9.3333333e-01  -9.5757576e-01  -7.2770767e-01
  -9.3333333e-01  -9.3333333e-01  -7.4153158e-01
  -9.3333333e-01  -9.0909091e-01  -7.5588211e-01
  -9.3333333e-01  -8.8484848e-01  -7.7079067e-01
  -9.3333333e-01  -8.6060606e-01  -7.8629133e-01
  -9.3333333e-01  -8.3636364e-01  -8.0242116e-01
  -9.3333333e-01  -8.1212121e-01  -8.1922050e-01
  -9.3333333e-01  -7.8787879e-01  -8.3673345e-01
  -9.3333333e-01  -7.6363636e-01  -8.5500826e-01
  -9.3333333e-01  -7.3939394e-01  -8.7409791e-01
  -9.3333333e-01  -7.1515152e-01  -8.9406072e-01
  -9.3333333e-01  -6.9090909e-01  -9.1496106e-01
  -9.3333333e-01  -6.6666667e-01  -9.3687026e-01
  -9.3333333e-01  -6.4242424e-01  -9.5986759e-01
  -9.3333333e-01  -6.1818182e-01  -9.8404150e-01
  -9.3333333e-01  -5.9393939e-01  -1.0094910e+00
  -9.3333333e-01  -5.6969697e-01  -1.0363277e+00
  -9.3333333e-01  -5.4545455e-01  -1.0646774e+00
  -9.3333333e-01  -5.2121212e-01  -1.0946833e+00
  -9.3333333e-01  -4.9696970e-01  -1.1265089e+00
  -9.3333333e-01  -4.7272727e-01  -1.1603421e+00
  -9.3333333e-01  -4.4848485e-01  -1.1964004e+00
  -9.3333333e-01  -4.2424242e-01  -1.2349373e+00
  -9.3333333e-01  -4.0000000e-01  -1.2762507e+00
  -9.3333333e-01  -3.7575758e-01  -1.3206941e+00
  -9.3333333e-01  -3.5151515e-01  -1.3686909e+00
  -9.3333333e-01  -3.2727273e-01  -1.4207546e+00
  -9.3333333e-01  -3.0303030e-01  -1.4775158e+00
  -9.3333333e-01  -2.7878788e-01  -1.5397611e+00
  -9.3333333e-01  -2.5454545e-01  -1.6084887e+00
  -9.3333333e-01  -2.3030303e-01  -1.6849914e+00
  -9.3333333e-01  -2.0606061e-01  -1.7709852e+00
  -9.3333333e-01  -1.8181818e-01  -1.8688152e+00
  -9.3333333e-01  -1.5757576e-01  -1.9818027e+00
  -9.3333333e-01  -1.3333333e-01  -2.1148675e+00
  -9.3333333e-01  -1.0909091e-01  -2.2757261e+00
  -9.3333333e-01  -8.4848485e-02  -2.4774234e+00
  -9.3333333e-01  -6.0606061e-02  -2.7442789e+00
  -9.3333333e-01  -3.6363636e-02  -3.1266396e+00
  -9.3333333e-01  -1.2121212e-02  -3.6925125e+00
  -9.3333333e-01   1.2121212e-02  -3.6823295e+00
  -9.3333333e-01   3.6363636e-02  -3.0960967e+00
  -9.3333333e-01   6.0606061e-02  -2.6933948e+00
  -9.3333333e-01   8.4848485e-02  -2.4062289e+00
  -9.3333333e-01   1.0909091e-01  -2.1842648e+00
  -9.3333333e-01   1.3333333e-01  -2.0031953e+00
  -9.3333333e-01   1.5757576e-01  -1.8499886e+00
  -9.3333333e-01   1.8181818e-01  -1.7169410e+00
  -9.3333333e-01   2.0606061e-01  -1.5991459e+00
  -9.3333333e-01   2.3030303e-01  -1.4932955e+00
  -9.3333333e-01   2.5454545e-01  -1.3970584e+00
  -9.3333333e-01   2.7878788e-01  -1.3087327e+00
  -9.3333333e-01   3.0303030e-01  -1.2270398e+00
  -9.3333333e-01   3.2727273e-01  -1.1509962e+00
  -9.3333333e-01   3.5151515e-01  -1.0798302e+00
  -9.3333333e-01   3.7575758e-01  -1.0129265e+00
  -9.3333333e-01   4.0000000e-01  -9.4978731e-01
  -9.3333333e-01   4.2424242e-01  -8.9000499e-01
  -9.3333333e-01   4.4848485e-01  -8.3324234e-01
  -9.3333333e-01   4.7272727e-01  -7.7921787e-01
  -9.3333333e-01   4.9696970e-01  -7.2769474e-01
  -9.3333333e-01   5.2121212e-01  -6.7847234e-01
  -9.3333333e-01   5.4545455e-01  -6.3137972e-01
  -9.3333333e-01   5.6969697e-01  -5.8627038e-01
  -9.3333333e-01   5.9393939e-01  -5.4301825e-01
  -9.3333333e-01   6.1818182e-01  -5.0151427e-01
  -9.3333333e-01   6.4242424e-01  -4.6166373e-01
  -9.3333333e-01   6.6666667e-01  -4.2338404e-01
  -9.3333333e-01   6.9090909e-01  -3.8660286e-01
  -9.3333333e-01   7.1515152e-01  -3.5125650e-01
  -9.3333333e-01   7.3939394e-01  -3.1728868e-01
  -9.3333333e-01   7.6363636e-01  -2.8464931e-01
  -9.3333333e-01   7.8787879e-01  -2.5329354e-01
  -9.3333333e-01   8.1212121e-01  -2.2318094e-01
  -9.3333333e-01   8.3636364e-01  -1.9427473e-01
  -9.3333333e-01   8.6060606e-01  -1.6654117e-01
  -9.3333333e-01   8.8484848e-01  -1.3994894e-01
  -9.3333333e-01   9.0909091e-01  -1.1446874e-01
  -9.3333333e-01   9.3333333e-01  -9.0072786e-02
  -9.3333333e-01   9.5757576e-01  -6.6734468e-02
  -9.3333333e-01   9.8181818e-01  -4.4428043e-02
  -9.3333333e-01   1.0060606e+00  -2.3128358e-02
  -9.3333333e-01   1.0303030e+00  -2.8106199e-03
  -9.3333333e-01   1.0545455e+00   1.6549781e-02
  -9.3333333e-01   1.0787879e+00   3.4977423e-02
  -9.3333333e-01   1.1030303e+00   5.2496961e-02
  -9.3333333e-01   1.1272727e+00   6.9133207e-02
  -9.3333333e-01   1.1515152e+00   8.4911186e-02
  -9.3333333e-01   1.1757576e+00   9.9856155e-02
  -9.3333333e-01   1.2000000e+00   1.1399361e-01
  -9.0909091e-01  -1.2000000e+00  -6.0890204e-01
  -9.0909091e-01  -1.1757576e+00  -6.1867187e-01
  -9.0909091e-01  -1.1515152e+00  -6.2875237e-01
  -9.0909091e-01  -1.1272727e+00  -6.3915868e-01
  -9.0909091e-01  -1.1030303e+00  -6.4990694e-01
  -9.0909091e-01  -1.0787879e+00  -6.6101444e-01
  -9.0909091e-01  -1.0545455e+00  -6.7249965e-01
  -9.0909091e-01  -1.0303030e+00  -6.8438238e-01
  -9.0909091e-01  -1.0060606e+00  -6.9668388e-01
  -9.0909091e-01  -9.8181818e-01  -7.0942703e-01
  -9.0909091e-01  -9.5757576e-01  -7.2263642e-01
  -9.0909091e-01  -9.3333333e-01  -7.3633860e-01
  -9.0909091e-01  -9.0909091e-01  -7.5056222e-01
  -9.0909091e-01  -8.8484848e-01  -7.6533833e-01
  -9.0909091e-01  -8.6060606e-01  -7.8070056e-01
  -9.0909091e-01  -8.3636364e-01  -7.9668549e-01
  -9.0909091e-01  -8.1212121e-01  -8.1333291e-01
  -9.0909091e-01  -7.8787879e-01  -8.3068630e-01
  -9.0909091e-01  -7.6363636e-01  -8.4879318e-01
  -9.0909091e-01  -7.3939394e-01  -8.6770572e-01
  -9.0909091e-01  -7.1515152e-01  -8.8748128e-01
  -9.0909091e-01  -6.9090909e-01  -9.0818313e-01
  -9.0909091e-01  -6.6666667e-01  -9.2988129e-01
  -9.0909091e-01  -6.4242424e-01  -9.5265352e-01
  -9.0909091e-01  -6.1818182e-01  -9.7658644e-01
  -9.0909091e-01  -5.9393939e-01  -1.0017769e+00
  -9.0909091e-01  -5.6969697e-01  -1.0283338e+00
  -9.0909091e-01  -5.4545455e-01  -1.0563800e+00
  -9.0909091e-01  -5.2121212e-01  -1.0860545e+00
  -9.0909091e-01  -4.9696970e-01  -1.1175160e+00
  -9.0909091e-01  -4.7272727e-01  -1.1509464e+00
  -9.0909091e-01  -4.4848485e-01  -1.1865553e+00
  -9.0909091e-01  -4.2424242e-01  -1.2245863e+00
  -9.0909091e-01  -4.0000000e-01  -1.2653243e+00
  -9.0909091e-01  -3.7575758e-01  -1.3091054e+00
  -9.0909091e-01  -3.5151515e-01  -1.3563298e+00
  -9.0909091e-01  -3.2727273e-01  -1.4074789e+00
  -9.0909091e-01  -3.0303030e-01  -1.4631383e+00
  -9.0909091e-01  -2.7878788e-01  -1.5240295e+00
  -9.0909091e-01  -2.5454545e-01  -1.5910542e+00
  -9.0909091e-01  -2.3030303e-01  -1.6653574e+00
  -9.0909091e-01  -2.0606061e-01  -1.7484187e+00
  -9.0909091e-01  -1.8181818e-01  -1.8421874e+00
  -9.0909091e-01  -1.5757576e-01  -1.9492831e+00
  -9.0909091e-01  -1.3333333e-01  -2.0732897e+00
  -9.0909091e-01  -1.0909091e-01  -2.2191434e+00
  -9.0909091e-01  -8.4848485e-02  -2.3934047e+00
  -9.0909091e-01  -6.0606061e-02  -2.6029709e+00
  -9.0909091e-01  -3.6363636e-02  -2.8441042e+00
  -9.0909091e-01  -1.2121212e-02  -3.0500095e+00
  -9.0909091e-01   1.2121212e-02  -3.0395766e+00
  -9.0909091e-01   3.6363636e-02  -2.8128120e+00
  -9.0909091e-01   6.0606061e-02  -2.5508378e+00
  -9.0909091e-01   8.4848485e-02  -2.3204618e+00
  -9.0909091e-01   1.0909091e-01  -2.1254342e+00
  -9.0909091e-01   1.3333333e-01  -1.9588707e+00
  -9.0909091e-01   1.5757576e-01  -1.8142234e+00
  -9.0909091e-01   1.8181818e-01  -1.6865693e+00
  -9.0909091e-01   2.0606061e-01  -1.5723379e+00
  -9.0909091e-01   2.3030303e-01  -1.4689232e+00
  -9.0909091e-01   2.5454545e-01  -1.3743899e+00
  -9.0909091e-01   2.7878788e-01  -1.2872726e+00
  -9.0909091e-01   3.0303030e-01  -1.2064410e+00
  -9.0909091e-01   3.2727273e-01  -1.1310084e+00
  -9.0909091e-01   3.5151515e-01  -1.0602688e+00
  -9.0909091e-01   3.7575758e-01  -9.9365223e-01
  -9.0909091e-01   4.0000000e-01  -9.3069357e-01
  -9.0909091e-01   4.2424242e-01  -8.7100915e-01
  -9.0909091e-01   4.4848485e-01  -8.1427971e-01
  -9.0909091e-01   4.7272727e-01  -7.6023756e-01
  -9.0909091e-01   4.9696970e-01  -7.0865668e-01
  -9.0909091e-01   5.2121212e-01  -6.5934511e-01
  -9.0909091e-01   5.4545455e-01  -6.1213895e-01
  -9.0909091e-01   5.6969697e-01  -5.6689760e-01
  -9.0909091e-01   5.9393939e-01  -5.2349996e-01
  -9.0909091e-01   6.1818182e-01  -4.8184126e-01
  -9.0909091e-01   6.4242424e-01  -4.4183058e-01
  -9.0909091e-01   6.6666667e-01  -4.0338865e-01
  -9.0909091e-01   6.9090909e-01  -3.6644612e-01
  -9.0909091e-01   7.1515152e-01  -3.3094205e-01
  -9.0909091e-01   7.3939394e-01  -2.9682260e-01
  -9.0909091e-01   7.6363636e-01  -2.6403995e-01
  -9.0909091e-01   7.8787879e-01  -2.3255132e-01
  -9.0909091e-01   8.1212121e-01  -2.0231816e-01
  -9.0909091e-01   8.3636364e-01  -1.7330538e-01
  -9.0909091e-01   8.6060606e-01  -1.4548076e-01
  -9.0909091e-01   8.8484848e-01  -1.1881435e-01
  -9.0909091e-01   9.0909091e-01  -9.3278005e-02
  -9.0909091e-01   9.3333333e-01  -6.8844932e-02
  -9.0909091e-01   9.5757576e-01  -4.5489333e-02
  -9.0909091e-01   9.8181818e-01  -2.3186087e-02
  -9.0909091e-01   1.0060606e+00  -1.9104735e-03
  -9.0909091e-01   1.0303030e+00   1.8362047e-02
  -9.0909091e-01   1.0545455e+00   3.7656012e-02
  -9.0909091e-01   1.0787879e+00   5.5996105e-02
  -9.0909091e-01   1.1030303e+00   7.3407254e-02
  -9.0909091e-01   1.1272727e+00   8.9914702e-02
  -9.0909091e-01   1.1515152e+00   1.0554405e-01
  -9.0909091e-01   1.1757576e+00   1.2032128e-01
  -9.0909091e-01   1.2000000e+00   1.3427272e-01
  -8.8484848e-01  -1.2000000e+00  -6.0452985e-01
  -8.8484848e-01  -1.1757576e+00  -6.1420087e-01
  -8.8484848e-01  -1.1515152e+00  -6.2417878e-01
  -8.8484848e-01  -1.1272727e+00  -6.3447848e-01
  -8.8484848e-01  -1.1030303e+00  -6.4511587e-01
  -8.8484848e-01  -1.0787879e+00  -6.5610795e-01
  -8.8484848e-01  -1.0545455e+00  -6.6747288e-01
  -8.8484848e-01  -1.0303030e+00  -6.7923014e-01
  -8.8484848e-01  -1.0060606e+00  -6.9140063e-01
  -8.8484848e-01  -9.8181818e-01  -7.0400678e-01
  -8.8484848e-01  -9.5757576e-01  -7.1707275e-01
  -8.8484848e-01  -9.3333333e-01  -7.3062455e-01
  -8.8484848e-01  -9.0909091e-01  -7.4469029e-01
  -8.8484848e-01  -8.8484848e-01  -7.5930034e-01
  -8.8484848e-01  -8.6060606e-01  -7.7448764e-01
  -8.8484848e-01  -8.3636364e-01  -7.9028792e-01
  -8.8484848e-01  -8.1212121e-01  -8.0674004e-01
  -8.8484848e-01  -7.8787879e-01  -8.2388641e-01
  -8.8484848e-01  -7.6363636e-01  -8.4177332e-01
  -8.8484848e-01  -7.3939394e-01  -8.6045150e-01
  -8.8484848e-01  -7.1515152e-01  -8.7997666e-01
  -8.8484848e-01  -6.9090909e-01  -9.0041016e-01
  -8.8484848e-01  -6.6666667e-01  -9.2181974e-01
  -8.8484848e-01  -6.4242424e-01  -9.4428046e-01
  -8.8484848e-01  -6.1818182e-01  -9.6787577e-01
  -8.8484848e-01  -5.9393939e-01  -9.9269873e-01
  -8.8484848e-01  -5.6969697e-01  -1.0188535e+00
  -8.8484848e-01  -5.4545455e-01  -1.0464574e+00
  -8.8484848e-01  -5.2121212e-01  -1.0756425e+00
  -8.8484848e-01  -4.9696970e-01  -1.1065589e+00
  -8.8484848e-01  -4.7272727e-01  -1.1393777e+00
  -8.8484848e-01  -4.4848485e-01  -1.1742950e+00
  -8.8484848e-01  -4.2424242e-01  -1.2115368e+00
  -8.8484848e-01  -4.0000000e-01  -1.2513653e+00
  -8.8484848e-01  -3.7575758e-01  -1.2940867e+00
  -8.8484848e-01  -3.5151515e-01  -1.3400611e+00
  -8.8484848e-01  -3.2727273e-01  -1.3897152e+00
  -8.8484848e-01  -3.0303030e-01  -1.4435584e+00
  -8.8484848e-01  -2.7878788e-01  -1.5022041e+00
  -8.8484848e-01  -2.5454545e-01  -1.5663959e+00
  -8.8484848e-01  -2.3030303e-01  -1.6370419e+00
  -8.8484848e-01  -2.0606061e-01  -1.7152539e+00
  -8.8484848e-01  -1.8181818e-01  -1.8023899e+00
  -8.8484848e-01  -1.5757576e-01  -1.9000774e+00
  -8.8484848e-01  -1.3333333e-01  -2.0101588e+00
  -8.8484848e-01  -1.0909091e-01  -2.1343717e+00
  -8.8484848e-01  -8.4848485e-02  -2.2732189e+00
  -8.8484848e-01  -6.0606061e-02  -2.4225397e+00
  -8.8484848e-01  -3.6363636e-02  -2.5648519e+00
  -8.8484848e-01  -1.2121212e-02  -2.6571668e+00
  -8.8484848e-01   1.2121212e-02  -2.6464780e+00
  -8.8484848e-01   3.6363636e-02  -2.5327917e+00
  -8.8484848e-01   6.0606061e-02  -2.3691265e+00
  -8.8484848e-01   8.4848485e-02  -2.1984839e+00
  -8.8484848e-01   1.0909091e-01  -2.0383586e+00
  -8.8484848e-01   1.3333333e-01  -1.8929238e+00
  -8.8484848e-01   1.5757576e-01  -1.7616899e+00
  -8.8484848e-01   1.8181818e-01  -1.6429324e+00
  -8.8484848e-01   2.0606061e-01  -1.5348224e+00
  -8.8484848e-01   2.3030303e-01  -1.4357462e+00
  -8.8484848e-01   2.5454545e-01  -1.3443601e+00
  -8.8484848e-01   2.7878788e-01  -1.2595665e+00
  -8.8484848e-01   3.0303030e-01  -1.1804727e+00
  -8.8484848e-01   3.2727273e-01  -1.1063501e+00
  -8.8484848e-01   3.5151515e-01  -1.0366015e+00
  -8.8484848e-01   3.7575758e-01  -9.7073348e-01
  -8.8484848e-01   4.0000000e-01  -9.0833624e-01
  -8.8484848e-01   4.2424242e-01  -8.4906683e-01
  -8.8484848e-01   4.4848485e-01  -7.9263669e-01
  -8.8484848e-01   4.7272727e-01  -7.3880162e-01
  -8.8484848e-01   4.9696970e-01  -6.8735396e-01
  -8.8484848e-01   5.2121212e-01  -6.3811632e-01
  -8.8484848e-01   5.4545455e-01  -5.9093658e-01
  -8.8484848e-01   5.6969697e-01  -5.4568382e-01
  -8.8484848e-01   5.9393939e-01  -5.0224500e-01
  -8.8484848e-01   6.1818182e-01  -4.6052218e-01
  -8.8484848e-01   6.4242424e-01  -4.2043031e-01
  -8.8484848e-01   6.6666667e-01  -3.8189524e-01
  -8.8484848e-01   6.9090909e-01  -3.4485211e-01
  -8.8484848e-01   7.1515152e-01  -3.0924397e-01
  -8.8484848e-01   7.3939394e-01  -2.7502056e-01
  -8.8484848e-01   7.6363636e-01  -2.4213727e-01
  -8.8484848e-01   7.8787879e-01  -2.1055422e-01
  -8.8484848e-01   8.1212121e-01  -1.8023546e-01
  -8.8484848e-01   8.3636364e-01  -1.5114824e-01
  -8.8484848e-01   8.6060606e-01  -1.2326243e-01
  -8.8484848e-01   8.8484848e-01  -9.6549920e-02
  -8.8484848e-01   9.0909091e-01  -7.0984157e-02
  -8.8484848e-01   9.3333333e-01  -4.6539713e-02
  -8.8484848e-01   9.5757576e-01  -2.3191914e-02
  -8.8484848e-01   9.8181818e-01  -9.1652748e-04
  -8.8484848e-01   1.0060606e+00   2.0310506e-02
  -8.8484848e-01   1.0303030e+00   4.0513292e-02
  -8.8484848e-01   1.0545455e+00   5.9716158e-02
  -8.8484848e-01   1.0787879e+00   7.7943786e-02
  -8.8484848e-01   1.1030303e+00   9.5221307e-02
  -8.8484848e-01   1.1272727e+00   1.1157436e-01
  -8.8484848e-01   1.1515152e+00   1.2702911e-01
  -8.8484848e-01   1.1757576e+00   1.4161225e-01
  -8.8484848e-01   1.2000000e+00   1.5535100e-01
  -8.6060606e-01  -1.2000000e+00  -5.9986489e-01
  -8.6060606e-01  -1.1757576e+00  -6.0942313e-01
  -8.6060606e-01  -1.1515152e+00  -6.1928356e-01
  -8.6060606e-01  -1.1272727e+00  -6.2946077e-01
  -8.6060606e-01  -1.1030303e+00  -6.3997031e-01
  -8.6060606e-01  -1.0787879e+00  -6.5082881e-01
  -8.6060606e-01  -1.0545455e+00  -6.6205402e-01
  -8.6060606e-01  -1.0303030e+00  -6.7366495e-01
  -8.6060606e-01  -1.0060606e+00  -6.8568200e-01
  -8.6060606e-01  -9.8181818e-01  -6.9812703e-01
  -8.6060606e-01  -9.5757576e-01  -7.1102357e-01
  -8.6060606e-01  -9.3333333e-01  -7.2439695e-01
  -8.6060606e-01  -9.0909091e-01  -7.3827445e-01
  -8.6060606e-01  -8.8484848e-01  -7.5268559e-01
  -8.6060606e-01  -8.6060606e-01  -7.6766227e-01
  -8.6060606e-01  -8.3636364e-01  -7.8323908e-01
  -8.6060606e-01  -8.1212121e-01  -7.9945360e-01
  -8.6060606e-01  -7.8787879e-01  -8.1634671e-01
  -8.6060606e-01  -7.6363636e-01  -8.3396300e-01
  -8.6060606e-01  -7.3939394e-01  -8.5235123e-01
  -8.6060606e-01  -7.1515152e-01  -8.7156478e-01
  -8.6060606e-01  -6.9090909e-01  -8.9166232e-01
  -8.6060606e-01  -6.6666667e-01  -9.1270843e-01
  -8.6060606e-01  -6.4242424e-01  -9.3477443e-01
  -8.6060606e-01  -6.1818182e-01  -9.5793930e-01
  -8.6060606e-01  -5.9393939e-01  -9.8229081e-01
  -8.6060606e-01  -5.6969697e-01  -1.0079267e+00
  -8.6060606e-01  -5.4545455e-01  -1.0349564e+00
  -8.6060606e-01  -5.2121212e-01  -1.0635026e+00
  -8.6060606e-01  -4.9696970e-01  -1.0937035e+00
  -8.6060606e-01  -4.7272727e-01  -1.1257155e+00
  -8.6060606e-01  -4.4848485e-01  -1.1597162e+00
  -8.6060606e-01  -4.2424242e-01  -1.1959079e+00
  -8.6060606e-01  -4.0000000e-01  -1.2345224e+00
  -8.6060606e-01  -3.7575758e-01  -1.2758261e+00
  -8.6060606e-01  -3.5151515e-01  -1.3201265e+00
  -8.6060606e-01  -3.2727273e-01  -1.3677795e+00
  -8.6060606e-01  -3.0303030e-01  -1.4191977e+00
  -8.6060606e-01  -2.7878788e-01  -1.4748596e+00
  -8.6060606e-01  -2.5454545e-01  -1.5353175e+00
  -8.6060606e-01  -2.3030303e-01  -1.6012015e+00
  -8.6060606e-01  -2.0606061e-01  -1.6732119e+00
  -8.6060606e-01  -1.8181818e-01  -1.7520826e+00
  -8.6060606e-01  -1.5757576e-01  -1.8384787e+00
  -8.6060606e-01  -1.3333333e-01  -1.9327449e+00
  -8.6060606e-01  -1.0909091e-01  -2.0343324e+00
  -8.6060606e-01  -8.4848485e-02  -2.1405758e+00
  -8.6060606e-01  -6.0606061e-02  -2.2443942e+00
  -8.6060606e-01  -3.6363636e-02  -2.3312204e+00
  -8.6060606e-01  -1.2121212e-02  -2.3788718e+00
  -8.6060606e-01   1.2121212e-02  -2.3679208e+00
  -8.6060606e-01   3.6363636e-02  -2.2983735e+00
  -8.6060606e-01   6.0606061e-02  -2.1896700e+00
  -8.6060606e-01   8.4848485e-02  -2.0640051e+00
  -8.6060606e-01   1.0909091e-01  -1.9359588e+00
  -8.6060606e-01   1.3333333e-01  -1.8126246e+00
  -8.6060606e-01   1.5757576e-01  -1.6966809e+00
  -8.6060606e-01   1.8181818e-01  -1.5886897e+00
  -8.6060606e-01   2.0606061e-01  -1.4883199e+00
  -8.6060606e-01   2.3030303e-01  -1.3949204e+00
  -8.6060606e-01   2.5454545e-01  -1.3077716e+00
  -8.6060606e-01   2.7878788e-01  -1.2261880e+00
  -8.6060606e-01   3.0303030e-01  -1.1495547e+00
  -8.6060606e-01   3.2727273e-01  -1.0773352e+00
  -8.6060606e-01   3.5151515e-01  -1.0090673e+00
  -8.6060606e-01   3.7575758e-01  -9.4435507e-01
  -8.6060606e-01   4.0000000e-01  -8.8286003e-01
  -8.6060606e-01   4.2424242e-01  -8.2429258e-01
  -8.6060606e-01   4.4848485e-01  -7.6840463e-01
  -8.6060606e-01   4.7272727e-01  -7.1498328e-01
  -8.6060606e-01   4.9696970e-01  -6.6384539e-01
  -8.6060606e-01   5.2121212e-01  -6.1483314e-01
  -8.6060606e-01   5.4545455e-01  -5.6781021e-01
  -8.6060606e-01   5.6969697e-01  -5.2265863e-01
  -8.6060606e-01   5.9393939e-01  -4.7927616e-01
  -8.6060606e-01   6.1818182e-01  -4.3757397e-01
  -8.6060606e-01   6.4242424e-01  -3.9747479e-01
  -8.6060606e-01   6.6666667e-01  -3.5891120e-01
  -8.6060606e-01   6.9090909e-01  -3.2182422e-01
  -8.6060606e-01   7.1515152e-01  -2.8616210e-01
  -8.6060606e-01   7.3939394e-01  -2.5187919e-01
  -8.6060606e-01   7.6363636e-01  -2.1893501e-01
  -8.6060606e-01   7.8787879e-01  -1.8729337e-01
  -8.6060606e-01   8.1212121e-01  -1.5692164e-01
  -8.6060606e-01   8.3636364e-01  -1.2779003e-01
  -8.6060606e-01   8.6060606e-01  -9.9871058e-02
  -8.6060606e-01   8.8484848e-01  -7.3138930e-02
  -8.6060606e-01   9.0909091e-01  -4.7569117e-02
  -8.6060606e-01   9.3333333e-01  -2.3137920e-02
  -8.6060606e-01   9.5757576e-01   1.7789123e-04
  -8.6060606e-01   9.8181818e-01   2.2401394e-02
  -8.6060606e-01   1.0060606e+00   4.3555770e-02
  -8.6060606e-01   1.0303030e+00   6.3664517e-02
  -8.6060606e-01   1.0545455e+00   8.2751618e-02
  -8.6060606e-01   1.0787879e+00   1.0084166e-01
  -8.6060606e-01   1.1030303e+00   1.1795992e-01
  -8.6060606e-01   1.1272727e+00   1.3413240e-01
  -8.6060606e-01   1.1515152e+00   1.4938584e-01
  -8.6060606e-01   1.1757576e+00   1.6374770e-01
  -8.6060606e-01   1.2000000e+00   1.7724610e-01
  -8.3636364e-01  -1.2000000e+00  -5.9491156e-01
  -8.3636364e-01  -1.1757576e+00  -6.0434335e-01
  -8.3636364e-01  -1.1515152e+00  -6.1407172e-01
  -8.3636364e-01  -1.1272727e+00  -6.2411089e-01
  -8.3636364e-01  -1.1030303e+00  -6.3447599e-01
  -8.3636364e-01  -1.0787879e+00  -6.4518316e-01
  -8.3636364e-01  -1.0545455e+00  -6.5624965e-01
  -8.3636364e-01  -1.0303030e+00  -6.6769390e-01
  -8.3636364e-01  -1.0060606e+00  -6.7953565e-01
  -8.3636364e-01  -9.8181818e-01  -6.9179607e-01
  -8.3636364e-01  -9.5757576e-01  -7.0449790e-01
  -8.3636364e-01  -9.3333333e-01  -7.1766557e-01
  -8.3636364e-01  -9.0909091e-01  -7.3132539e-01
  -8.3636364e-01  -8.8484848e-01  -7.4550574e-01
  -8.3636364e-01  -8.6060606e-01  -7.6023725e-01
  -8.3636364e-01  -8.3636364e-01  -7.7555308e-01
  -8.3636364e-01  -8.1212121e-01  -7.9148917e-01
  -8.3636364e-01  -7.8787879e-01  -8.0808451e-01
  -8.3636364e-01  -7.6363636e-01  -8.2538154e-01
  -8.3636364e-01  -7.3939394e-01  -8.4342650e-01
  -8.3636364e-01  -7.1515152e-01  -8.6226991e-01
  -8.3636364e-01  -6.9090909e-01  -8.8196703e-01
  -8.3636364e-01  -6.6666667e-01  -9.0257849e-01
  -8.3636364e-01  -6.4242424e-01  -9.2417096e-01
  -8.3636364e-01  -6.1818182e-01  -9.4681788e-01
  -8.3636364e-01  -5.9393939e-01  -9.7060040e-01
  -8.3636364e-01  -5.6969697e-01  -9.9560837e-01
  -8.3636364e-01  -5.4545455e-01  -1.0219415e+00
  -8.3636364e-01  -5.2121212e-01  -1.0497110e+00
  -8.3636364e-01  -4.9696970e-01  -1.0790406e+00
  -8.3636364e-01  -4.7272727e-01  -1.1100689e+00
  -8.3636364e-01  -4.4848485e-01  -1.1429512e+00
  -8.3636364e-01  -4.2424242e-01  -1.1778619e+00
  -8.3636364e-01  -4.0000000e-01  -1.2149970e+00
  -8.3636364e-01  -3.7575758e-01  -1.2545768e+00
  -8.3636364e-01  -3.5151515e-01  -1.2968488e+00
  -8.3636364e-01  -3.2727273e-01  -1.3420895e+00
  -8.3636364e-01  -3.0303030e-01  -1.3906057e+00
  -8.3636364e-01  -2.7878788e-01  -1.4427324e+00
  -8.3636364e-01  -2.5454545e-01  -1.4988253e+00
  -8.3636364e-01  -2.3030303e-01  -1.5592420e+00
  -8.3636364e-01  -2.0606061e-01  -1.6243017e+00
  -8.3636364e-01  -1.8181818e-01  -1.6942048e+00
  -8.3636364e-01  -1.5757576e-01  -1.7688780e+00
  -8.3636364e-01  -1.3333333e-01  -1.8476882e+00
  -8.3636364e-01  -1.0909091e-01  -1.9289379e+00
  -8.3636364e-01  -8.4848485e-02  -2.0090655e+00
  -8.3636364e-01  -6.0606061e-02  -2.0816408e+00
  -8.3636364e-01  -3.6363636e-02  -2.1368448e+00
  -8.3636364e-01  -1.2121212e-02  -2.1630720e+00
  -8.3636364e-01   1.2121212e-02  -2.1518527e+00
  -8.3636364e-01   3.6363636e-02  -2.1031928e+00
  -8.3636364e-01   6.0606061e-02  -2.0255746e+00
  -8.3636364e-01   8.4848485e-02  -1.9306157e+00
  -8.3636364e-01   1.0909091e-01  -1.8281478e+00
  -8.3636364e-01   1.3333333e-01  -1.7246135e+00
  -8.3636364e-01   1.5757576e-01  -1.6235875e+00
  -8.3636364e-01   1.8181818e-01  -1.5267806e+00
  -8.3636364e-01   2.0606061e-01  -1.4348394e+00
  -8.3636364e-01   2.3030303e-01  -1.3478513e+00
  -8.3636364e-01   2.5454545e-01  -1.2656304e+00
  -8.3636364e-01   2.7878788e-01  -1.1878724e+00
  -8.3636364e-01   3.0303030e-01  -1.1142354e+00
  -8.3636364e-01   3.2727273e-01  -1.0443797e+00
  -8.3636364e-01   3.5151515e-01  -9.7798690e-01
  -8.3636364e-01   3.7575758e-01  -9.1476762e-01
  -8.3636364e-01   4.0000000e-01  -8.5446314e-01
  -8.3636364e-01   4.2424242e-01  -7.9684465e-01
  -8.3636364e-01   4.4848485e-01  -7.4171092e-01
  -8.3636364e-01   4.7272727e-01  -6.8888566e-01
  -8.3636364e-01   4.9696970e-01  -6.3821477e-01
  -8.3636364e-01   5.2121212e-01  -5.8956370e-01
  -8.3636364e-01   5.4545455e-01  -5.4281507e-01
  -8.3636364e-01   5.6969697e-01  -4.9786656e-01
  -8.3636364e-01   5.9393939e-01  -4.5462894e-01
  -8.3636364e-01   6.1818182e-01  -4.1302440e-01
  -8.3636364e-01   6.4242424e-01  -3.7298509e-01
  -8.3636364e-01   6.6666667e-01  -3.3445173e-01
  -8.3636364e-01   6.9090909e-01  -2.9737249e-01
  -8.3636364e-01   7.1515152e-01  -2.6170187e-01
  -8.3636364e-01   7.3939394e-01  -2.2739981e-01
  -8.3636364e-01   7.6363636e-01  -1.9443079e-01
  -8.3636364e-01   7.8787879e-01  -1.6276309e-01
  -8.3636364e-01   8.1212121e-01  -1.3236806e-01
  -8.3636364e-01   8.3636364e-01  -1.0321949e-01
  -8.3636364e-01   8.6060606e-01  -7.5293048e-02
  -8.3636364e-01   8.8484848e-01  -4.8565760e-02
  -8.3636364e-01   9.0909091e-01  -2.3015536e-02
  -8.3636364e-01   9.3333333e-01   1.3792320e-03
  -8.3636364e-01   9.5757576e-01   2.4640024e-02
  -8.3636364e-01   9.8181818e-01   4.6788498e-02
  -8.3636364e-01   1.0060606e+00   6.7846745e-02
  -8.3636364e-01   1.0303030e+00   8.7837491e-02
  -8.3636364e-01   1.0545455e+00   1.0678425e-01
  -8.3636364e-01   1.0787879e+00   1.2471144e-01
  -8.3636364e-01   1.1030303e+00   1.4164444e-01
  -8.3636364e-01   1.1272727e+00   1.5760960e-01
  -8.3636364e-01   1.1515152e+00   1.7263427e-01
  -8.3636364e-01   1.1757576e+00   1.8674671e-01
  -8.3636364e-01   1.2000000e+00   1.9997603e-01
  -8.1212121e-01  -1.2000000e+00  -5.8967512e-01
  -8.1212121e-01  -1.1757576e+00  -5.9896711e-01
  -8.1212121e-01  -1.1515152e+00  -6.0854925e-01
  -8.1212121e-01  -1.1272727e+00  -6.1843526e-01
  -8.1212121e-01  -1.1030303e+00  -6.2863979e-01
  -8.1212121e-01  -1.0787879e+00  -6.3917840e-01
  -8.1212121e-01  -1.0545455e+00  -6.5006775e-01
  -8.1212121e-01  -1.0303030e+00  -6.6132558e-01
  -8.1212121e-01  -1.0060606e+00  -6.7297088e-01
  -8.1212121e-01  -9.8181818e-01  -6.8502400e-01
  -8.1212121e-01  -9.5757576e-01  -6.9750670e-01
  -8.1212121e-01  -9.3333333e-01  -7.1044239e-01
  -8.1212121e-01  -9.0909091e-01  -7.2385619e-01
  -8.1212121e-01  -8.8484848e-01  -7.3777514e-01
  -8.1212121e-01  -8.6060606e-01  -7.5222838e-01
  -8.1212121e-01  -8.3636364e-01  -7.6724735e-01
  -8.1212121e-01  -8.1212121e-01  -7.8286605e-01
  -8.1212121e-01  -7.8787879e-01  -7.9912126e-01
  -8.1212121e-01  -7.6363636e-01  -8.1605285e-01
  -8.1212121e-01  -7.3939394e-01  -8.3370413e-01
  -8.1212121e-01  -7.1515152e-01  -8.5212221e-01
  -8.1212121e-01  -6.9090909e-01  -8.7135839e-01
  -8.1212121e-01  -6.6666667e-01  -8.9146869e-01
  -8.1212121e-01  -6.4242424e-01  -9.1251432e-01
  -8.1212121e-01  -6.1818182e-01  -9.3456231e-01
  -8.1212121e-01  -5.9393939e-01  -9.5768618e-01
  -8.1212121e-01  -5.6969697e-01  -9.8196667e-01
  -8.1212121e-01  -5.4545455e-01  -1.0074926e+00
  -8.1212121e-01  -5.2121212e-01  -1.0343617e+00
  -8.1212121e-01  -4.9696970e-01  -1.0626817e+00
  -8.1212121e-01  -4.7272727e-01  -1.0925713e+00
  -8.1212121e-01  -4.4848485e-01  -1.1241614e+00
  -8.1212121e-01  -4.2424242e-01  -1.1575955e+00
  -8.1212121e-01  -4.0000000e-01  -1.1930313e+00
  -8.1212121e-01  -3.7575758e-01  -1.2306403e+00
  -8.1212121e-01  -3.5151515e-01  -1.2706075e+00
  -8.1212121e-01  -3.2727273e-01  -1.3131289e+00
  -8.1212121e-01  -3.0303030e-01  -1.3584069e+00
  -8.1212121e-01  -2.7878788e-01  -1.4066398e+00
  -8.1212121e-01  -2.5454545e-01  -1.4580040e+00
  -8.1212121e-01  -2.3030303e-01  -1.5126217e+00
  -8.1212121e-01  -2.0606061e-01  -1.5705061e+00
  -8.1212121e-01  -1.8181818e-01  -1.6314694e+00
  -8.1212121e-01  -1.5757576e-01  -1.6949719e+00
  -8.1212121e-01  -1.3333333e-01  -1.7598895e+00
  -8.1212121e-01  -1.0909091e-01  -1.8241802e+00
  -8.1212121e-01  -8.4848485e-02  -1.8844858e+00
  -8.1212121e-01  -6.0606061e-02  -1.9358446e+00
  -8.1212121e-01  -3.6363636e-02  -1.9719275e+00
  -8.1212121e-01  -1.2121212e-02  -1.9863224e+00
  -8.1212121e-01   1.2121212e-02  -1.9748286e+00
  -8.1212121e-01   3.6363636e-02  -1.9374521e+00
  -8.1212121e-01   6.0606061e-02  -1.8784057e+00
  -8.1212121e-01   8.4848485e-02  -1.8041138e+00
  -8.1212121e-01   1.0909091e-01  -1.7209177e+00
  -8.1212121e-01   1.3333333e-01  -1.6337917e+00
  -8.1212121e-01   1.5757576e-01  -1.5461067e+00
  -8.1212121e-01   1.8181818e-01  -1.4599182e+00
  -8.1212121e-01   2.0606061e-01  -1.3763639e+00
  -8.1212121e-01   2.3030303e-01  -1.2959973e+00
  -8.1212121e-01   2.5454545e-01  -1.2190210e+00
  -8.1212121e-01   2.7878788e-01  -1.1454369e+00
  -8.1212121e-01   3.0303030e-01  -1.0751387e+00
  -8.1212121e-01   3.2727273e-01  -1.0079662e+00
  -8.1212121e-01   3.5151515e-01  -9.4373824e-01
  -8.1212121e-01   3.7575758e-01  -8.8227035e-01
  -8.1212121e-01   4.0000000e-01  -8.2338489e-01
  -8.1212121e-01   4.2424242e-01  -7.6691612e-01
  -8.1212121e-01   4.4848485e-01  -7.1271243e-01
  -8.1212121e-01   4.7272727e-01  -6.6063694e-01
  -8.1212121e-01   4.9696970e-01  -6.1056718e-01
  -8.1212121e-01   5.2121212e-01  -5.6239430e-01
  -8.1212121e-01   5.4545455e-01  -5.1602201e-01
  -8.1212121e-01   5.6969697e-01  -4.7136551e-01
  -8.1212121e-01   5.9393939e-01  -4.2835028e-01
  -8.1212121e-01   6.1818182e-01  -3.8691104e-01
  -8.1212121e-01   6.4242424e-01  -3.4699066e-01
  -8.1212121e-01   6.6666667e-01  -3.0853922e-01
  -8.1212121e-01   6.9090909e-01  -2.7151303e-01
  -8.1212121e-01   7.1515152e-01  -2.3587384e-01
  -8.1212121e-01   7.3939394e-01  -2.0158801e-01
  -8.1212121e-01   7.6363636e-01  -1.6862577e-01
  -8.1212121e-01   7.8787879e-01  -1.3696055e-01
  -8.1212121e-01   8.1212121e-01  -1.0656833e-01
  -8.1212121e-01   8.3636364e-01  -7.7427033e-02
  -8.1212121e-01   8.6060606e-01  -4.9516033e-02
  -8.1212121e-01   8.8484848e-01  -2.2815607e-02
  -8.1212121e-01   9.0909091e-01   2.6934820e-03
  -8.1212121e-01   9.3333333e-01   2.7030392e-02
  -8.1212121e-01   9.5757576e-01   5.0214547e-02
  -8.1212121e-01   9.8181818e-01   7.2265936e-02
  -8.1212121e-01   1.0060606e+00   9.3205354e-02
  -8.1212121e-01   1.0303030e+00   1.1305460e-01
  -8.1212121e-01   1.0545455e+00   1.3183662e-01
  -8.1212121e-01   1.0787879e+00   1.4957558e-01
  -8.1212121e-01   1.1030303e+00   1.6629694e-01
  -8.1212121e-01   1.1272727e+00   1.8202745e-01
  -8.1212121e-01   1.1515152e+00   1.9679508e-01
  -8.1212121e-01   1.1757576e+00   2.1062897e-01
  -8.1212121e-01   1.2000000e+00   2.2355933e-01
  -7.8787879e-01  -1.2000000e+00  -5.8416157e-01
  -7.8787879e-01  -1.1757576e+00  -5.9330087e-01
  -7.8787879e-01  -1.1515152e+00  -6.0272304e-01
  -7.8787879e-01  -1.1272727e+00  -6.1244128e-01
  -7.8787879e-01  -1.1030303e+00  -6.2246966e-01
  -7.8787879e-01  -1.0787879e+00  -6.3282311e-01
  -7.8787879e-01  -1.0545455e+00  -6.4351756e-01
  -7.8787879e-01  -1.0303030e+00  -6.5457000e-01
  -7.8787879e-01  -1.0060606e+00  -6.6599856e-01
  -7.8787879e-01  -9.8181818e-01  -6.7782259e-01
  -7.8787879e-01  -9.5757576e-01  -6.9006281e-01
  -7.8787879e-01  -9.3333333e-01  -7.0274142e-01
  -7.8787879e-01  -9.0909091e-01  -7.1588218e-01
  -7.8787879e-01  -8.8484848e-01  -7.2951063e-01
  -7.8787879e-01  -8.6060606e-01  -7.4365419e-01
  -7.8787879e-01  -8.3636364e-01  -7.5834237e-01
  -7.8787879e-01  -8.1212121e-01  -7.7360694e-01
  -7.8787879e-01  -7.8787879e-01  -7.8948218e-01
  -7.8787879e-01  -7.6363636e-01  -8.0600509e-01
  -7.8787879e-01  -7.3939394e-01  -8.2321566e-01
  -7.8787879e-01  -7.1515152e-01  -8.4115718e-01
  -7.8787879e-01  -6.9090909e-01  -8.5987651e-01
  -7.8787879e-01  -6.6666667e-01  -8.7942453e-01
  -7.8787879e-01  -6.4242424e-01  -8.9985640e-01
  -7.8787879e-01  -6.1818182e-01  -9.2123207e-01
  -7.8787879e-01  -5.9393939e-01  -9.4361668e-01
  -7.8787879e-01  -5.6969697e-01  -9.6708104e-01
  -7.8787879e-01  -5.4545455e-01  -9.9170206e-01
  -7.8787879e-01  -5.2121212e-01  -1.0175633e+00
  -7.8787879e-01  -4.9696970e-01  -1.0447552e+00
  -7.8787879e-01  -4.7272727e-01  -1.0733756e+00
  -7.8787879e-01  -4.4848485e-01  -1.1035297e+00
  -7.8787879e-01  -4.2424242e-01  -1.1353299e+00
  -7.8787879e-01  -4.0000000e-01  -1.1688948e+00
  -7.8787879e-01  -3.7575758e-01  -1.2043476e+00
  -7.8787879e-01  -3.5151515e-01  -1.2418130e+00
  -7.8787879e-01  -3.2727273e-01  -1.2814114e+00
  -7.8787879e-01  -3.0303030e-01  -1.3232499e+00
  -7.8787879e-01  -2.7878788e-01  -1.3674076e+00
  -7.8787879e-01  -2.5454545e-01  -1.4139119e+00
  -7.8787879e-01  -2.3030303e-01  -1.4627026e+00
  -7.8787879e-01  -2.0606061e-01  -1.5135756e+00
  -7.8787879e-01  -1.8181818e-01  -1.5661001e+00
  -7.8787879e-01  -1.5757576e-01  -1.6195001e+00
  -7.8787879e-01  -1.3333333e-01  -1.6724968e+00
  -7.8787879e-01  -1.0909091e-01  -1.7231270e+00
  -7.8787879e-01  -8.4848485e-02  -1.7685937e+00
  -7.8787879e-01  -6.0606061e-02  -1.8052742e+00
  -7.8787879e-01  -3.6363636e-02  -1.8290707e+00
  -7.8787879e-01  -1.2121212e-02  -1.8362296e+00
  -7.8787879e-01   1.2121212e-02  -1.8244554e+00
  -7.8787879e-01   3.6363636e-02  -1.7937538e+00
  -7.8787879e-01   6.0606061e-02  -1.7464324e+00
  -7.8787879e-01   8.4848485e-02  -1.6862568e+00
  -7.8787879e-01   1.0909091e-01  -1.6173369e+00
  -7.8787879e-01   1.3333333e-01  -1.5433077e+00
  -7.8787879e-01   1.5757576e-01  -1.4669791e+00
  -7.8787879e-01   1.8181818e-01  -1.3903272e+00
  -7.8787879e-01   2.0606061e-01  -1.3146445e+00
  -7.8787879e-01   2.3030303e-01  -1.2407210e+00
  -7.8787879e-01   2.5454545e-01  -1.1690022e+00
  -7.8787879e-01   2.7878788e-01  -1.0997074e+00
  -7.8787879e-01   3.0303030e-01  -1.0329129e+00
  -7.8787879e-01   3.2727273e-01  -9.6860790e-01
  -7.8787879e-01   3.5151515e-01  -9.0673079e-01
  -7.8787879e-01   3.7575758e-01  -8.4719271e-01
  -7.8787879e-01   4.0000000e-01  -7.8989234e-01
  -7.8787879e-01   4.2424242e-01  -7.3472499e-01
  -7.8787879e-01   4.4848485e-01  -6.8158816e-01
  -7.8787879e-01   4.7272727e-01  -6.3038477e-01
  -7.8787879e-01   4.9696970e-01  -5.8102481e-01
  -7.8787879e-01   5.2121212e-01  -5.3342620e-01
  -7.8787879e-01   5.4545455e-01  -4.8751489e-01
  -7.8787879e-01   5.6969697e-01  -4.4322471e-01
  -7.8787879e-01   5.9393939e-01  -4.0049700e-01
  -7.8787879e-01   6.1818182e-01  -3.5928001e-01
  -7.8787879e-01   6.4242424e-01  -3.1952835e-01
  -7.8787879e-01   6.6666667e-01  -2.8120234e-01
  -7.8787879e-01   6.9090909e-01  -2.4426734e-01
  -7.8787879e-01   7.1515152e-01  -2.0869309e-01
  -7.8787879e-01   7.3939394e-01  -1.7445314e-01
  -7.8787879e-01   7.6363636e-01  -1.4152415e-01
  -7.8787879e-01   7.8787879e-01  -1.0988534e-01
  -7.8787879e-01   8.1212121e-01  -7.9517896e-02
  -7.8787879e-01   8.3636364e-01  -5.0404442e-02
  -7.8787879e-01   8.6060606e-01  -2.2528521e-02
  -7.8787879e-01   8.8484848e-01   4.1258710e-03
  -7.8787879e-01   9.0909091e-01   2.9574725e-02
  -7.8787879e-01   9.3333333e-01   5.3834402e-02
  -7.8787879e-01   9.5757576e-01   7.6921973e-02
  -7.8787879e-01   9.8181818e-01   9.8855512e-02
  -7.8787879e-01   1.0060606e+00   1.1965433e-01
  -7.8787879e-01   1.0303030e+00   1.3933915e-01
  -7.8787879e-01   1.0545455e+00   1.5793225e-01
  -7.8787879e-01   1.0787879e+00   1.7545753e-01
  -7.8787879e-01   1.1030303e+00   1.9194052e-01
  -7.8787879e-01   1.1272727e+00   2.0740837e-01
  -7.8787879e-01   1.1515152e+00   2.2188979e-01
  -7.8787879e-01   1.1757576e+00   2.3541491e-01
  -7.8787879e-01   1.2000000e+00   2.4801515e-01
  -7.6363636e-01  -1.2000000e+00  -5.7837772e-01
  -7.6363636e-01  -1.1757576e+00  -5.8735190e-01
  -7.6363636e-01  -1.1515152e+00  -5.9660089e-01
  -7.6363636e-01  -1.1272727e+00  -6.0613733e-01
  -7.6363636e-01  -1.1030303e+00  -6.1597461e-01
  -7.6363636e-01  -1.0787879e+00  -6.2612698e-01
  -7.6363636e-01  -1.0545455e+00  -6.3660958e-01
  -7.6363636e-01  -1.0303030e+00  -6.4743853e-01
  -7.6363636e-01  -1.0060606e+00  -6.5863097e-01
  -7.6363636e-01  -9.8181818e-01  -6.7020523e-01
  -7.6363636e-01  -9.5757576e-01  -6.8218081e-01
  -7.6363636e-01  -9.3333333e-01  -6.9457857e-01
  -7.6363636e-01  -9.0909091e-01  -7.0742080e-01
  -7.6363636e-01  -8.8484848e-01  -7.2073136e-01
  -7.6363636e-01  -8.6060606e-01  -7.3453576e-01
  -7.6363636e-01  -8.3636364e-01  -7.4886140e-01
  -7.6363636e-01  -8.1212121e-01  -7.6373762e-01
  -7.6363636e-01  -7.8787879e-01  -7.7919595e-01
  -7.6363636e-01  -7.6363636e-01  -7.9527023e-01
  -7.6363636e-01  -7.3939394e-01  -8.1199686e-01
  -7.6363636e-01  -7.1515152e-01  -8.2941497e-01
  -7.6363636e-01  -6.9090909e-01  -8.4756669e-01
  -7.6363636e-01  -6.6666667e-01  -8.6649729e-01
  -7.6363636e-01  -6.4242424e-01  -8.8625554e-01
  -7.6363636e-01  -6.1818182e-01  -9.0689383e-01
  -7.6363636e-01  -5.9393939e-01  -9.2846847e-01
  -7.6363636e-01  -5.6969697e-01  -9.5103984e-01
  -7.6363636e-01  -5.4545455e-01  -9.7467253e-01
  -7.6363636e-01  -5.2121212e-01  -9.9943539e-01
  -7.6363636e-01  -4.9696970e-01  -1.0254014e+00
  -7.6363636e-01  -4.7272727e-01  -1.0526474e+00
  -7.6363636e-01  -4.4848485e-01  -1.0812531e+00
  -7.6363636e-01  -4.2424242e-01  -1.1113004e+00
  -7.6363636e-01  -4.0000000e-01  -1.1428706e+00
  -7.6363636e-01  -3.7575758e-01  -1.1760418e+00
  -7.6363636e-01  -3.5151515e-01  -1.2108835e+00
  -7.6363636e-01  -3.2727273e-01  -1.2474493e+00
  -7.6363636e-01  -3.0303030e-01  -1.2857656e+00
  -7.6363636e-01  -2.7878788e-01  -1.3258145e+00
  -7.6363636e-01  -2.5454545e-01  -1.3675103e+00
  -7.6363636e-01  -2.3030303e-01  -1.4106644e+00
  -7.6363636e-01  -2.0606061e-01  -1.4549371e+00
  -7.6363636e-01  -1.8181818e-01  -1.4997725e+00
  -7.6363636e-01  -1.5757576e-01  -1.5443171e+00
  -7.6363636e-01  -1.3333333e-01  -1.5873276e+00
  -7.6363636e-01  -1.0909091e-01  -1.6270898e+00
  -7.6363636e-01  -8.4848485e-02  -1.6613942e+00
  -7.6363636e-01  -6.0606061e-02  -1.6876343e+00
  -7.6363636e-01  -3.6363636e-02  -1.7031016e+00
  -7.6363636e-01  -1.2121212e-02  -1.7054807e+00
  -7.6363636e-01   1.2121212e-02  -1.6934200e+00
  -7.6363636e-01   3.6363636e-02  -1.6669254e+00
  -7.6363636e-01   6.0606061e-02  -1.6273600e+00
  -7.6363636e-01   8.4848485e-02  -1.5770506e+00
  -7.6363636e-01   1.0909091e-01  -1.5187180e+00
  -7.6363636e-01   1.3333333e-01  -1.4549804e+00
  -7.6363636e-01   1.5757576e-01  -1.3880602e+00
  -7.6363636e-01   1.8181818e-01  -1.3196843e+00
  -7.6363636e-01   2.0606061e-01  -1.2511095e+00
  -7.6363636e-01   2.3030303e-01  -1.1832034e+00
  -7.6363636e-01   2.5454545e-01  -1.1165363e+00
  -7.6363636e-01   2.7878788e-01  -1.0514635e+00
  -7.6363636e-01   3.0303030e-01  -9.8818961e-01
  -7.6363636e-01   3.2727273e-01  -9.2681740e-01
  -7.6363636e-01   3.5151515e-01  -8.6738235e-01
  -7.6363636e-01   3.7575758e-01  -8.0987692e-01
  -7.6363636e-01   4.0000000e-01  -7.5426720e-01
  -7.6363636e-01   4.2424242e-01  -7.0050426e-01
  -7.6363636e-01   4.4848485e-01  -6.4853167e-01
  -7.6363636e-01   4.7272727e-01  -5.9829047e-01
  -7.6363636e-01   4.9696970e-01  -5.4972246e-01
  -7.6363636e-01   5.2121212e-01  -5.0277213e-01
  -7.6363636e-01   5.4545455e-01  -4.5738787e-01
  -7.6363636e-01   5.6969697e-01  -4.1352261e-01
  -7.6363636e-01   5.9393939e-01  -3.7113404e-01
  -7.6363636e-01   6.1818182e-01  -3.3018459e-01
  -7.6363636e-01   6.4242424e-01  -2.9064124e-01
  -7.6363636e-01   6.6666667e-01  -2.5247520e-01
  -7.6363636e-01   6.9090909e-01  -2.1566151e-01
  -7.6363636e-01   7.1515152e-01  -1.8017858e-01
  -7.6363636e-01   7.3939394e-01  -1.4600774e-01
  -7.6363636e-01   7.6363636e-01  -1.1313269e-01
  -7.6363636e-01   7.8787879e-01  -8.1539002e-02
  -7.6363636e-01   8.1212121e-01  -5.1213630e-02
  -7.6363636e-01   8.3636364e-01  -2.2144389e-02
  -7.6363636e-01   8.6060606e-01   5.6805167e-03
  -7.6363636e-01   8.8484848e-01   3.2272951e-02
  -7.6363636e-01   9.0909091e-01   5.7645265e-02
  -7.6363636e-01   9.3333333e-01   8.1810685e-02
  -7.6363636e-01   9.5757576e-01   1.0478364e-01
  -7.6363636e-01   9.8181818e-01   1.2658005e-01
  -7.6363636e-01   1.0060606e+00   1.4721755e-01
  -7.6363636e-01   1.0303030e+00   1.6671569e-01
  -7.6363636e-01   1.0545455e+00   1.8509599e-01
  -7.6363636e-01   1.0787879e+00   2.0238204e-01
  -7.6363636e-01   1.1030303e+00   2.1859949e-01
  -7.6363636e-01   1.1272727e+00   2.3377598e-01
  -7.6363636e-01   1.1515152e+00   2.4794103e-01
  -7.6363636e-01   1.1757576e+00   2.6112591e-01
  -7.6363636e-01   1.2000000e+00   2.7336345e-01
  -7.3939394e-01  -1.2000000e+00  -5.7233107e-01
  -7.3939394e-01  -1.1757576e+00  -5.8112822e-01
  -7.3939394e-01  -1.1515152e+00  -5.9019143e-01
  -7.3939394e-01  -1.1272727e+00  -5.9953266e-01
  -7.3939394e-01  -1.1030303e+00  -6.0916463e-01
  -7.3939394e-01  -1.0787879e+00  -6.1910079e-01
  -7.3939394e-01  -1.0545455e+00  -6.2935543e-01
  -7.3939394e-01  -1.0303030e+00  -6.3994373e-01
  -7.3939394e-01  -1.0060606e+00  -6.5088179e-01
  -7.3939394e-01  -9.8181818e-01  -6.6218676e-01
  -7.3939394e-01  -9.5757576e-01  -6.7387687e-01
  -7.3939394e-01  -9.3333333e-01  -6.8597152e-01
  -7.3939394e-01  -9.0909091e-01  -6.9849139e-01
  -7.3939394e-01  -8.8484848e-01  -7.1145853e-01
  -7.3939394e-01  -8.6060606e-01  -7.2489644e-01
  -7.3939394e-01  -8.3636364e-01  -7.3883021e-01
  -7.3939394e-01  -8.1212121e-01  -7.5328659e-01
  -7.3939394e-01  -7.8787879e-01  -7.6829417e-01
  -7.3939394e-01  -7.6363636e-01  -7.8388347e-01
  -7.3939394e-01  -7.3939394e-01  -8.0008706e-01
  -7.3939394e-01  -7.1515152e-01  -8.1693971e-01
  -7.3939394e-01  -6.9090909e-01  -8.3447853e-01
  -7.3939394e-01  -6.6666667e-01  -8.5274303e-01
  -7.3939394e-01  -6.4242424e-01  -8.7177528e-01
  -7.3939394e-01  -6.1818182e-01  -8.9161993e-01
  -7.3939394e-01  -5.9393939e-01  -9.1232424e-01
  -7.3939394e-01  -5.6969697e-01  -9.3393803e-01
  -7.3939394e-01  -5.4545455e-01  -9.5651352e-01
  -7.3939394e-01  -5.2121212e-01  -9.8010499e-01
  -7.3939394e-01  -4.9696970e-01  -1.0047682e+00
  -7.3939394e-01  -4.7272727e-01  -1.0305597e+00
  -7.3939394e-01  -4.4848485e-01  -1.0575350e+00
  -7.3939394e-01  -4.2424242e-01  -1.0857473e+00
  -7.3939394e-01  -4.0000000e-01  -1.1152440e+00
  -7.3939394e-01  -3.7575758e-01  -1.1460628e+00
  -7.3939394e-01  -3.5151515e-01  -1.1782255e+00
  -7.3939394e-01  -3.2727273e-01  -1.2117298e+00
  -7.3939394e-01  -3.0303030e-01  -1.2465374e+00
  -7.3939394e-01  -2.7878788e-01  -1.2825577e+00
  -7.3939394e-01  -2.5454545e-01  -1.3196257e+00
  -7.3939394e-01  -2.3030303e-01  -1.3574722e+00
  -7.3939394e-01  -2.0606061e-01  -1.3956865e+00
  -7.3939394e-01  -1.8181818e-01  -1.4336706e+00
  -7.3939394e-01  -1.5757576e-01  -1.4705885e+00
  -7.3939394e-01  -1.3333333e-01  -1.5053204e+00
  -7.3939394e-01  -1.0909091e-01  -1.5364389e+00
  -7.3939394e-01  -8.4848485e-02  -1.5622354e+00
  -7.3939394e-01  -6.0606061e-02  -1.5808301e+00
  -7.3939394e-01  -3.6363636e-02  -1.5903863e+00
  -7.3939394e-01  -1.2121212e-02  -1.5894099e+00
  -7.3939394e-01   1.2121212e-02  -1.5770571e+00
  -7.3939394e-01   3.6363636e-02  -1.5533336e+00
  -7.3939394e-01   6.0606061e-02  -1.5190942e+00
  -7.3939394e-01   8.4848485e-02  -1.4758443e+00
  -7.3939394e-01   1.0909091e-01  -1.4254323e+00
  -7.3939394e-01   1.3333333e-01  -1.3697497e+00
  -7.3939394e-01   1.5757576e-01  -1.3105174e+00
  -7.3939394e-01   1.8181818e-01  -1.2491753e+00
  -7.3939394e-01   2.0606061e-01  -1.1868567e+00
  -7.3939394e-01   2.3030303e-01  -1.1244112e+00
  -7.3939394e-01   2.5454545e-01  -1.0624517e+00
  -7.3939394e-01   2.7878788e-01  -1.0014041e+00
  -7.3939394e-01   3.0303030e-01  -9.4155370e-01
  -7.3939394e-01   3.2727273e-01  -8.8308278e-01
  -7.3939394e-01   3.5151515e-01  -8.2610006e-01
  -7.3939394e-01   3.7575758e-01  -7.7066300e-01
  -7.3939394e-01   4.0000000e-01  -7.1679411e-01
  -7.3939394e-01   4.2424242e-01  -6.6449283e-01
  -7.3939394e-01   4.4848485e-01  -6.1374392e-01
  -7.3939394e-01   4.7272727e-01  -5.6452348e-01
  -7.3939394e-01   4.9696970e-01  -5.1680310e-01
  -7.3939394e-01   5.2121212e-01  -4.7055275e-01
  -7.3939394e-01   5.4545455e-01  -4.2574266e-01
  -7.3939394e-01   5.6969697e-01  -3.8234462e-01
  -7.3939394e-01   5.9393939e-01  -3.4033273e-01
  -7.3939394e-01   6.1818182e-01  -2.9968378e-01
  -7.3939394e-01   6.4242424e-01  -2.6037746e-01
  -7.3939394e-01   6.6666667e-01  -2.2239627e-01
  -7.3939394e-01   6.9090909e-01  -1.8572539e-01
  -7.3939394e-01   7.1515152e-01  -1.5035239e-01
  -7.3939394e-01   7.3939394e-01  -1.1626687e-01
  -7.3939394e-01   7.6363636e-01  -8.3460086e-02
  -7.3939394e-01   7.8787879e-01  -5.1924492e-02
  -7.3939394e-01   8.1212121e-01  -2.1653295e-02
  -7.3939394e-01   8.3636364e-01   7.3600114e-03
  -7.3939394e-01   8.6060606e-01   3.5122109e-02
  -7.3939394e-01   8.8484848e-01   6.1640295e-02
  -7.3939394e-01   9.0909091e-01   8.6922904e-02
  -7.3939394e-01   9.3333333e-01   1.1097968e-01
  -7.3939394e-01   9.5757576e-01   1.3382214e-01
  -7.3939394e-01   9.8181818e-01   1.5546381e-01
  -7.3939394e-01   1.0060606e+00   1.7592049e-01
  -7.3939394e-01   1.0303030e+00   1.9521041e-01
  -7.3939394e-01   1.0545455e+00   2.1335431e-01
  -7.3939394e-01   1.0787879e+00   2.3037548e-01
  -7.3939394e-01   1.1030303e+00   2.4629974e-01
  -7.3939394e-01   1.1272727e+00   2.6115530e-01
  -7.3939394e-01   1.1515152e+00   2.7497269e-01
  -7.3939394e-01   1.1757576e+00   2.8778448e-01
  -7.3939394e-01   1.2000000e+00   2.9962511e-01
  -7.1515152e-01  -1.2000000e+00  -5.6602979e-01
  -7.1515152e-01  -1.1757576e+00  -5.7463861e-01
  -7.1515152e-01  -1.1515152e+00  -5.8350405e-01
  -7.1515152e-01  -1.1272727e+00  -5.9263739e-01
  -7.1515152e-01  -1.1030303e+00  -6.0205058e-01
  -7.1515152e-01  -1.0787879e+00  -6.1175626e-01
  -7.1515152e-01  -1.0545455e+00  -6.2176779e-01
  -7.1515152e-01  -1.0303030e+00  -6.3209934e-01
  -7.1515152e-01  -1.0060606e+00  -6.4276589e-01
  -7.1515152e-01  -9.8181818e-01  -6.5378336e-01
  -7.1515152e-01  -9.5757576e-01  -6.6516859e-01
  -7.1515152e-01  -9.3333333e-01  -6.7693946e-01
  -7.1515152e-01  -9.0909091e-01  -6.8911496e-01
  -7.1515152e-01  -8.8484848e-01  -7.0171520e-01
  -7.1515152e-01  -8.6060606e-01  -7.1476155e-01
  -7.1515152e-01  -8.3636364e-01  -7.2827669e-01
  -7.1515152e-01  -8.1212121e-01  -7.4228468e-01
  -7.1515152e-01  -7.8787879e-01  -7.5681103e-01
  -7.1515152e-01  -7.6363636e-01  -7.7188278e-01
  -7.1515152e-01  -7.3939394e-01  -7.8752858e-01
  -7.1515152e-01  -7.1515152e-01  -8.0377870e-01
  -7.1515152e-01  -6.9090909e-01  -8.2066511e-01
  -7.1515152e-01  -6.6666667e-01  -8.3822147e-01
  -7.1515152e-01  -6.4242424e-01  -8.5648307e-01
  -7.1515152e-01  -6.1818182e-01  -8.7548679e-01
  -7.1515152e-01  -5.9393939e-01  -8.9527092e-01
  -7.1515152e-01  -5.6969697e-01  -9.1587487e-01
  -7.1515152e-01  -5.4545455e-01  -9.3733880e-01
  -7.1515152e-01  -5.2121212e-01  -9.5970295e-01
  -7.1515152e-01  -4.9696970e-01  -9.8300676e-01
  -7.1515152e-01  -4.7272727e-01  -1.0072876e+00
  -7.1515152e-01  -4.4848485e-01  -1.0325791e+00
  -7.1515152e-01  -4.2424242e-01  -1.0589083e+00
  -7.1515152e-01  -4.0000000e-01  -1.0862929e+00
  -7.1515152e-01  -3.7575758e-01  -1.1147359e+00
  -7.1515152e-01  -3.5151515e-01  -1.1442199e+00
  -7.1515152e-01  -3.2727273e-01  -1.1746983e+00
  -7.1515152e-01  -3.0303030e-01  -1.2060844e+00
  -7.1515152e-01  -2.7878788e-01  -1.2382363e+00
  -7.1515152e-01  -2.5454545e-01  -1.2709391e+00
  -7.1515152e-01  -2.3030303e-01  -1.3038810e+00
  -7.1515152e-01  -2.0606061e-01  -1.3366265e+00
  -7.1515152e-01  -1.8181818e-01  -1.3685870e+00
  -7.1515152e-01  -1.5757576e-01  -1.3989933e+00
  -7.1515152e-01  -1.3333333e-01  -1.4268775e+00
  -7.1515152e-01  -1.0909091e-01  -1.4510783e+00
  -7.1515152e-01  -8.4848485e-02  -1.4702828e+00
  -7.1515152e-01  -6.0606061e-02  -1.4831210e+00
  -7.1515152e-01  -3.6363636e-02  -1.4883152e+00
  -7.1515152e-01  -1.2121212e-02  -1.4848631e+00
  -7.1515152e-01   1.2121212e-02  -1.4722126e+00
  -7.1515152e-01   3.6363636e-02  -1.4503692e+00
  -7.1515152e-01   6.0606061e-02  -1.4198955e+00
  -7.1515152e-01   8.4848485e-02  -1.3818046e+00
  -7.1515152e-01   1.0909091e-01  -1.3373856e+00
  -7.1515152e-01   1.3333333e-01  -1.2880197e+00
  -7.1515152e-01   1.5757576e-01  -1.2350316e+00
  -7.1515152e-01   1.8181818e-01  -1.1795951e+00
  -7.1515152e-01   2.0606061e-01  -1.1226910e+00
  -7.1515152e-01   2.3030303e-01  -1.0651022e+00
  -7.1515152e-01   2.5454545e-01  -1.0074318e+00
  -7.1515152e-01   2.7878788e-01  -9.5013051e-01
  -7.1515152e-01   3.0303030e-01  -8.9352628e-01
  -7.1515152e-01   3.2727273e-01  -8.3785157e-01
  -7.1515152e-01   3.5151515e-01  -7.8326641e-01
  -7.1515152e-01   3.7575758e-01  -7.2987714e-01
  -7.1515152e-01   4.0000000e-01  -6.7775105e-01
  -7.1515152e-01   4.2424242e-01  -6.2692762e-01
  -7.1515152e-01   4.4848485e-01  -5.7742698e-01
  -7.1515152e-01   4.7272727e-01  -5.2925617e-01
  -7.1515152e-01   4.9696970e-01  -4.8241379e-01
  -7.1515152e-01   5.2121212e-01  -4.3689337e-01
  -7.1515152e-01   5.4545455e-01  -3.9268579e-01
  -7.1515152e-01   5.6969697e-01  -3.4978095e-01
  -7.1515152e-01   5.9393939e-01  -3.0816895e-01
  -7.1515152e-01   6.1818182e-01  -2.6784082e-01
  -7.1515152e-01   6.4242424e-01  -2.2878898e-01
  -7.1515152e-01   6.6666667e-01  -1.9100743e-01
  -7.1515152e-01   6.9090909e-01  -1.5449174e-01
  -7.1515152e-01   7.1515152e-01  -1.1923898e-01
  -7.1515152e-01   7.3939394e-01  -8.5247464e-02
  -7.1515152e-01   7.6363636e-01  -5.2516417e-02
  -7.1515152e-01   7.8787879e-01  -2.1045633e-02
  -7.1515152e-01   8.1212121e-01   9.1649580e-03
  -7.1515152e-01   8.3636364e-01   3.8115724e-02
  -7.1515152e-01   8.6060606e-01   6.5807786e-02
  -7.1515152e-01   8.8484848e-01   9.2243456e-02
  -7.1515152e-01   9.0909091e-01   1.1742666e-01
  -7.1515152e-01   9.3333333e-01   1.4136335e-01
  -7.1515152e-01   9.5757576e-01   1.6406180e-01
  -7.1515152e-01   9.8181818e-01   1.8553296e-01
  -7.1515152e-01   1.0060606e+00   2.0579061e-01
  -7.1515152e-01   1.0303030e+00   2.2485157e-01
  -7.1515152e-01   1.0545455e+00   2.4273578e-01
  -7.1515152e-01   1.0787879e+00   2.5946625e-01
  -7.1515152e-01   1.1030303e+00   2.7506905e-01
  -7.1515152e-01   1.1272727e+00   2.8957316e-01
  -7.1515152e-01   1.1515152e+00   3.0301026e-01
  -7.1515152e-01   1.1757576e+00   3.1541448e-01
  -7.1515152e-01   1.2000000e+00   3.2682214e-01
  -6.9090909e-01  -1.2000000e+00  -5.5948269e-01
  -6.9090909e-01  -1.1757576e+00  -5.6789249e-01
  -6.9090909e-01  -1.1515152e+00  -5.7654887e-01
  -6.9090909e-01  -1.1272727e+00  -5.8546238e-01
  -6.9090909e-01  -1.1030303e+00  -5.9464418e-01
  -6.9090909e-01  -1.0787879e+00  -6.0410601e-01
  -6.9090909e-01  -1.0545455e+00  -6.1386028e-01
  -6.9090909e-01  -1.0303030e+00  -6.2392008e-01
  -6.9090909e-01  -1.0060606e+00  -6.3429924e-01
  -6.9090909e-01  -9.8181818e-01  -6.4501235e-01
  -6.9090909e-01  -9.5757576e-01  -6.5607484e-01
  -6.9090909e-01  -9.3333333e-01  -6.6750299e-01
  -6.9090909e-01  -9.0909091e-01  -6.7931398e-01
  -6.9090909e-01  -8.8484848e-01  -6.9152597e-01
  -6.9090909e-01  -8.6060606e-01  -7.0415810e-01
  -6.9090909e-01  -8.3636364e-01  -7.1723058e-01
  -6.9090909e-01  -8.1212121e-01  -7.3076466e-01
  -6.9090909e-01  -7.8787879e-01  -7.4478274e-01
  -6.9090909e-01  -7.6363636e-01  -7.5930832e-01
  -6.9090909e-01  -7.3939394e-01  -7.7436605e-01
  -6.9090909e-01  -7.1515152e-01  -7.8998168e-01
  -6.9090909e-01  -6.9090909e-01  -8.0618203e-01
  -6.9090909e-01  -6.6666667e-01  -8.2299492e-01
  -6.9090909e-01  -6.4242424e-01  -8.4044896e-01
  -6.9090909e-01  -6.1818182e-01  -8.5857343e-01
  -6.9090909e-01  -5.9393939e-01  -8.7739789e-01
  -6.9090909e-01  -5.6969697e-01  -8.9695177e-01
  -6.9090909e-01  -5.4545455e-01  -9.1726374e-01
  -6.9090909e-01  -5.2121212e-01  -9.3836091e-01
  -6.9090909e-01  -4.9696970e-01  -9.6026761e-01
  -6.9090909e-01  -4.7272727e-01  -9.8300396e-01
  -6.9090909e-01  -4.4848485e-01  -1.0065837e+00
  -6.9090909e-01  -4.2424242e-01  -1.0310117e+00
  -6.9090909e-01  -4.0000000e-01  -1.0562799e+00
  -6.9090909e-01  -3.7575758e-01  -1.0823633e+00
  -6.9090909e-01  -3.5151515e-01  -1.1092134e+00
  -6.9090909e-01  -3.2727273e-01  -1.1367503e+00
  -6.9090909e-01  -3.0303030e-01  -1.1648532e+00
  -6.9090909e-01  -2.7878788e-01  -1.1933481e+00
  -6.9090909e-01  -2.5454545e-01  -1.2219929e+00
  -6.9090909e-01  -2.3030303e-01  -1.2504606e+00
  -6.9090909e-01  -2.0606061e-01  -1.2783210e+00
  -6.9090909e-01  -1.8181818e-01  -1.3050240e+00
  -6.9090909e-01  -1.5757576e-01  -1.3298867e+00
  -6.9090909e-01  -1.3333333e-01  -1.3520914e+00
  -6.9090909e-01  -1.0909091e-01  -1.3707029e+00
  -6.9090909e-01  -8.4848485e-02  -1.3847105e+00
  -6.9090909e-01  -6.0606061e-02  -1.3931023e+00
  -6.9090909e-01  -3.6363636e-02  -1.3949673e+00
  -6.9090909e-01  -1.2121212e-02  -1.3896108e+00
  -6.9090909e-01   1.2121212e-02  -1.3766573e+00
  -6.9090909e-01   3.6363636e-02  -1.3561119e+00
  -6.9090909e-01   6.0606061e-02  -1.3283602e+00
  -6.9090909e-01   8.4848485e-02  -1.2941073e+00
  -6.9090909e-01   1.0909091e-01  -1.2542747e+00
  -6.9090909e-01   1.3333333e-01  -1.2098853e+00
  -6.9090909e-01   1.5757576e-01  -1.1619609e+00
  -6.9090909e-01   1.8181818e-01  -1.1114491e+00
  -6.9090909e-01   2.0606061e-01  -1.0591798e+00
  -6.9090909e-01   2.3030303e-01  -1.0058495e+00
  -6.9090909e-01   2.5454545e-01  -9.5202248e-01
  -6.9090909e-01   2.7878788e-01  -8.9814405e-01
  -6.9090909e-01   3.0303030e-01  -8.4455740e-01
  -6.9090909e-01   3.2727273e-01  -7.9152197e-01
  -6.9090909e-01   3.5151515e-01  -7.3923046e-01
  -6.9090909e-01   3.7575758e-01  -6.8782353e-01
  -6.9090909e-01   4.0000000e-01  -6.3740215e-01
  -6.9090909e-01   4.2424242e-01  -5.8803750e-01
  -6.9090909e-01   4.4848485e-01  -5.3977884e-01
  -6.9090909e-01   4.7272727e-01  -4.9265960e-01
  -6.9090909e-01   4.9696970e-01  -4.4670208e-01
  -6.9090909e-01   5.2121212e-01  -4.0192102e-01
  -6.9090909e-01   5.4545455e-01  -3.5832623e-01
  -6.9090909e-01   5.6969697e-01  -3.1592461e-01
  -6.9090909e-01   5.9393939e-01  -2.7472154e-01
  -6.9090909e-01   6.1818182e-01  -2.3472185e-01
  -6.9090909e-01   6.4242424e-01  -1.9593050e-01
  -6.9090909e-01   6.6666667e-01  -1.5835296e-01
  -6.9090909e-01   6.9090909e-01  -1.2199536e-01
  -6.9090909e-01   7.1515152e-01  -8.6864497e-02
  -6.9090909e-01   7.3939394e-01  -5.2967680e-02
  -6.9090909e-01   7.6363636e-01  -2.0312510e-02
  -6.9090909e-01   7.8787879e-01   1.1093470e-02
  -6.9090909e-01   8.1212121e-01   4.1243161e-02
  -6.9090909e-01   8.3636364e-01   7.0130342e-02
  -6.9090909e-01   8.6060606e-01   9.7750125e-02
  -6.9090909e-01   8.8484848e-01   1.2409941e-01
  -6.9090909e-01   9.0909091e-01   1.4917734e-01
  -6.9090909e-01   9.3333333e-01   1.7298569e-01
  -6.9090909e-01   9.5757576e-01   1.9552925e-01
  -6.9090909e-01   9.8181818e-01   2.1681611e-01
  -6.9090909e-01   1.0060606e+00   2.3685793e-01
  -6.9090909e-01   1.0303030e+00   2.5567002e-01
  -6.9090909e-01   1.0545455e+00   2.7327149e-01
  -6.9090909e-01   1.0787879e+00   2.8968517e-01
  -6.9090909e-01   1.1030303e+00   3.0493751e-01
  -6.9090909e-01   1.1272727e+00   3.1905844e-01
  -6.9090909e-01   1.1515152e+00   3.3208106e-01
  -6.9090909e-01   1.1757576e+00   3.4404136e-01
  -6.9090909e-01   1.2000000e+00   3.5497784e-01
  -6.6666667e-01  -1.2000000e+00  -5.5269911e-01
  -6.6666667e-01  -1.1757576e+00  -5.6089988e-01
  -6.6666667e-01  -1.1515152e+00  -5.6933665e-01
  -6.6666667e-01  -1.1272727e+00  -5.7801920e-01
  -6.6666667e-01  -1.1030303e+00  -5.8695785e-01
  -6.6666667e-01  -1.0787879e+00  -5.9616344e-01
  -6.6666667e-01  -1.0545455e+00  -6.0564736e-01
  -6.6666667e-01  -1.0303030e+00  -6.1542160e-01
  -6.6666667e-01  -1.0060606e+00  -6.2549877e-01
  -6.6666667e-01  -9.8181818e-01  -6.3589212e-01
  -6.6666667e-01  -9.5757576e-01  -6.4661559e-01
  -6.6666667e-01  -9.3333333e-01  -6.5768382e-01
  -6.6666667e-01  -9.0909091e-01  -6.6911217e-01
  -6.6666667e-01  -8.8484848e-01  -6.8091676e-01
  -6.6666667e-01  -8.6060606e-01  -6.9311450e-01
  -6.6666667e-01  -8.3636364e-01  -7.0572304e-01
  -6.6666667e-01  -8.1212121e-01  -7.1876084e-01
  -6.6666667e-01  -7.8787879e-01  -7.3224714e-01
  -6.6666667e-01  -7.6363636e-01  -7.4620191e-01
  -6.6666667e-01  -7.3939394e-01  -7.6064580e-01
  -6.6666667e-01  -7.1515152e-01  -7.7560010e-01
  -6.6666667e-01  -6.9090909e-01  -7.9108657e-01
  -6.6666667e-01  -6.6666667e-01  -8.0712731e-01
  -6.6666667e-01  -6.4242424e-01  -8.2374449e-01
  -6.6666667e-01  -6.1818182e-01  -8.4096007e-01
  -6.6666667e-01  -5.9393939e-01  -8.5879533e-01
  -6.6666667e-01  -5.6969697e-01  -8.7727031e-01
  -6.6666667e-01  -5.4545455e-01  -8.9640305e-01
  -6.6666667e-01  -5.2121212e-01  -9.1620862e-01
  -6.6666667e-01  -4.9696970e-01  -9.3669779e-01
  -6.6666667e-01  -4.7272727e-01  -9.5787540e-01
  -6.6666667e-01  -4.4848485e-01  -9.7973814e-01
  -6.6666667e-01  -4.2424242e-01  -1.0022718e+00
  -6.6666667e-01  -4.0000000e-01  -1.0254479e+00
  -6.6666667e-01  -3.7575758e-01  -1.0492190e+00
  -6.6666667e-01  -3.5151515e-01  -1.0735131e+00
  -6.6666667e-01  -3.2727273e-01  -1.0982273e+00
  -6.6666667e-01  -3.0303030e-01  -1.1232189e+00
  -6.6666667e-01  -2.7878788e-01  -1.1482960e+00
  -6.6666667e-01  -2.5454545e-01  -1.1732067e+00
  -6.6666667e-01  -2.3030303e-01  -1.1976272e+00
  -6.6666667e-01  -2.0606061e-01  -1.2211506e+00
  -6.6666667e-01  -1.8181818e-01  -1.2432785e+00
  -6.6666667e-01  -1.5757576e-01  -1.2634175e+00
  -6.6666667e-01  -1.3333333e-01  -1.2808852e+00
  -6.6666667e-01  -1.0909091e-01  -1.2949304e+00
  -6.6666667e-01  -8.4848485e-02  -1.3047704e+00
  -6.6666667e-01  -6.0606061e-02  -1.3096467e+00
  -6.6666667e-01  -3.6363636e-02  -1.3088953e+00
  -6.6666667e-01  -1.2121212e-02  -1.3020206e+00
  -6.6666667e-01   1.2121212e-02  -1.2887591e+00
  -6.6666667e-01   3.6363636e-02  -1.2691153e+00
  -6.6666667e-01   6.0606061e-02  -1.2433627e+00
  -6.6666667e-01   8.4848485e-02  -1.2120061e+00
  -6.6666667e-01   1.0909091e-01  -1.1757198e+00
  -6.6666667e-01   1.3333333e-01  -1.1352723e+00
  -6.6666667e-01   1.5757576e-01  -1.0914574e+00
  -6.6666667e-01   1.8181818e-01  -1.0450377e+00
  -6.6666667e-01   2.0606061e-01  -9.9670750e-01
  -6.6666667e-01   2.3030303e-01  -9.4707334e-01
  -6.6666667e-01   2.5454545e-01  -8.9664757e-01
  -6.6666667e-01   2.7878788e-01  -8.4585190e-01
  -6.6666667e-01   3.0303030e-01  -7.9502622e-01
  -6.6666667e-01   3.2727273e-01  -7.4443987e-01
  -6.6666667e-01   3.5151515e-01  -6.9430338e-01
  -6.6666667e-01   3.7575758e-01  -6.4477947e-01
  -6.6666667e-01   4.0000000e-01  -5.9599292e-01
  -6.6666667e-01   4.2424242e-01  -5.4803880e-01
  -6.6666667e-01   4.4848485e-01  -5.0098946e-01
  -6.6666667e-01   4.7272727e-01  -4.5490008e-01
  -6.6666667e-01   4.9696970e-01  -4.0981313e-01
  -6.6666667e-01   5.2121212e-01  -3.6576191e-01
  -6.6666667e-01   5.4545455e-01  -3.2277325e-01
  -6.6666667e-01   5.6969697e-01  -2.8086965e-01
  -6.6666667e-01   5.9393939e-01  -2.4007076e-01
  -6.6666667e-01   6.1818182e-01  -2.0039461e-01
  -6.6666667e-01   6.4242424e-01  -1.6185833e-01
  -6.6666667e-01   6.6666667e-01  -1.2447868e-01
  -6.6666667e-01   6.9090909e-01  -8.8272351e-02
  -6.6666667e-01   7.1515152e-01  -5.3256010e-02
  -6.6666667e-01   7.3939394e-01  -1.9446242e-02
  -6.6666667e-01   7.6363636e-01   1.3140661e-02
  -6.6666667e-01   7.8787879e-01   4.4489008e-02
  -6.6666667e-01   8.1212121e-01   7.4584096e-02
  -6.6666667e-01   8.3636364e-01   1.0341266e-01
  -6.6666667e-01   8.6060606e-01   1.3096333e-01
  -6.6666667e-01   8.8484848e-01   1.5722717e-01
  -6.6666667e-01   9.0909091e-01   1.8219810e-01
  -6.6666667e-01   9.3333333e-01   2.0587338e-01
  -6.6666667e-01   9.5757576e-01   2.2825398e-01
  -6.6666667e-01   9.8181818e-01   2.4934494e-01
  -6.6666667e-01   1.0060606e+00   2.6915559e-01
  -6.6666667e-01   1.0303030e+00   2.8769972e-01
  -6.6666667e-01   1.0545455e+00   3.0499561e-01
  -6.6666667e-01   1.0787879e+00   3.2106600e-01
  -6.6666667e-01   1.1030303e+00   3.3593793e-01
  -6.6666667e-01   1.1272727e+00   3.4964251e-01
  -6.6666667e-01   1.1515152e+00   3.6221461e-01
  -6.6666667e-01   1.1757576e+00   3.7369240e-01
  -6.6666667e-01   1.2000000e+00   3.8411701e-01
  -6.4242424e-01  -1.2000000e+00  -5.4568894e-01
  -6.4242424e-01  -1.1757576e+00  -5.5367136e-01
  -6.4242424e-01  -1.1515152e+00  -5.6187872e-01
  -6.4242424e-01  -1.1272727e+00  -5.7032001e-01
  -6.4242424e-01  -1.1030303e+00  -5.7900468e-01
  -6.4242424e-01  -1.0787879e+00  -5.8794263e-01
  -6.4242424e-01  -1.0545455e+00  -5.9714422e-01
  -6.4242424e-01  -1.0303030e+00  -6.0662029e-01
  -6.4242424e-01  -1.0060606e+00  -6.1638222e-01
  -6.4242424e-01  -9.8181818e-01  -6.2644189e-01
  -6.4242424e-01  -9.5757576e-01  -6.3681171e-01
  -6.4242424e-01  -9.3333333e-01  -6.4750466e-01
  -6.4242424e-01  -9.0909091e-01  -6.5853425e-01
  -6.4242424e-01  -8.8484848e-01  -6.6991456e-01
  -6.4242424e-01  -8.6060606e-01  -6.8166021e-01
  -6.4242424e-01  -8.3636364e-01  -6.9378636e-01
  -6.4242424e-01  -8.1212121e-01  -7.0630866e-01
  -6.4242424e-01  -7.8787879e-01  -7.1924320e-01
  -6.4242424e-01  -7.6363636e-01  -7.3260647e-01
  -6.4242424e-01  -7.3939394e-01  -7.4641523e-01
  -6.4242424e-01  -7.1515152e-01  -7.6068640e-01
  -6.4242424e-01  -6.9090909e-01  -7.7543685e-01
  -6.4242424e-01  -6.6666667e-01  -7.9068321e-01
  -6.4242424e-01  -6.4242424e-01  -8.0644152e-01
  -6.4242424e-01  -6.1818182e-01  -8.2272684e-01
  -6.4242424e-01  -5.9393939e-01  -8.3955273e-01
  -6.4242424e-01  -5.6969697e-01  -8.5693059e-01
  -6.4242424e-01  -5.4545455e-01  -8.7486883e-01
  -6.4242424e-01  -5.2121212e-01  -8.9337175e-01
  -6.4242424e-01  -4.9696970e-01  -9.1243821e-01
  -6.4242424e-01  -4.7272727e-01  -9.3205990e-01
  -6.4242424e-01  -4.4848485e-01  -9.5221921e-01
  -6.4242424e-01  -4.2424242e-01  -9.7288652e-01
  -6.4242424e-01  -4.0000000e-01  -9.9401697e-01
  -6.4242424e-01  -3.7575758e-01  -1.0155464e+00
  -6.4242424e-01  -3.5151515e-01  -1.0373864e+00
  -6.4242424e-01  -3.2727273e-01  -1.0594188e+00
  -6.4242424e-01  -3.0303030e-01  -1.0814889e+00
  -6.4242424e-01  -2.7878788e-01  -1.1033983e+00
  -6.4242424e-01  -2.5454545e-01  -1.1248968e+00
  -6.4242424e-01  -2.3030303e-01  -1.1456754e+00
  -6.4242424e-01  -2.0606061e-01  -1.1653596e+00
  -6.4242424e-01  -1.8181818e-01  -1.1835068e+00
  -6.4242424e-01  -1.5757576e-01  -1.1996076e+00
  -6.4242424e-01  -1.3333333e-01  -1.2130956e+00
  -6.4242424e-01  -1.0909091e-01  -1.2233667e+00
  -6.4242424e-01  -8.4848485e-02  -1.2298096e+00
  -6.4242424e-01  -6.0606061e-02  -1.2318473e+00
  -6.4242424e-01  -3.6363636e-02  -1.2289859e+00
  -6.4242424e-01  -1.2121212e-02  -1.2208631e+00
  -6.4242424e-01   1.2121212e-02  -1.2072888e+00
  -6.4242424e-01   3.6363636e-02  -1.1882672e+00
  -6.4242424e-01   6.0606061e-02  -1.1639974e+00
  -6.4242424e-01   8.4848485e-02  -1.1348504e+00
  -6.4242424e-01   1.0909091e-01  -1.1013295e+00
  -6.4242424e-01   1.3333333e-01  -1.0640212e+00
  -6.4242424e-01   1.5757576e-01  -1.0235469e+00
  -6.4242424e-01   1.8181818e-01  -9.8052157e-01
  -6.4242424e-01   2.0606061e-01  -9.3552321e-01
  -6.4242424e-01   2.3030303e-01  -8.8907357e-01
  -6.4242424e-01   2.5454545e-01  -8.4162885e-01
  -6.4242424e-01   2.7878788e-01  -7.9357798e-01
  -6.4242424e-01   3.0303030e-01  -7.4524593e-01
  -6.4242424e-01   3.2727273e-01  -6.9690000e-01
  -6.4242424e-01   3.5151515e-01  -6.4875741e-01
  -6.4242424e-01   3.7575758e-01  -6.0099317e-01
  -6.4242424e-01   4.0000000e-01  -5.5374748e-01
  -6.4242424e-01   4.2424242e-01  -5.0713248e-01
  -6.4242424e-01   4.4848485e-01  -4.6123804e-01
  -6.4242424e-01   4.7272727e-01  -4.1613662e-01
  -6.4242424e-01   4.9696970e-01  -3.7188739e-01
  -6.4242424e-01   5.2121212e-01  -3.2853951e-01
  -6.4242424e-01   5.4545455e-01  -2.8613477e-01
  -6.4242424e-01   5.6969697e-01  -2.4470969e-01
  -6.4242424e-01   5.9393939e-01  -2.0429712e-01
  -6.4242424e-01   6.1818182e-01  -1.6492745e-01
  -6.4242424e-01   6.4242424e-01  -1.2662950e-01
  -6.4242424e-01   6.6666667e-01  -8.9431079e-02
  -6.4242424e-01   6.9090909e-01  -5.3359337e-02
  -6.4242424e-01   7.1515152e-01  -1.8440905e-02
  -6.4242424e-01   7.3939394e-01   1.5298159e-02
  -6.4242424e-01   7.6363636e-01   4.7832552e-02
  -6.4242424e-01   7.8787879e-01   7.9138043e-02
  -6.4242424e-01   8.1212121e-01   1.0919188e-01
  -6.4242424e-01   8.3636364e-01   1.3797325e-01
  -6.4242424e-01   8.6060606e-01   1.6546386e-01
  -6.4242424e-01   8.8484848e-01   1.9164840e-01
  -6.4242424e-01   9.0909091e-01   2.1651514e-01
  -6.4242424e-01   9.3333333e-01   2.4005641e-01
  -6.4242424e-01   9.5757576e-01   2.6226907e-01
  -6.4242424e-01   9.8181818e-01   2.8315482e-01
  -6.4242424e-01   1.0060606e+00   3.0272054e-01
  -6.4242424e-01   1.0303030e+00   3.2097840e-01
  -6.4242424e-01   1.0545455e+00   3.3794594e-01
  -6.4242424e-01   1.0787879e+00   3.5364596e-01
  -6.4242424e-01   1.1030303e+00   3.6810631e-01
  -6.4242424e-01   1.1272727e+00   3.8135964e-01
  -6.4242424e-01   1.1515152e+00   3.9344293e-01
  -6.4242424e-01   1.1757576e+00   4.0439704e-01
  -6.4242424e-01   1.2000000e+00   4.1426616e-01
  -6.1818182e-01  -1.2000000e+00  -5.3846250e-01
  -6.1818182e-01  -1.1757576e+00  -5.4621798e-01
  -6.1818182e-01  -1.1515152e+00  -5.5418692e-01
  -6.1818182e-01  -1.1272727e+00  -5.6237751e-01
  -6.1818182e-01  -1.1030303e+00  -5.7079832e-01
  -6.1818182e-01  -1.0787879e+00  -5.7945826e-01
  -6.1818182e-01  -1.0545455e+00  -5.8836667e-01
  -6.1818182e-01  -1.0303030e+00  -5.9753322e-01
  -6.1818182e-01  -1.0060606e+00  -6.0696803e-01
  -6.1818182e-01  -9.8181818e-01  -6.1668159e-01
  -6.1818182e-01  -9.5757576e-01  -6.2668480e-01
  -6.1818182e-01  -9.3333333e-01  -6.3698894e-01
  -6.1818182e-01  -9.0909091e-01  -6.4760569e-01
  -6.1818182e-01  -8.8484848e-01  -6.5854709e-01
  -6.1818182e-01  -8.6060606e-01  -6.6982551e-01
  -6.1818182e-01  -8.3636364e-01  -6.8145361e-01
  -6.1818182e-01  -8.1212121e-01  -6.9344429e-01
  -6.1818182e-01  -7.8787879e-01  -7.0581057e-01
  -6.1818182e-01  -7.6363636e-01  -7.1856556e-01
  -6.1818182e-01  -7.3939394e-01  -7.3172225e-01
  -6.1818182e-01  -7.1515152e-01  -7.4529336e-01
  -6.1818182e-01  -6.9090909e-01  -7.5929114e-01
  -6.1818182e-01  -6.6666667e-01  -7.7372701e-01
  -6.1818182e-01  -6.4242424e-01  -7.8861130e-01
  -6.1818182e-01  -6.1818182e-01  -8.0395267e-01
  -6.1818182e-01  -5.9393939e-01  -8.1975765e-01
  -6.1818182e-01  -5.6969697e-01  -8.3602983e-01
  -6.1818182e-01  -5.4545455e-01  -8.5276903e-01
  -6.1818182e-01  -5.2121212e-01  -8.6997016e-01
  -6.1818182e-01  -4.9696970e-01  -8.8762186e-01
  -6.1818182e-01  -4.7272727e-01  -9.0570481e-01
  -6.1818182e-01  -4.4848485e-01  -9.2418974e-01
  -6.1818182e-01  -4.2424242e-01  -9.4303487e-01
  -6.1818182e-01  -4.0000000e-01  -9.6218305e-01
  -6.1818182e-01  -3.7575758e-01  -9.8155816e-01
  -6.1818182e-01  -3.5151515e-01  -1.0010611e+00
  -6.1818182e-01  -3.2727273e-01  -1.0205653e+00
  -6.1818182e-01  -3.0303030e-01  -1.0399112e+00
  -6.1818182e-01  -2.7878788e-01  -1.0589016e+00
  -6.1818182e-01  -2.5454545e-01  -1.0772960e+00
  -6.1818182e-01  -2.3030303e-01  -1.0948063e+00
  -6.1818182e-01  -2.0606061e-01  -1.1110943e+00
  -6.1818182e-01  -1.8181818e-01  -1.1257716e+00
  -6.1818182e-01  -1.5757576e-01  -1.1384038e+00
  -6.1818182e-01  -1.3333333e-01  -1.1485216e+00
  -6.1818182e-01  -1.0909091e-01  -1.1556368e+00
  -6.1818182e-01  -8.4848485e-02  -1.1592677e+00
  -6.1818182e-01  -6.0606061e-02  -1.1589691e+00
  -6.1818182e-01  -3.6363636e-02  -1.1543669e+00
  -6.1818182e-01  -1.2121212e-02  -1.1451904e+00
  -6.1818182e-01   1.2121212e-02  -1.1312990e+00
  -6.1818182e-01   3.6363636e-02  -1.1126965e+00
  -6.1818182e-01   6.0606061e-02  -1.0895314e+00
  -6.1818182e-01   8.4848485e-02  -1.0620825e+00
  -6.1818182e-01   1.0909091e-01  -1.0307323e+00
  -6.1818182e-01   1.3333333e-01  -9.9593474e-01
  -6.1818182e-01   1.5757576e-01  -9.5818092e-01
  -6.1818182e-01   1.8181818e-01  -9.1796887e-01
  -6.1818182e-01   2.0606061e-01  -8.7577908e-01
  -6.1818182e-01   2.3030303e-01  -8.3205753e-01
  -6.1818182e-01   2.5454545e-01  -7.8720555e-01
  -6.1818182e-01   2.7878788e-01  -7.4157559e-01
  -6.1818182e-01   3.0303030e-01  -6.9547116e-01
  -6.1818182e-01   3.2727273e-01  -6.4914976e-01
  -6.1818182e-01   3.5151515e-01  -6.0282733e-01
  -6.1818182e-01   3.7575758e-01  -5.5668365e-01
  -6.1818182e-01   4.0000000e-01  -5.1086766e-01
  -6.1818182e-01   4.2424242e-01  -4.6550275e-01
  -6.1818182e-01   4.4848485e-01  -4.2069139e-01
  -6.1818182e-01   4.7272727e-01  -3.7651931e-01
  -6.1818182e-01   4.9696970e-01  -3.3305909e-01
  -6.1818182e-01   5.2121212e-01  -2.9037311e-01
  -6.1818182e-01   5.4545455e-01  -2.4851604e-01
  -6.1818182e-01   5.6969697e-01  -2.0753683e-01
  -6.1818182e-01   5.9393939e-01  -1.6748032e-01
  -6.1818182e-01   6.1818182e-01  -1.2838842e-01
  -6.1818182e-01   6.4242424e-01  -9.0301044e-02
  -6.1818182e-01   6.6666667e-01  -5.3256714e-02
  -6.1818182e-01   6.9090909e-01  -1.7292925e-02
  -6.1818182e-01   7.1515152e-01   1.7553691e-02
  -6.1818182e-01   7.3939394e-01   5.1247405e-02
  -6.1818182e-01   7.6363636e-01   8.3753590e-02
  -6.1818182e-01   7.8787879e-01   1.1503906e-01
  -6.1818182e-01   8.1212121e-01   1.4507253e-01
  -6.1818182e-01   8.3636364e-01   1.7382513e-01
  -6.1818182e-01   8.6060606e-01   2.0127104e-01
  -6.1818182e-01   8.8484848e-01   2.2738810e-01
  -6.1818182e-01   9.0909091e-01   2.5215839e-01
  -6.1818182e-01   9.3333333e-01   2.7556889e-01
  -6.1818182e-01   9.5757576e-01   2.9761192e-01
  -6.1818182e-01   9.8181818e-01   3.1828561e-01
  -6.1818182e-01   1.0060606e+00   3.3759423e-01
  -6.1818182e-01   1.0303030e+00   3.5554829e-01
  -6.1818182e-01   1.0545455e+00   3.7216466e-01
  -6.1818182e-01   1.0787879e+00   3.8746638e-01
  -6.1818182e-01   1.1030303e+00   4.0148246e-01
  -6.1818182e-01   1.1272727e+00   4.1424746e-01
  -6.1818182e-01   1.1515152e+00   4.2580099e-01
  -6.1818182e-01   1.1757576e+00   4.3618712e-01
  -6.1818182e-01   1.2000000e+00   4.4545372e-01
  -5.9393939e-01  -1.2000000e+00  -5.3103052e-01
  -5.9393939e-01  -1.1757576e+00  -5.3855120e-01
  -5.9393939e-01  -1.1515152e+00  -5.4627353e-01
  -5.9393939e-01  -1.1272727e+00  -5.5420486e-01
  -5.9393939e-01  -1.1030303e+00  -5.6235287e-01
  -5.9393939e-01  -1.0787879e+00  -5.7072551e-01
  -5.9393939e-01  -1.0545455e+00  -5.7933103e-01
  -5.9393939e-01  -1.0303030e+00  -5.8817797e-01
  -5.9393939e-01  -1.0060606e+00  -5.9727516e-01
  -5.9393939e-01  -9.8181818e-01  -6.0663172e-01
  -5.9393939e-01  -9.5757576e-01  -6.1625701e-01
  -5.9393939e-01  -9.3333333e-01  -6.2616067e-01
  -5.9393939e-01  -9.0909091e-01  -6.3635255e-01
  -5.9393939e-01  -8.8484848e-01  -6.4684266e-01
  -5.9393939e-01  -8.6060606e-01  -6.5764117e-01
  -5.9393939e-01  -8.3636364e-01  -6.6875832e-01
  -5.9393939e-01  -8.1212121e-01  -6.8020431e-01
  -5.9393939e-01  -7.8787879e-01  -6.9198923e-01
  -5.9393939e-01  -7.6363636e-01  -7.0412291e-01
  -5.9393939e-01  -7.3939394e-01  -7.1661476e-01
  -5.9393939e-01  -7.1515152e-01  -7.2947354e-01
  -5.9393939e-01  -6.9090909e-01  -7.4270713e-01
  -5.9393939e-01  -6.6666667e-01  -7.5632215e-01
  -5.9393939e-01  -6.4242424e-01  -7.7032362e-01
  -5.9393939e-01  -6.1818182e-01  -7.8471443e-01
  -5.9393939e-01  -5.9393939e-01  -7.9949474e-01
  -5.9393939e-01  -5.6969697e-01  -8.1466124e-01
  -5.9393939e-01  -5.4545455e-01  -8.3020627e-01
  -5.9393939e-01  -5.2121212e-01  -8.4611669e-01
  -5.9393939e-01  -4.9696970e-01  -8.6237259e-01
  -5.9393939e-01  -4.7272727e-01  -8.7894569e-01
  -5.9393939e-01  -4.4848485e-01  -8.9579750e-01
  -5.9393939e-01  -4.2424242e-01  -9.1287705e-01
  -5.9393939e-01  -4.0000000e-01  -9.3011838e-01
  -5.9393939e-01  -3.7575758e-01  -9.4743753e-01
  -5.9393939e-01  -3.5151515e-01  -9.6472929e-01
  -5.9393939e-01  -3.2727273e-01  -9.8186359e-01
  -5.9393939e-01  -3.0303030e-01  -9.9868178e-01
  -5.9393939e-01  -2.7878788e-01  -1.0149929e+00
  -5.9393939e-01  -2.5454545e-01  -1.0305707e+00
  -5.9393939e-01  -2.3030303e-01  -1.0451512e+00
  -5.9393939e-01  -2.0606061e-01  -1.0584321e+00
  -5.9393939e-01  -1.8181818e-01  -1.0700752e+00
  -5.9393939e-01  -1.5757576e-01  -1.0797114e+00
  -5.9393939e-01  -1.3333333e-01  -1.0869509e+00
  -5.9393939e-01  -1.0909091e-01  -1.0913973e+00
  -5.9393939e-01  -8.4848485e-02  -1.0926670e+00
  -5.9393939e-01  -6.0606061e-02  -1.0904122e+00
  -5.9393939e-01  -3.6363636e-02  -1.0843442e+00
  -5.9393939e-01  -1.2121212e-02  -1.0742572e+00
  -5.9393939e-01   1.2121212e-02  -1.0600447e+00
  -5.9393939e-01   3.6363636e-02  -1.0417103e+00
  -5.9393939e-01   6.0606061e-02  -1.0193669e+00
  -5.9393939e-01   8.4848485e-02  -9.9322778e-01
  -5.9393939e-01   1.0909091e-01  -9.6358867e-01
  -5.9393939e-01   1.3333333e-01  -9.3080543e-01
  -5.9393939e-01   1.5757576e-01  -8.9527003e-01
  -5.9393939e-01   1.8181818e-01  -8.5738794e-01
  -5.9393939e-01   2.0606061e-01  -8.1755912e-01
  -5.9393939e-01   2.3030303e-01  -7.7616363e-01
  -5.9393939e-01   2.5454545e-01  -7.3355200e-01
  -5.9393939e-01   2.7878788e-01  -6.9003994e-01
  -5.9393939e-01   3.0303030e-01  -6.4590645e-01
  -5.9393939e-01   3.2727273e-01  -6.0139449e-01
  -5.9393939e-01   3.5151515e-01  -5.5671340e-01
  -5.9393939e-01   3.7575758e-01  -5.1204217e-01
  -5.9393939e-01   4.0000000e-01  -4.6753331e-01
  -5.9393939e-01   4.2424242e-01  -4.2331670e-01
  -5.9393939e-01   4.4848485e-01  -3.7950326e-01
  -5.9393939e-01   4.7272727e-01  -3.3618847e-01
  -5.9393939e-01   4.9696970e-01  -2.9345528e-01
  -5.9393939e-01   5.2121212e-01  -2.5137686e-01
  -5.9393939e-01   5.4545455e-01  -2.1001876e-01
  -5.9393939e-01   5.6969697e-01  -1.6944080e-01
  -5.9393939e-01   5.9393939e-01  -1.2969857e-01
  -5.9393939e-01   6.1818182e-01  -9.0844634e-02
  -5.9393939e-01   6.4242424e-01  -5.2929380e-02
  -5.9393939e-01   6.6666667e-01  -1.6001669e-02
  -5.9393939e-01   6.9090909e-01   1.9890806e-02
  -5.9393939e-01   7.1515152e-01   5.4701369e-02
  -5.9393939e-01   7.3939394e-01   8.8384418e-02
  -5.9393939e-01   7.6363636e-01   1.2089566e-01
  -5.9393939e-01   7.8787879e-01   1.5219249e-01
  -5.9393939e-01   8.1212121e-01   1.8223454e-01
  -5.9393939e-01   8.3636364e-01   2.1098430e-01
  -5.9393939e-01   8.6060606e-01   2.3840780e-01
  -5.9393939e-01   8.8484848e-01   2.6447537e-01
  -5.9393939e-01   9.0909091e-01   2.8916235e-01
  -5.9393939e-01   9.3333333e-01   3.1244980e-01
  -5.9393939e-01   9.5757576e-01   3.3432512e-01
  -5.9393939e-01   9.8181818e-01   3.5478255e-01
  -5.9393939e-01   1.0060606e+00   3.7382353e-01
  -5.9393939e-01   1.0303030e+00   3.9145692e-01
  -5.9393939e-01   1.0545455e+00   4.0769900e-01
  -5.9393939e-01   1.0787879e+00   4.2257336e-01
  -5.9393939e-01   1.1030303e+00   4.3611052e-01
  -5.9393939e-01   1.1272727e+00   4.4834748e-01
  -5.9393939e-01   1.1515152e+00   4.5932708e-01
  -5.9393939e-01   1.1757576e+00   4.6909726e-01
  -5.9393939e-01   1.2000000e+00   4.7771027e-01
  -5.6969697e-01  -1.2000000e+00  -5.2340404e-01
  -5.6969697e-01  -1.1757576e+00  -5.3068284e-01
  -5.6969697e-01  -1.1515152e+00  -5.3815117e-01
  -5.6969697e-01  -1.1272727e+00  -5.4581558e-01
  -5.6969697e-01  -1.1030303e+00  -5.5368284e-01
  -5.6969697e-01  -1.0787879e+00  -5.6175992e-01
  -5.6969697e-01  -1.0545455e+00  -5.7005402e-01
  -5.6969697e-01  -1.0303030e+00  -5.7857251e-01
  -5.6969697e-01  -1.0060606e+00  -5.8732297e-01
  -5.6969697e-01  -9.8181818e-01  -5.9631314e-01
  -5.6969697e-01  -9.5757576e-01  -6.0555090e-01
  -5.6969697e-01  -9.3333333e-01  -6.1504422e-01
  -5.6969697e-01  -9.0909091e-01  -6.2480118e-01
  -5.6969697e-01  -8.8484848e-01  -6.3482983e-01
  -5.6969697e-01  -8.6060606e-01  -6.4513820e-01
  -5.6969697e-01  -8.3636364e-01  -6.5573417e-01
  -5.6969697e-01  -8.1212121e-01  -6.6662536e-01
  -5.6969697e-01  -7.8787879e-01  -6.7781905e-01
  -5.6969697e-01  -7.6363636e-01  -6.8932199e-01
  -5.6969697e-01  -7.3939394e-01  -7.0114019e-01
  -5.6969697e-01  -7.1515152e-01  -7.1327872e-01
  -5.6969697e-01  -6.9090909e-01  -7.2574141e-01
  -5.6969697e-01  -6.6666667e-01  -7.3853048e-01
  -5.6969697e-01  -6.4242424e-01  -7.5164615e-01
  -5.6969697e-01  -6.1818182e-01  -7.6508610e-01
  -5.6969697e-01  -5.9393939e-01  -7.7884490e-01
  -5.6969697e-01  -5.6969697e-01  -7.9291323e-01
  -5.6969697e-01  -5.4545455e-01  -8.0727700e-01
  -5.6969697e-01  -5.2121212e-01  -8.2191636e-01
  -5.6969697e-01  -4.9696970e-01  -8.3680442e-01
  -5.6969697e-01  -4.7272727e-01  -8.5190581e-01
  -5.6969697e-01  -4.4848485e-01  -8.6717502e-01
  -5.6969697e-01  -4.2424242e-01  -8.8255447e-01
  -5.6969697e-01  -4.0000000e-01  -8.9797234e-01
  -5.6969697e-01  -3.7575758e-01  -9.1334014e-01
  -5.6969697e-01  -3.5151515e-01  -9.2855014e-01
  -5.6969697e-01  -3.2727273e-01  -9.4347266e-01
  -5.6969697e-01  -3.0303030e-01  -9.5795345e-01
  -5.6969697e-01  -2.7878788e-01  -9.7181132e-01
  -5.6969697e-01  -2.5454545e-01  -9.8483640e-01
  -5.6969697e-01  -2.3030303e-01  -9.9678940e-01
  -5.6969697e-01  -2.0606061e-01  -1.0074024e+00
  -5.6969697e-01  -1.8181818e-01  -1.0163820e+00
  -5.6969697e-01  -1.5757576e-01  -1.0234145e+00
  -5.6969697e-01  -1.3333333e-01  -1.0281753e+00
  -5.6969697e-01  -1.0909091e-01  -1.0303402e+00
  -5.6969697e-01  -8.4848485e-02  -1.0296010e+00
  -5.6969697e-01  -6.0606061e-02  -1.0256820e+00
  -5.6969697e-01  -3.6363636e-02  -1.0183576e+00
  -5.6969697e-01  -1.2121212e-02  -1.0074678e+00
  -5.6969697e-01   1.2121212e-02  -9.9293099e-01
  -5.6969697e-01   3.6363636e-02  -9.7474987e-01
  -5.6969697e-01   6.0606061e-02  -9.5301200e-01
  -5.6969697e-01   8.4848485e-02  -9.2788311e-01
  -5.6969697e-01   1.0909091e-01  -8.9959511e-01
  -5.6969697e-01   1.3333333e-01  -8.6843044e-01
  -5.6969697e-01   1.5757576e-01  -8.3470478e-01
  -5.6969697e-01   1.8181818e-01  -7.9875028e-01
  -5.6969697e-01   2.0606061e-01  -7.6090079e-01
  -5.6969697e-01   2.3030303e-01  -7.2147996e-01
  -5.6969697e-01   2.5454545e-01  -6.8079271e-01
  -5.6969697e-01   2.7878788e-01  -6.3911969e-01
  -5.6969697e-01   3.0303030e-01  -5.9671455e-01
  -5.6969697e-01   3.2727273e-01  -5.5380330e-01
  -5.6969697e-01   3.5151515e-01  -5.1058517e-01
  -5.6969697e-01   3.7575758e-01  -4.6723456e-01
  -5.6969697e-01   4.0000000e-01  -4.2390358e-01
  -5.6969697e-01   4.2424242e-01  -3.8072488e-01
  -5.6969697e-01   4.4848485e-01  -3.3781444e-01
  -5.6969697e-01   4.7272727e-01  -2.9527438e-01
  -5.6969697e-01   4.9696970e-01  -2.5319546e-01
  -5.6969697e-01   5.2121212e-01  -2.1165935e-01
  -5.6969697e-01   5.4545455e-01  -1.7074065e-01
  -5.6969697e-01   5.6969697e-01  -1.3050853e-01
  -5.6969697e-01   5.9393939e-01  -9.1028188e-02
  -5.6969697e-01   6.1818182e-01  -5.2361916e-02
  -5.6969697e-01   6.4242424e-01  -1.4569984e-02
  -5.6969697e-01   6.6666667e-01   2.2288777e-02
  -5.6969697e-01   6.9090909e-01   5.8156623e-02
  -5.6969697e-01   7.1515152e-01   9.2976776e-02
  -5.6969697e-01   7.3939394e-01   1.2669352e-01
  -5.6969697e-01   7.6363636e-01   1.5925249e-01
  -5.6969697e-01   7.8787879e-01   1.9060116e-01
  -5.6969697e-01   8.1212121e-01   2.2068944e-01
  -5.6969697e-01   8.3636364e-01   2.4947045e-01
  -5.6969697e-01   8.6060606e-01   2.7690134e-01
  -5.6969697e-01   8.8484848e-01   3.0294419e-01
  -5.6969697e-01   9.0909091e-01   3.2756689e-01
  -5.6969697e-01   9.3333333e-01   3.5074399e-01
  -5.6969697e-01   9.5757576e-01   3.7245742e-01
  -5.6969697e-01   9.8181818e-01   3.9269717e-01
  -5.6969697e-01   1.0060606e+00   4.1146167e-01
  -5.6969697e-01   1.0303030e+00   4.2875806e-01
  -5.6969697e-01   1.0545455e+00   4.4460225e-01
  -5.6969697e-01   1.0787879e+00   4.5901863e-01
  -5.6969697e-01   1.1030303e+00   4.7203977e-01
  -5.6969697e-01   1.1272727e+00   4.8370572e-01
  -5.6969697e-01   1.1515152e+00   4.9406330e-01
  -5.6969697e-01   1.1757576e+00   5.0316513e-01
  -5.6969697e-01   1.2000000e+00   5.1106872e-01
  -5.4545455e-01  -1.2000000e+00  -5.1559440e-01
  -5.4545455e-01  -1.1757576e+00  -5.2262498e-01
  -5.4545455e-01  -1.1515152e+00  -5.2983277e-01
  -5.4545455e-01  -1.1272727e+00  -5.3722350e-01
  -5.4545455e-01  -1.1030303e+00  -5.4480302e-01
  -5.4545455e-01  -1.0787879e+00  -5.5257736e-01
  -5.4545455e-01  -1.0545455e+00  -5.6055264e-01
  -5.4545455e-01  -1.0303030e+00  -5.6873511e-01
  -5.4545455e-01  -1.0060606e+00  -5.7713110e-01
  -5.4545455e-01  -9.8181818e-01  -5.8574700e-01
  -5.4545455e-01  -9.5757576e-01  -5.9458922e-01
  -5.4545455e-01  -9.3333333e-01  -6.0366415e-01
  -5.4545455e-01  -9.0909091e-01  -6.1297811e-01
  -5.4545455e-01  -8.8484848e-01  -6.2253727e-01
  -5.4545455e-01  -8.6060606e-01  -6.3234760e-01
  -5.4545455e-01  -8.3636364e-01  -6.4241472e-01
  -5.4545455e-01  -8.1212121e-01  -6.5274382e-01
  -5.4545455e-01  -7.8787879e-01  -6.6333952e-01
  -5.4545455e-01  -7.6363636e-01  -6.7420565e-01
  -5.4545455e-01  -7.3939394e-01  -6.8534509e-01
  -5.4545455e-01  -7.1515152e-01  -6.9675949e-01
  -5.4545455e-01  -6.9090909e-01  -7.0844898e-01
  -5.4545455e-01  -6.6666667e-01  -7.2041180e-01
  -5.4545455e-01  -6.4242424e-01  -7.3264387e-01
  -5.4545455e-01  -6.1818182e-01  -7.4513830e-01
  -5.4545455e-01  -5.9393939e-01  -7.5788476e-01
  -5.4545455e-01  -5.6969697e-01  -7.7086880e-01
  -5.4545455e-01  -5.4545455e-01  -7.8407098e-01
  -5.4545455e-01  -5.2121212e-01  -7.9746593e-01
  -5.4545455e-01  -4.9696970e-01  -8.1102123e-01
  -5.4545455e-01  -4.7272727e-01  -8.2469609e-01
  -5.4545455e-01  -4.4848485e-01  -8.3843993e-01
  -5.4545455e-01  -4.2424242e-01  -8.5219071e-01
  -5.4545455e-01  -4.0000000e-01  -8.6587317e-01
  -5.4545455e-01  -3.7575758e-01  -8.7939690e-01
  -5.4545455e-01  -3.5151515e-01  -8.9265435e-01
  -5.4545455e-01  -3.2727273e-01  -9.0551894e-01
  -5.4545455e-01  -3.0303030e-01  -9.1784323e-01
  -5.4545455e-01  -2.7878788e-01  -9.2945756e-01
  -5.4545455e-01  -2.5454545e-01  -9.4016933e-01
  -5.4545455e-01  -2.3030303e-01  -9.4976324e-01
  -5.4545455e-01  -2.0606061e-01  -9.5800284e-01
  -5.4545455e-01  -1.8181818e-01  -9.6463384e-01
  -5.4545455e-01  -1.5757576e-01  -9.6938946e-01
  -5.4545455e-01  -1.3333333e-01  -9.7199802e-01
  -5.4545455e-01  -1.0909091e-01  -9.7219270e-01
  -5.4545455e-01  -8.4848485e-02  -9.6972322e-01
  -5.4545455e-01  -6.0606061e-02  -9.6436850e-01
  -5.4545455e-01  -3.6363636e-02  -9.5594938e-01
  -5.4545455e-01  -1.2121212e-02  -9.4433989e-01
  -5.4545455e-01   1.2121212e-02  -9.2947585e-01
  -5.4545455e-01   3.6363636e-02  -9.1135943e-01
  -5.4545455e-01   6.0606061e-02  -8.9005928e-01
  -5.4545455e-01   8.4848485e-02  -8.6570600e-01
  -5.4545455e-01   1.0909091e-01  -8.3848375e-01
  -5.4545455e-01   1.3333333e-01  -8.0861912e-01
  -5.4545455e-01   1.5757576e-01  -7.7636856e-01
  -5.4545455e-01   1.8181818e-01  -7.4200584e-01
  -5.4545455e-01   2.0606061e-01  -7.0581058e-01
  -5.4545455e-01   2.3030303e-01  -6.6805861e-01
  -5.4545455e-01   2.5454545e-01  -6.2901461e-01
  -5.4545455e-01   2.7878788e-01  -5.8892689e-01
  -5.4545455e-01   3.0303030e-01  -5.4802429e-01
  -5.4545455e-01   3.2727273e-01  -5.0651484e-01
  -5.4545455e-01   3.5151515e-01  -4.6458569e-01
  -5.4545455e-01   3.7575758e-01  -4.2240406e-01
  -5.4545455e-01   4.0000000e-01  -3.8011882e-01
  -5.4545455e-01   4.2424242e-01  -3.3786249e-01
  -5.4545455e-01   4.4848485e-01  -2.9575336e-01
  -5.4545455e-01   4.7272727e-01  -2.5389765e-01
  -5.4545455e-01   4.9696970e-01  -2.1239164e-01
  -5.4545455e-01   5.2121212e-01  -1.7132354e-01
  -5.4545455e-01   5.4545455e-01  -1.3077528e-01
  -5.4545455e-01   5.6969697e-01  -9.0824021e-02
  -5.4545455e-01   5.9393939e-01  -5.1543400e-02
  -5.4545455e-01   6.1818182e-01  -1.3004625e-02
  -5.4545455e-01   6.4242424e-01   2.4722758e-02
  -5.4545455e-01   6.6666667e-01   6.1570292e-02
  -5.4545455e-01   6.9090909e-01   9.7470303e-02
  -5.4545455e-01   7.1515152e-01   1.3235581e-01
  -5.4545455e-01   7.3939394e-01   1.6616069e-01
  -5.4545455e-01   7.6363636e-01   1.9882005e-01
  -5.4545455e-01   7.8787879e-01   2.3027076e-01
  -5.4545455e-01   8.1212121e-01   2.6045229e-01
  -5.4545455e-01   8.3636364e-01   2.8930753e-01
  -5.4545455e-01   8.6060606e-01   3.1678388e-01
  -5.4545455e-01   8.8484848e-01   3.4283427e-01
  -5.4545455e-01   9.0909091e-01   3.6741828e-01
  -5.4545455e-01   9.3333333e-01   3.9050317e-01
  -5.4545455e-01   9.5757576e-01   4.1206483e-01
  -5.4545455e-01   9.8181818e-01   4.3208850e-01
  -5.4545455e-01   1.0060606e+00   4.5056937e-01
  -5.4545455e-01   1.0303030e+00   4.6751286e-01
  -5.4545455e-01   1.0545455e+00   4.8293464e-01
  -5.4545455e-01   1.0787879e+00   4.9686040e-01
  -5.4545455e-01   1.1030303e+00   5.0932533e-01
  -5.4545455e-01   1.1272727e+00   5.2037332e-01
  -5.4545455e-01   1.1515152e+00   5.3005607e-01
  -5.4545455e-01   1.1757576e+00   5.3843189e-01
  -5.4545455e-01   1.2000000e+00   5.4556458e-01
  -5.2121212e-01  -1.2000000e+00  -5.0761314e-01
  -5.2121212e-01  -1.1757576e+00  -5.1438994e-01
  -5.2121212e-01  -1.1515152e+00  -5.2133147e-01
  -5.2121212e-01  -1.1272727e+00  -5.2844264e-01
  -5.2121212e-01  -1.1030303e+00  -5.3572842e-01
  -5.2121212e-01  -1.0787879e+00  -5.4319387e-01
  -5.2121212e-01  -1.0545455e+00  -5.5084409e-01
  -5.2121212e-01  -1.0303030e+00  -5.5868420e-01
  -5.2121212e-01  -1.0060606e+00  -5.6671933e-01
  -5.2121212e-01  -9.8181818e-01  -5.7495454e-01
  -5.2121212e-01  -9.5757576e-01  -5.8339482e-01
  -5.2121212e-01  -9.3333333e-01  -5.9204502e-01
  -5.2121212e-01  -9.0909091e-01  -6.0090980e-01
  -5.2121212e-01  -8.8484848e-01  -6.0999350e-01
  -5.2121212e-01  -8.6060606e-01  -6.1930013e-01
  -5.2121212e-01  -8.3636364e-01  -6.2883319e-01
  -5.2121212e-01  -8.1212121e-01  -6.3859557e-01
  -5.2121212e-01  -7.8787879e-01  -6.4858938e-01
  -5.2121212e-01  -7.6363636e-01  -6.5881579e-01
  -5.2121212e-01  -7.3939394e-01  -6.6927477e-01
  -5.2121212e-01  -7.1515152e-01  -6.7996485e-01
  -5.2121212e-01  -6.9090909e-01  -6.9088283e-01
  -5.2121212e-01  -6.6666667e-01  -7.0202339e-01
  -5.2121212e-01  -6.4242424e-01  -7.1337867e-01
  -5.2121212e-01  -6.1818182e-01  -7.2493778e-01
  -5.2121212e-01  -5.9393939e-01  -7.3668622e-01
  -5.2121212e-01  -5.6969697e-01  -7.4860524e-01
  -5.2121212e-01  -5.4545455e-01  -7.6067101e-01
  -5.2121212e-01  -5.2121212e-01  -7.7285377e-01
  -5.2121212e-01  -4.9696970e-01  -7.8511685e-01
  -5.2121212e-01  -4.7272727e-01  -7.9741550e-01
  -5.2121212e-01  -4.4848485e-01  -8.0969570e-01
  -5.2121212e-01  -4.2424242e-01  -8.2189275e-01
  -5.2121212e-01  -4.0000000e-01  -8.3392988e-01
  -5.2121212e-01  -3.7575758e-01  -8.4571674e-01
  -5.2121212e-01  -3.5151515e-01  -8.5714796e-01
  -5.2121212e-01  -3.2727273e-01  -8.6810181e-01
  -5.2121212e-01  -3.0303030e-01  -8.7843911e-01
  -5.2121212e-01  -2.7878788e-01  -8.8800252e-01
  -5.2121212e-01  -2.5454545e-01  -8.9661656e-01
  -5.2121212e-01  -2.3030303e-01  -9.0408837e-01
  -5.2121212e-01  -2.0606061e-01  -9.1020971e-01
  -5.2121212e-01  -1.8181818e-01  -9.1476021e-01
  -5.2121212e-01  -1.5757576e-01  -9.1751224e-01
  -5.2121212e-01  -1.3333333e-01  -9.1823736e-01
  -5.2121212e-01  -1.0909091e-01  -9.1671423e-01
  -5.2121212e-01  -8.4848485e-02  -9.1273767e-01
  -5.2121212e-01  -6.0606061e-02  -9.0612831e-01
  -5.2121212e-01  -3.6363636e-02  -8.9674193e-01
  -5.2121212e-01  -1.2121212e-02  -8.8447770e-01
  -5.2121212e-01   1.2121212e-02  -8.6928429e-01
  -5.2121212e-01   3.6363636e-02  -8.5116317e-01
  -5.2121212e-01   6.0606061e-02  -8.3016870e-01
  -5.2121212e-01   8.4848485e-02  -8.0640496e-01
  -5.2121212e-01   1.0909091e-01  -7.8001975e-01
  -5.2121212e-01   1.3333333e-01  -7.5119658e-01
  -5.2121212e-01   1.5757576e-01  -7.2014543e-01
  -5.2121212e-01   1.8181818e-01  -6.8709325e-01
  -5.2121212e-01   2.0606061e-01  -6.5227514e-01
  -5.2121212e-01   2.3030303e-01  -6.1592652e-01
  -5.2121212e-01   2.5454545e-01  -5.7827695e-01
  -5.2121212e-01   2.7878788e-01  -5.3954545e-01
  -5.2121212e-01   3.0303030e-01  -4.9993737e-01
  -5.2121212e-01   3.2727273e-01  -4.5964274e-01
  -5.2121212e-01   3.5151515e-01  -4.1883563e-01
  -5.2121212e-01   3.7575758e-01  -3.7767443e-01
  -5.2121212e-01   4.0000000e-01  -3.3630277e-01
  -5.2121212e-01   4.2424242e-01  -2.9485090e-01
  -5.2121212e-01   4.4848485e-01  -2.5343719e-01
  -5.2121212e-01   4.7272727e-01  -2.1216990e-01
  -5.2121212e-01   4.9696970e-01  -1.7114886e-01
  -5.2121212e-01   5.2121212e-01  -1.3046710e-01
  -5.2121212e-01   5.4545455e-01  -9.0212356e-02
  -5.2121212e-01   5.6969697e-01  -5.0468464e-02
  -5.2121212e-01   5.9393939e-01  -1.1316500e-02
  -5.2121212e-01   6.1818182e-01   2.7164236e-02
  -5.2121212e-01   6.4242424e-01   6.4895470e-02
  -5.2121212e-01   6.6666667e-01   1.0179944e-01
  -5.2121212e-01   6.9090909e-01   1.3779862e-01
  -5.2121212e-01   7.1515152e-01   1.7281567e-01
  -5.2121212e-01   7.3939394e-01   2.0677369e-01
  -5.2121212e-01   7.6363636e-01   2.3959665e-01
  -5.2121212e-01   7.8787879e-01   2.7121012e-01
  -5.2121212e-01   8.1212121e-01   3.0154216e-01
  -5.2121212e-01   8.3636364e-01   3.3052444e-01
  -5.2121212e-01   8.6060606e-01   3.5809349e-01
  -5.2121212e-01   8.8484848e-01   3.8419201e-01
  -5.2121212e-01   9.0909091e-01   4.0877022e-01
  -5.2121212e-01   9.3333333e-01   4.3178717e-01
  -5.2121212e-01   9.5757576e-01   4.5321188e-01
  -5.2121212e-01   9.8181818e-01   4.7302434e-01
  -5.2121212e-01   1.0060606e+00   4.9121617e-01
  -5.2121212e-01   1.0303030e+00   5.0779103e-01
  -5.2121212e-01   1.0545455e+00   5.2276464e-01
  -5.2121212e-01   1.0787879e+00   5.3616448e-01
  -5.2121212e-01   1.1030303e+00   5.4802912e-01
  -5.2121212e-01   1.1272727e+00   5.5840729e-01
  -5.2121212e-01   1.1515152e+00   5.6735666e-01
  -5.2121212e-01   1.1757576e+00   5.7494249e-01
  -5.2121212e-01   1.2000000e+00   5.8123610e-01
  -4.9696970e-01  -1.2000000e+00  -4.9947198e-01
  -4.9696970e-01  -1.1757576e+00  -5.0599018e-01
  -4.9696970e-01  -1.1515152e+00  -5.1266055e-01
  -4.9696970e-01  -1.1272727e+00  -5.1948716e-01
  -4.9696970e-01  -1.1030303e+00  -5.2647415e-01
  -4.9696970e-01  -1.0787879e+00  -5.3362561e-01
  -4.9696970e-01  -1.0545455e+00  -5.4094564e-01
  -4.9696970e-01  -1.0303030e+00  -5.4843828e-01
  -4.9696970e-01  -1.0060606e+00  -5.5610745e-01
  -4.9696970e-01  -9.8181818e-01  -5.6395697e-01
  -4.9696970e-01  -9.5757576e-01  -5.7199046e-01
  -4.9696970e-01  -9.3333333e-01  -5.8021128e-01
  -4.9696970e-01  -9.0909091e-01  -5.8862249e-01
  -4.9696970e-01  -8.8484848e-01  -5.9722673e-01
  -4.9696970e-01  -8.6060606e-01  -6.0602613e-01
  -4.9696970e-01  -8.3636364e-01  -6.1502221e-01
  -4.9696970e-01  -8.1212121e-01  -6.2421572e-01
  -4.9696970e-01  -7.8787879e-01  -6.3360646e-01
  -4.9696970e-01  -7.6363636e-01  -6.4319312e-01
  -4.9696970e-01  -7.3939394e-01  -6.5297305e-01
  -4.9696970e-01  -7.1515152e-01  -6.6294197e-01
  -4.9696970e-01  -6.9090909e-01  -6.7309369e-01
  -4.9696970e-01  -6.6666667e-01  -6.8341976e-01
  -4.9696970e-01  -6.4242424e-01  -6.9390903e-01
  -4.9696970e-01  -6.1818182e-01  -7.0454720e-01
  -4.9696970e-01  -5.9393939e-01  -7.1531628e-01
  -4.9696970e-01  -5.6969697e-01  -7.2619395e-01
  -4.9696970e-01  -5.4545455e-01  -7.3715289e-01
  -4.9696970e-01  -5.2121212e-01  -7.4815995e-01
  -4.9696970e-01  -4.9696970e-01  -7.5917534e-01
  -4.9696970e-01  -4.7272727e-01  -7.7015160e-01
  -4.9696970e-01  -4.4848485e-01  -7.8103260e-01
  -4.9696970e-01  -4.2424242e-01  -7.9175245e-01
  -4.9696970e-01  -4.0000000e-01  -8.0223434e-01
  -4.9696970e-01  -3.7575758e-01  -8.1238948e-01
  -4.9696970e-01  -3.5151515e-01  -8.2211602e-01
  -4.9696970e-01  -3.2727273e-01  -8.3129821e-01
  -4.9696970e-01  -3.0303030e-01  -8.3980582e-01
  -4.9696970e-01  -2.7878788e-01  -8.4749393e-01
  -4.9696970e-01  -2.5454545e-01  -8.5420340e-01
  -4.9696970e-01  -2.3030303e-01  -8.5976192e-01
  -4.9696970e-01  -2.0606061e-01  -8.6398616e-01
  -4.9696970e-01  -1.8181818e-01  -8.6668486e-01
  -4.9696970e-01  -1.5757576e-01  -8.6766308e-01
  -4.9696970e-01  -1.3333333e-01  -8.6672764e-01
  -4.9696970e-01  -1.0909091e-01  -8.6369349e-01
  -4.9696970e-01  -8.4848485e-02  -8.5839083e-01
  -4.9696970e-01  -6.0606061e-02  -8.5067243e-01
  -4.9696970e-01  -3.6363636e-02  -8.4042067e-01
  -4.9696970e-01  -1.2121212e-02  -8.2755358e-01
  -4.9696970e-01   1.2121212e-02  -8.1202934e-01
  -4.9696970e-01   3.6363636e-02  -7.9384863e-01
  -4.9696970e-01   6.0606061e-02  -7.7305475e-01
  -4.9696970e-01   8.4848485e-02  -7.4973136e-01
  -4.9696970e-01   1.0909091e-01  -7.2399812e-01
  -4.9696970e-01   1.3333333e-01  -6.9600485e-01
  -4.9696970e-01   1.5757576e-01  -6.6592463e-01
  -4.9696970e-01   1.8181818e-01  -6.3394662e-01
  -4.9696970e-01   2.0606061e-01  -6.0026917e-01
  -4.9696970e-01   2.3030303e-01  -5.6509358e-01
  -4.9696970e-01   2.5454545e-01  -5.2861893e-01
  -4.9696970e-01   2.7878788e-01  -4.9103798e-01
  -4.9696970e-01   3.0303030e-01  -4.5253432e-01
  -4.9696970e-01   3.2727273e-01  -4.1328050e-01
  -4.9696970e-01   3.5151515e-01  -3.7343719e-01
  -4.9696970e-01   3.7575758e-01  -3.3315300e-01
  -4.9696970e-01   4.0000000e-01  -2.9256498e-01
  -4.9696970e-01   4.2424242e-01  -2.5179945e-01
  -4.9696970e-01   4.4848485e-01  -2.1097319e-01
  -4.9696970e-01   4.7272727e-01  -1.7019477e-01
  -4.9696970e-01   4.9696970e-01  -1.2956593e-01
  -4.9696970e-01   5.2121212e-01  -8.9182983e-02
  -4.9696970e-01   5.4545455e-01  -4.9138126e-02
  -4.9696970e-01   5.6969697e-01  -9.5206891e-03
  -4.9696970e-01   5.9393939e-01   2.9581794e-02
  -4.9696970e-01   6.1818182e-01   6.8082675e-02
  -4.9696970e-01   6.4242424e-01   1.0589548e-01
  -4.9696970e-01   6.6666667e-01   1.4293341e-01
  -4.9696970e-01   6.9090909e-01   1.7910912e-01
  -4.9696970e-01   7.1515152e-01   2.1433471e-01
  -4.9696970e-01   7.3939394e-01   2.4852201e-01
  -4.9696970e-01   7.6363636e-01   2.8158317e-01
  -4.9696970e-01   7.8787879e-01   3.1343150e-01
  -4.9696970e-01   8.1212121e-01   3.4398259e-01
  -4.9696970e-01   8.3636364e-01   3.7315561e-01
  -4.9696970e-01   8.6060606e-01   4.0087489e-01
  -4.9696970e-01   8.8484848e-01   4.2707153e-01
  -4.9696970e-01   9.0909091e-01   4.5168509e-01
  -4.9696970e-01   9.3333333e-01   4.7466522e-01
  -4.9696970e-01   9.5757576e-01   4.9597314e-01
  -4.9696970e-01   9.8181818e-01   5.1558282e-01
  -4.9696970e-01   1.0060606e+00   5.3348197e-01
  -4.9696970e-01   1.0303030e+00   5.4967242e-01
  -4.9696970e-01   1.0545455e+00   5.6417028e-01
  -4.9696970e-01   1.0787879e+00   5.7700545e-01
  -4.9696970e-01   1.1030303e+00   5.8822087e-01
  -4.9696970e-01   1.1272727e+00   5.9787131e-01
  -4.9696970e-01   1.1515152e+00   6.0602181e-01
  -4.9696970e-01   1.1757576e+00   6.1274605e-01
  -4.9696970e-01   1.2000000e+00   6.1812446e-01
  -4.7272727e-01  -1.2000000e+00  -4.9118272e-01
  -4.7272727e-01  -1.1757576e+00  -4.9743827e-01
  -4.7272727e-01  -1.1515152e+00  -5.0383337e-01
  -4.7272727e-01  -1.1272727e+00  -5.1037133e-01
  -4.7272727e-01  -1.1030303e+00  -5.1705539e-01
  -4.7272727e-01  -1.0787879e+00  -5.2388878e-01
  -4.7272727e-01  -1.0545455e+00  -5.3087458e-01
  -4.7272727e-01  -1.0303030e+00  -5.3801579e-01
  -4.7272727e-01  -1.0060606e+00  -5.4531520e-01
  -4.7272727e-01  -9.8181818e-01  -5.5277541e-01
  -4.7272727e-01  -9.5757576e-01  -5.6039871e-01
  -4.7272727e-01  -9.3333333e-01  -5.6818708e-01
  -4.7272727e-01  -9.0909091e-01  -5.7614207e-01
  -4.7272727e-01  -8.8484848e-01  -5.8426468e-01
  -4.7272727e-01  -8.6060606e-01  -5.9255533e-01
  -4.7272727e-01  -8.3636364e-01  -6.0101366e-01
  -4.7272727e-01  -8.1212121e-01  -6.0963845e-01
  -4.7272727e-01  -7.8787879e-01  -6.1842739e-01
  -4.7272727e-01  -7.6363636e-01  -6.2737692e-01
  -4.7272727e-01  -7.3939394e-01  -6.3648202e-01
  -4.7272727e-01  -7.1515152e-01  -6.4573590e-01
  -4.7272727e-01  -6.9090909e-01  -6.5512976e-01
  -4.7272727e-01  -6.6666667e-01  -6.6465241e-01
  -4.7272727e-01  -6.4242424e-01  -6.7428988e-01
  -4.7272727e-01  -6.1818182e-01  -6.8402501e-01
  -4.7272727e-01  -5.9393939e-01  -6.9383691e-01
  -4.7272727e-01  -5.6969697e-01  -7.0370043e-01
  -4.7272727e-01  -5.4545455e-01  -7.1358552e-01
  -4.7272727e-01  -5.2121212e-01  -7.2345654e-01
  -4.7272727e-01  -4.9696970e-01  -7.3327152e-01
  -4.7272727e-01  -4.7272727e-01  -7.4298132e-01
  -4.7272727e-01  -4.4848485e-01  -7.5252884e-01
  -4.7272727e-01  -4.2424242e-01  -7.6184809e-01
  -4.7272727e-01  -4.0000000e-01  -7.7086338e-01
  -4.7272727e-01  -3.7575758e-01  -7.7948850e-01
  -4.7272727e-01  -3.5151515e-01  -7.8762599e-01
  -4.7272727e-01  -3.2727273e-01  -7.9516673e-01
  -4.7272727e-01  -3.0303030e-01  -8.0198961e-01
  -4.7272727e-01  -2.7878788e-01  -8.0796179e-01
  -4.7272727e-01  -2.5454545e-01  -8.1293931e-01
  -4.7272727e-01  -2.3030303e-01  -8.1676839e-01
  -4.7272727e-01  -2.0606061e-01  -8.1928752e-01
  -4.7272727e-01  -1.8181818e-01  -8.2033024e-01
  -4.7272727e-01  -1.5757576e-01  -8.1972891e-01
  -4.7272727e-01  -1.3333333e-01  -8.1731915e-01
  -4.7272727e-01  -1.0909091e-01  -8.1294503e-01
  -4.7272727e-01  -8.4848485e-02  -8.0646468e-01
  -4.7272727e-01  -6.0606061e-02  -7.9775589e-01
  -4.7272727e-01  -3.6363636e-02  -7.8672147e-01
  -4.7272727e-01  -1.2121212e-02  -7.7329378e-01
  -4.7272727e-01   1.2121212e-02  -7.5743802e-01
  -4.7272727e-01   3.6363636e-02  -7.3915403e-01
  -4.7272727e-01   6.0606061e-02  -7.1847636e-01
  -4.7272727e-01   8.4848485e-02  -6.9547264e-01
  -4.7272727e-01   1.0909091e-01  -6.7024041e-01
  -4.7272727e-01   1.3333333e-01  -6.4290275e-01
  -4.7272727e-01   1.5757576e-01  -6.1360312e-01
  -4.7272727e-01   1.8181818e-01  -5.8249989e-01
  -4.7272727e-01   2.0606061e-01  -5.4976093e-01
  -4.7272727e-01   2.3030303e-01  -5.1555863e-01
  -4.7272727e-01   2.5454545e-01  -4.8006564e-01
  -4.7272727e-01   2.7878788e-01  -4.4345137e-01
  -4.7272727e-01   3.0303030e-01  -4.0587941e-01
  -4.7272727e-01   3.2727273e-01  -3.6750573e-01
  -4.7272727e-01   3.5151515e-01  -3.2847768e-01
  -4.7272727e-01   3.7575758e-01  -2.8893363e-01
  -4.7272727e-01   4.0000000e-01  -2.4900310e-01
  -4.7272727e-01   4.2424242e-01  -2.0880735e-01
  -4.7272727e-01   4.4848485e-01  -1.6846021e-01
  -4.7272727e-01   4.7272727e-01  -1.2806916e-01
  -4.7272727e-01   4.9696970e-01  -8.7736438e-02
  -4.7272727e-01   5.2121212e-01  -4.7560301e-02
  -4.7272727e-01   5.4545455e-01  -7.6361809e-03
  -4.7272727e-01   5.6969697e-01   3.1942181e-02
  -4.7272727e-01   5.9393939e-01   7.1081713e-02
  -4.7272727e-01   6.1818182e-01   1.0968913e-01
  -4.7272727e-01   6.4242424e-01   1.4767025e-01
  -4.7272727e-01   6.6666667e-01   1.8492951e-01
  -4.7272727e-01   6.9090909e-01   2.2136970e-01
  -4.7272727e-01   7.1515152e-01   2.5689208e-01
  -4.7272727e-01   7.3939394e-01   2.9139665e-01
  -4.7272727e-01   7.6363636e-01   3.2478289e-01
  -4.7272727e-01   7.8787879e-01   3.5695074e-01
  -4.7272727e-01   8.1212121e-01   3.8780193e-01
  -4.7272727e-01   8.3636364e-01   4.1724165e-01
  -4.7272727e-01   8.6060606e-01   4.4518034e-01
  -4.7272727e-01   8.8484848e-01   4.7153582e-01
  -4.7272727e-01   9.0909091e-01   4.9623533e-01
  -4.7272727e-01   9.3333333e-01   5.1921765e-01
  -4.7272727e-01   9.5757576e-01   5.4043491e-01
  -4.7272727e-01   9.8181818e-01   5.5985422e-01
  -4.7272727e-01   1.0060606e+00   5.7745883e-01
  -4.7272727e-01   1.0303030e+00   5.9324873e-01
  -4.7272727e-01   1.0545455e+00   6.0724077e-01
  -4.7272727e-01   1.0787879e+00   6.1946814e-01
  -4.7272727e-01   1.1030303e+00   6.2997935e-01
  -4.7272727e-01   1.1272727e+00   6.3883669e-01
  -4.7272727e-01   1.1515152e+00   6.4611436e-01
  -4.7272727e-01   1.1757576e+00   6.5189627e-01
  -4.7272727e-01   1.2000000e+00   6.5627385e-01
  -4.4848485e-01  -1.2000000e+00  -4.8275724e-01
  -4.4848485e-01  -1.1757576e+00  -4.8874681e-01
  -4.4848485e-01  -1.1515152e+00  -4.9486334e-01
  -4.4848485e-01  -1.1272727e+00  -5.0110936e-01
  -4.4848485e-01  -1.1030303e+00  -5.0748731e-01
  -4.4848485e-01  -1.0787879e+00  -5.1399950e-01
  -4.4848485e-01  -1.0545455e+00  -5.2064810e-01
  -4.4848485e-01  -1.0303030e+00  -5.2743506e-01
  -4.4848485e-01  -1.0060606e+00  -5.3436211e-01
  -4.4848485e-01  -9.8181818e-01  -5.4143068e-01
  -4.4848485e-01  -9.5757576e-01  -5.4864183e-01
  -4.4848485e-01  -9.3333333e-01  -5.5599620e-01
  -4.4848485e-01  -9.0909091e-01  -5.6349391e-01
  -4.4848485e-01  -8.8484848e-01  -5.7113447e-01
  -4.4848485e-01  -8.6060606e-01  -5.7891668e-01
  -4.4848485e-01  -8.3636364e-01  -5.8683848e-01
  -4.4848485e-01  -8.1212121e-01  -5.9489682e-01
  -4.4848485e-01  -7.8787879e-01  -6.0308747e-01
  -4.4848485e-01  -7.6363636e-01  -6.1140487e-01
  -4.4848485e-01  -7.3939394e-01  -6.1984186e-01
  -4.4848485e-01  -7.1515152e-01  -6.2838947e-01
  -4.4848485e-01  -6.9090909e-01  -6.3703659e-01
  -4.4848485e-01  -6.6666667e-01  -6.4576970e-01
  -4.4848485e-01  -6.4242424e-01  -6.5457246e-01
  -4.4848485e-01  -6.1818182e-01  -6.6342532e-01
  -4.4848485e-01  -5.9393939e-01  -6.7230510e-01
  -4.4848485e-01  -5.6969697e-01  -6.8118441e-01
  -4.4848485e-01  -5.4545455e-01  -6.9003117e-01
  -4.4848485e-01  -5.2121212e-01  -6.9880799e-01
  -4.4848485e-01  -4.9696970e-01  -7.0747154e-01
  -4.4848485e-01  -4.7272727e-01  -7.1597186e-01
  -4.4848485e-01  -4.4848485e-01  -7.2425172e-01
  -4.4848485e-01  -4.2424242e-01  -7.3224594e-01
  -4.4848485e-01  -4.0000000e-01  -7.3988074e-01
  -4.4848485e-01  -3.7575758e-01  -7.4707317e-01
  -4.4848485e-01  -3.5151515e-01  -7.5373073e-01
  -4.4848485e-01  -3.2727273e-01  -7.5975112e-01
  -4.4848485e-01  -3.0303030e-01  -7.6502225e-01
  -4.4848485e-01  -2.7878788e-01  -7.6942266e-01
  -4.4848485e-01  -2.5454545e-01  -7.7282233e-01
  -4.4848485e-01  -2.3030303e-01  -7.7508398e-01
  -4.4848485e-01  -2.0606061e-01  -7.7606505e-01
  -4.4848485e-01  -1.8181818e-01  -7.7562022e-01
  -4.4848485e-01  -1.5757576e-01  -7.7360457e-01
  -4.4848485e-01  -1.3333333e-01  -7.6987735e-01
  -4.4848485e-01  -1.0909091e-01  -7.6430611e-01
  -4.4848485e-01  -8.4848485e-02  -7.5677115e-01
  -4.4848485e-01  -6.0606061e-02  -7.4716993e-01
  -4.4848485e-01  -3.6363636e-02  -7.3542107e-01
  -4.4848485e-01  -1.2121212e-02  -7.2146788e-01
  -4.4848485e-01   1.2121212e-02  -7.0528077e-01
  -4.4848485e-01   3.6363636e-02  -6.8685867e-01
  -4.4848485e-01   6.0606061e-02  -6.6622904e-01
  -4.4848485e-01   8.4848485e-02  -6.4344672e-01
  -4.4848485e-01   1.0909091e-01  -6.1859155e-01
  -4.4848485e-01   1.3333333e-01  -5.9176510e-01
  -4.4848485e-01   1.5757576e-01  -5.6308679e-01
  -4.4848485e-01   1.8181818e-01  -5.3268964e-01
  -4.4848485e-01   2.0606061e-01  -5.0071604e-01
  -4.4848485e-01   2.3030303e-01  -4.6731380e-01
  -4.4848485e-01   2.5454545e-01  -4.3263262e-01
  -4.4848485e-01   2.7878788e-01  -3.9682117e-01
  -4.4848485e-01   3.0303030e-01  -3.6002477e-01
  -4.4848485e-01   3.2727273e-01  -3.2238382e-01
  -4.4848485e-01   3.5151515e-01  -2.8403270e-01
  -4.4848485e-01   3.7575758e-01  -2.4509934e-01
  -4.4848485e-01   4.0000000e-01  -2.0570520e-01
  -4.4848485e-01   4.2424242e-01  -1.6596557e-01
  -4.4848485e-01   4.4848485e-01  -1.2599029e-01
  -4.4848485e-01   4.7272727e-01  -8.5884542e-02
  -4.4848485e-01   4.9696970e-01  -4.5749890e-02
  -4.4848485e-01   5.2121212e-01  -5.6853247e-03
  -4.4848485e-01   5.4545455e-01   3.4211630e-02
  -4.4848485e-01   5.6969697e-01   7.3843844e-02
  -4.4848485e-01   5.9393939e-01   1.1311359e-01
  -4.4848485e-01   6.1818182e-01   1.5192165e-01
  -4.4848485e-01   6.4242424e-01   1.9016662e-01
  -4.4848485e-01   6.6666667e-01   2.2774439e-01
  -4.4848485e-01   6.9090909e-01   2.6454789e-01
  -4.4848485e-01   7.1515152e-01   3.0046715e-01
  -4.4848485e-01   7.3939394e-01   3.3538968e-01
  -4.4848485e-01   7.6363636e-01   3.6920128e-01
  -4.4848485e-01   7.8787879e-01   4.0178718e-01
  -4.4848485e-01   8.1212121e-01   4.3303364e-01
  -4.4848485e-01   8.3636364e-01   4.6282992e-01
  -4.4848485e-01   8.6060606e-01   4.9107058e-01
  -4.4848485e-01   8.8484848e-01   5.1765799e-01
  -4.4848485e-01   9.0909091e-01   5.4250501e-01
  -4.4848485e-01   9.3333333e-01   5.6553763e-01
  -4.4848485e-01   9.5757576e-01   5.8669732e-01
  -4.4848485e-01   9.8181818e-01   6.0594315e-01
  -4.4848485e-01   1.0060606e+00   6.2325324e-01
  -4.4848485e-01   1.0303030e+00   6.3862565e-01
  -4.4848485e-01   1.0545455e+00   6.5207850e-01
  -4.4848485e-01   1.0787879e+00   6.6364931e-01
  -4.4848485e-01   1.1030303e+00   6.7339369e-01
  -4.4848485e-01   1.1272727e+00   6.8138338e-01
  -4.4848485e-01   1.1515152e+00   6.8770389e-01
  -4.4848485e-01   1.1757576e+00   6.9245170e-01
  -4.4848485e-01   1.2000000e+00   6.9573149e-01
  -4.2424242e-01  -1.2000000e+00  -4.7420739e-01
  -4.2424242e-01  -1.1757576e+00  -4.7992838e-01
  -4.2424242e-01  -1.1515152e+00  -4.8576381e-01
  -4.2424242e-01  -1.1272727e+00  -4.9171545e-01
  -4.2424242e-01  -1.1030303e+00  -4.9778496e-01
  -4.2424242e-01  -1.0787879e+00  -5.0397379e-01
  -4.2424242e-01  -1.0545455e+00  -5.1028320e-01
  -4.2424242e-01  -1.0303030e+00  -5.1671419e-01
  -4.2424242e-01  -1.0060606e+00  -5.2326744e-01
  -4.2424242e-01  -9.8181818e-01  -5.2994330e-01
  -4.2424242e-01  -9.5757576e-01  -5.3674164e-01
  -4.2424242e-01  -9.3333333e-01  -5.4366187e-01
  -4.2424242e-01  -9.0909091e-01  -5.5070278e-01
  -4.2424242e-01  -8.8484848e-01  -5.5786248e-01
  -4.2424242e-01  -8.6060606e-01  -5.6513829e-01
  -4.2424242e-01  -8.3636364e-01  -5.7252657e-01
  -4.2424242e-01  -8.1212121e-01  -5.8002264e-01
  -4.2424242e-01  -7.8787879e-01  -5.8762055e-01
  -4.2424242e-01  -7.6363636e-01  -5.9531293e-01
  -4.2424242e-01  -7.3939394e-01  -6.0309075e-01
  -4.2424242e-01  -7.1515152e-01  -6.1094311e-01
  -4.2424242e-01  -6.9090909e-01  -6.1885696e-01
  -4.2424242e-01  -6.6666667e-01  -6.2681680e-01
  -4.2424242e-01  -6.4242424e-01  -6.3480431e-01
  -4.2424242e-01  -6.1818182e-01  -6.4279804e-01
  -4.2424242e-01  -5.9393939e-01  -6.5077297e-01
  -4.2424242e-01  -5.6969697e-01  -6.5870005e-01
  -4.2424242e-01  -5.4545455e-01  -6.6654577e-01
  -4.2424242e-01  -5.2121212e-01  -6.7427162e-01
  -4.2424242e-01  -4.9696970e-01  -6.8183356e-01
  -4.2424242e-01  -4.7272727e-01  -6.8918152e-01
  -4.2424242e-01  -4.4848485e-01  -6.9625882e-01
  -4.2424242e-01  -4.2424242e-01  -7.0300170e-01
  -4.2424242e-01  -4.0000000e-01  -7.0933885e-01
  -4.2424242e-01  -3.7575758e-01  -7.1519106e-01
  -4.2424242e-01  -3.5151515e-01  -7.2047100e-01
  -4.2424242e-01  -3.2727273e-01  -7.2508319e-01
  -4.2424242e-01  -3.0303030e-01  -7.2892417e-01
  -4.2424242e-01  -2.7878788e-01  -7.3188307e-01
  -4.2424242e-01  -2.5454545e-01  -7.3384246e-01
  -4.2424242e-01  -2.3030303e-01  -7.3467966e-01
  -4.2424242e-01  -2.0606061e-01  -7.3426854e-01
  -4.2424242e-01  -1.8181818e-01  -7.3248169e-01
  -4.2424242e-01  -1.5757576e-01  -7.2919319e-01
  -4.2424242e-01  -1.3333333e-01  -7.2428169e-01
  -4.2424242e-01  -1.0909091e-01  -7.1763376e-01
  -4.2424242e-01  -8.4848485e-02  -7.0914746e-01
  -4.2424242e-01  -6.0606061e-02  -6.9873572e-01
  -4.2424242e-01  -3.6363636e-02  -6.8632956e-01
  -4.2424242e-01  -1.2121212e-02  -6.7188067e-01
  -4.2424242e-01   1.2121212e-02  -6.5536332e-01
  -4.2424242e-01   3.6363636e-02  -6.3677543e-01
  -4.2424242e-01   6.0606061e-02  -6.1613861e-01
  -4.2424242e-01   8.4848485e-02  -5.9349729e-01
  -4.2424242e-01   1.0909091e-01  -5.6891693e-01
  -4.2424242e-01   1.3333333e-01  -5.4248158e-01
  -4.2424242e-01   1.5757576e-01  -5.1429086e-01
  -4.2424242e-01   1.8181818e-01  -4.8445672e-01
  -4.2424242e-01   2.0606061e-01  -4.5310009e-01
  -4.2424242e-01   2.3030303e-01  -4.2034772e-01
  -4.2424242e-01   2.5454545e-01  -3.8632931e-01
  -4.2424242e-01   2.7878788e-01  -3.5117506e-01
  -4.2424242e-01   3.0303030e-01  -3.1501368e-01
  -4.2424242e-01   3.2727273e-01  -2.7797098e-01
  -4.2424242e-01   3.5151515e-01  -2.4016886e-01
  -4.2424242e-01   3.7575758e-01  -2.0172482e-01
  -4.2424242e-01   4.0000000e-01  -1.6275186e-01
  -4.2424242e-01   4.2424242e-01  -1.2335867e-01
  -4.2424242e-01   4.4848485e-01  -8.3650215e-02
  -4.2424242e-01   4.7272727e-01  -4.3728405e-02
  -4.2424242e-01   4.9696970e-01  -3.6930138e-03
  -4.2424242e-01   5.2121212e-01   3.6357327e-02
  -4.2424242e-01   5.4545455e-01   7.6324077e-02
  -4.2424242e-01   5.6969697e-01   1.1610773e-01
  -4.2424242e-01   5.9393939e-01   1.5560677e-01
  -4.2424242e-01   6.1818182e-01   1.9471680e-01
  -4.2424242e-01   6.4242424e-01   2.3332969e-01
  -4.2424242e-01   6.6666667e-01   2.7133305e-01
  -4.2424242e-01   6.9090909e-01   3.0860989e-01
  -4.2424242e-01   7.1515152e-01   3.4503864e-01
  -4.2424242e-01   7.3939394e-01   3.8049355e-01
  -4.2424242e-01   7.6363636e-01   4.1484555e-01
  -4.2424242e-01   7.8787879e-01   4.4796356e-01
  -4.2424242e-01   8.1212121e-01   4.7971641e-01
  -4.2424242e-01   8.3636364e-01   5.0997513e-01
  -4.2424242e-01   8.6060606e-01   5.3861581e-01
  -4.2424242e-01   8.8484848e-01   5.6552273e-01
  -4.2424242e-01   9.0909091e-01   5.9059171e-01
  -4.2424242e-01   9.3333333e-01   6.1373348e-01
  -4.2424242e-01   9.5757576e-01   6.3487680e-01
  -4.2424242e-01   9.8181818e-01   6.5397114e-01
  -4.2424242e-01   1.0060606e+00   6.7098867e-01
  -4.2424242e-01   1.0303030e+00   6.8592539e-01
  -4.2424242e-01   1.0545455e+00   6.9880130e-01
  -4.2424242e-01   1.0787879e+00   7.0965960e-01
  -4.2424242e-01   1.1030303e+00   7.1856500e-01
  -4.2424242e-01   1.1272727e+00   7.2560111e-01
  -4.2424242e-01   1.1515152e+00   7.3086747e-01
  -4.2424242e-01   1.1757576e+00   7.3447602e-01
  -4.2424242e-01   1.2000000e+00   7.3654755e-01
  -4.0000000e-01  -1.2000000e+00  -4.6554500e-01
  -4.0000000e-01  -1.1757576e+00  -4.7099551e-01
  -4.0000000e-01  -1.1515152e+00  -4.7654804e-01
  -4.0000000e-01  -1.1272727e+00  -4.8220365e-01
  -4.0000000e-01  -1.1030303e+00  -4.8796324e-01
  -4.0000000e-01  -1.0787879e+00  -4.9382745e-01
  -4.0000000e-01  -1.0545455e+00  -4.9979667e-01
  -4.0000000e-01  -1.0303030e+00  -5.0587099e-01
  -4.0000000e-01  -1.0060606e+00  -5.1205011e-01
  -4.0000000e-01  -9.8181818e-01  -5.1833334e-01
  -4.0000000e-01  -9.5757576e-01  -5.2471947e-01
  -4.0000000e-01  -9.3333333e-01  -5.3120674e-01
  -4.0000000e-01  -9.0909091e-01  -5.3779272e-01
  -4.0000000e-01  -8.8484848e-01  -5.4447423e-01
  -4.0000000e-01  -8.6060606e-01  -5.5124723e-01
  -4.0000000e-01  -8.3636364e-01  -5.5810668e-01
  -4.0000000e-01  -8.1212121e-01  -5.6504639e-01
  -4.0000000e-01  -7.8787879e-01  -5.7205889e-01
  -4.0000000e-01  -7.6363636e-01  -5.7913522e-01
  -4.0000000e-01  -7.3939394e-01  -5.8626472e-01
  -4.0000000e-01  -7.1515152e-01  -5.9343486e-01
  -4.0000000e-01  -6.9090909e-01  -6.0063090e-01
  -4.0000000e-01  -6.6666667e-01  -6.0783570e-01
  -4.0000000e-01  -6.4242424e-01  -6.1502936e-01
  -4.0000000e-01  -6.1818182e-01  -6.2218890e-01
  -4.0000000e-01  -5.9393939e-01  -6.2928794e-01
  -4.0000000e-01  -5.6969697e-01  -6.3629623e-01
  -4.0000000e-01  -5.4545455e-01  -6.4317933e-01
  -4.0000000e-01  -5.2121212e-01  -6.4989814e-01
  -4.0000000e-01  -4.9696970e-01  -6.5640847e-01
  -4.0000000e-01  -4.7272727e-01  -6.6266065e-01
  -4.0000000e-01  -4.4848485e-01  -6.6859907e-01
  -4.0000000e-01  -4.2424242e-01  -6.7416186e-01
  -4.0000000e-01  -4.0000000e-01  -6.7928054e-01
  -4.0000000e-01  -3.7575758e-01  -6.8387986e-01
  -4.0000000e-01  -3.5151515e-01  -6.8787771e-01
  -4.0000000e-01  -3.2727273e-01  -6.9118521e-01
  -4.0000000e-01  -3.0303030e-01  -6.9370706e-01
  -4.0000000e-01  -2.7878788e-01  -6.9534209e-01
  -4.0000000e-01  -2.5454545e-01  -6.9598417e-01
  -4.0000000e-01  -2.3030303e-01  -6.9552347e-01
  -4.0000000e-01  -2.0606061e-01  -6.9384798e-01
  -4.0000000e-01  -1.8181818e-01  -6.9084556e-01
  -4.0000000e-01  -1.5757576e-01  -6.8640614e-01
  -4.0000000e-01  -1.3333333e-01  -6.8042436e-01
  -4.0000000e-01  -1.0909091e-01  -6.7280229e-01
  -4.0000000e-01  -8.4848485e-02  -6.6345222e-01
  -4.0000000e-01  -6.0606061e-02  -6.5229942e-01
  -4.0000000e-01  -3.6363636e-02  -6.3928458e-01
  -4.0000000e-01  -1.2121212e-02  -6.2436587e-01
  -4.0000000e-01   1.2121212e-02  -6.0752038e-01
  -4.0000000e-01   3.6363636e-02  -5.8874494e-01
  -4.0000000e-01   6.0606061e-02  -5.6805622e-01
  -4.0000000e-01   8.4848485e-02  -5.4549001e-01
  -4.0000000e-01   1.0909091e-01  -5.2109991e-01
  -4.0000000e-01   1.3333333e-01  -4.9495548e-01
  -4.0000000e-01   1.5757576e-01  -4.6713984e-01
  -4.0000000e-01   1.8181818e-01  -4.3774724e-01
  -4.0000000e-01   2.0606061e-01  -4.0688035e-01
  -4.0000000e-01   2.3030303e-01  -3.7464775e-01
  -4.0000000e-01   2.5454545e-01  -3.4116159e-01
  -4.0000000e-01   2.7878788e-01  -3.0653556e-01
  -4.0000000e-01   3.0303030e-01  -2.7088325e-01
  -4.0000000e-01   3.2727273e-01  -2.3431681e-01
  -4.0000000e-01   3.5151515e-01  -1.9694618e-01
  -4.0000000e-01   3.7575758e-01  -1.5887851e-01
  -4.0000000e-01   4.0000000e-01  -1.2021810e-01
  -4.0000000e-01   4.2424242e-01  -8.1066532e-02
  -4.0000000e-01   4.4848485e-01  -4.1523139e-02
  -4.0000000e-01   4.7272727e-01  -1.6856569e-03
  -4.0000000e-01   4.9696970e-01   3.8348928e-02
  -4.0000000e-01   5.2121212e-01   7.8483407e-02
  -4.0000000e-01   5.4545455e-01   1.1861929e-01
  -4.0000000e-01   5.6969697e-01   1.5865572e-01
  -4.0000000e-01   5.9393939e-01   1.9848835e-01
  -4.0000000e-01   6.1818182e-01   2.3800836e-01
  -4.0000000e-01   6.4242424e-01   2.7710151e-01
  -4.0000000e-01   6.6666667e-01   3.1564745e-01
  -4.0000000e-01   6.9090909e-01   3.5351927e-01
  -4.0000000e-01   7.1515152e-01   3.9058341e-01
  -4.0000000e-01   7.3939394e-01   4.2669999e-01
  -4.0000000e-01   7.6363636e-01   4.6172375e-01
  -4.0000000e-01   7.8787879e-01   4.9550546e-01
  -4.0000000e-01   8.1212121e-01   5.2789412e-01
  -4.0000000e-01   8.3636364e-01   5.5873974e-01
  -4.0000000e-01   8.6060606e-01   5.8789673e-01
  -4.0000000e-01   8.8484848e-01   6.1522790e-01
  -4.0000000e-01   9.0909091e-01   6.4060863e-01
  -4.0000000e-01   9.3333333e-01   6.6393124e-01
  -4.0000000e-01   9.5757576e-01   6.8510906e-01
  -4.0000000e-01   9.8181818e-01   7.0407996e-01
  -4.0000000e-01   1.0060606e+00   7.2080896e-01
  -4.0000000e-01   1.0303030e+00   7.3528983e-01
  -4.0000000e-01   1.0545455e+00   7.4754529e-01
  -4.0000000e-01   1.0787879e+00   7.5762600e-01
  -4.0000000e-01   1.1030303e+00   7.6560823e-01
  -4.0000000e-01   1.1272727e+00   7.7159067e-01
  -4.0000000e-01   1.1515152e+00   7.7569035e-01
  -4.0000000e-01   1.1757576e+00   7.7803825e-01
  -4.0000000e-01   1.2000000e+00   7.7877479e-01
  -3.7575758e-01  -1.2000000e+00  -4.5678179e-01
  -3.7575758e-01  -1.1757576e+00  -4.6196059e-01
  -3.7575758e-01  -1.1515152e+00  -4.6722914e-01
  -3.7575758e-01  -1.1272727e+00  -4.7258785e-01
  -3.7575758e-01  -1.1030303e+00  -4.7803686e-01
  -3.7575758e-01  -1.0787879e+00  -4.8357605e-01
  -3.7575758e-01  -1.0545455e+00  -4.8920499e-01
  -3.7575758e-01  -1.0303030e+00  -4.9492291e-01
  -3.7575758e-01  -1.0060606e+00  -5.0072860e-01
  -3.7575758e-01  -9.8181818e-01  -5.0662039e-01
  -3.7575758e-01  -9.5757576e-01  -5.1259606e-01
  -3.7575758e-01  -9.3333333e-01  -5.1865277e-01
  -3.7575758e-01  -9.0909091e-01  -5.2478698e-01
  -3.7575758e-01  -8.8484848e-01  -5.3099433e-01
  -3.7575758e-01  -8.6060606e-01  -5.3726954e-01
  -3.7575758e-01  -8.3636364e-01  -5.4360630e-01
  -3.7575758e-01  -8.1212121e-01  -5.4999711e-01
  -3.7575758e-01  -7.8787879e-01  -5.5643313e-01
  -3.7575758e-01  -7.6363636e-01  -5.6290401e-01
  -3.7575758e-01  -7.3939394e-01  -5.6939772e-01
  -3.7575758e-01  -7.1515152e-01  -5.7590028e-01
  -3.7575758e-01  -6.9090909e-01  -5.8239562e-01
  -3.7575758e-01  -6.6666667e-01  -5.8886522e-01
  -3.7575758e-01  -6.4242424e-01  -5.9528794e-01
  -3.7575758e-01  -6.1818182e-01  -6.0163965e-01
  -3.7575758e-01  -5.9393939e-01  -6.0789294e-01
  -3.7575758e-01  -5.6969697e-01  -6.1401683e-01
  -3.7575758e-01  -5.4545455e-01  -6.1997633e-01
  -3.7575758e-01  -5.2121212e-01  -6.2573221e-01
  -3.7575758e-01  -4.9696970e-01  -6.3124056e-01
  -3.7575758e-01  -4.7272727e-01  -6.3645250e-01
  -3.7575758e-01  -4.4848485e-01  -6.4131387e-01
  -3.7575758e-01  -4.2424242e-01  -6.4576499e-01
  -3.7575758e-01  -4.0000000e-01  -6.4974043e-01
  -3.7575758e-01  -3.7575758e-01  -6.5316900e-01
  -3.7575758e-01  -3.5151515e-01  -6.5597368e-01
  -3.7575758e-01  -3.2727273e-01  -6.5807191e-01
  -3.7575758e-01  -3.0303030e-01  -6.5937593e-01
  -3.7575758e-01  -2.7878788e-01  -6.5979342e-01
  -3.7575758e-01  -2.5454545e-01  -6.5922832e-01
  -3.7575758e-01  -2.3030303e-01  -6.5758201e-01
  -3.7575758e-01  -2.0606061e-01  -6.5475471e-01
  -3.7575758e-01  -1.8181818e-01  -6.5064719e-01
  -3.7575758e-01  -1.5757576e-01  -6.4516268e-01
  -3.7575758e-01  -1.3333333e-01  -6.3820905e-01
  -3.7575758e-01  -1.0909091e-01  -6.2970097e-01
  -3.7575758e-01  -8.4848485e-02  -6.1956229e-01
  -3.7575758e-01  -6.0606061e-02  -6.0772808e-01
  -3.7575758e-01  -3.6363636e-02  -5.9414666e-01
  -3.7575758e-01  -1.2121212e-02  -5.7878116e-01
  -3.7575758e-01   1.2121212e-02  -5.6161069e-01
  -3.7575758e-01   3.6363636e-02  -5.4263095e-01
  -3.7575758e-01   6.0606061e-02  -5.2185430e-01
  -3.7575758e-01   8.4848485e-02  -4.9930927e-01
  -3.7575758e-01   1.0909091e-01  -4.7503952e-01
  -3.7575758e-01   1.3333333e-01  -4.4910241e-01
  -3.7575758e-01   1.5757576e-01  -4.2156720e-01
  -3.7575758e-01   1.8181818e-01  -3.9251304e-01
  -3.7575758e-01   2.0606061e-01  -3.6202692e-01
  -3.7575758e-01   2.3030303e-01  -3.3020159e-01
  -3.7575758e-01   2.5454545e-01  -2.9713370e-01
  -3.7575758e-01   2.7878788e-01  -2.6292213e-01
  -3.7575758e-01   3.0303030e-01  -2.2766654e-01
  -3.7575758e-01   3.2727273e-01  -1.9146638e-01
  -3.7575758e-01   3.5151515e-01  -1.5442004e-01
  -3.7575758e-01   3.7575758e-01  -1.1662448e-01
  -3.7575758e-01   4.0000000e-01  -7.8175114e-02
  -3.7575758e-01   4.2424242e-01  -3.9165950e-02
  -3.7575758e-01   4.4848485e-01   3.0997620e-04
  -3.7575758e-01   4.7272727e-01   4.0159954e-02
  -3.7575758e-01   4.9696970e-01   8.0290763e-02
  -3.7575758e-01   5.2121212e-01   1.2060768e-01
  -3.7575758e-01   5.4545455e-01   1.6101339e-01
  -3.7575758e-01   5.6969697e-01   2.0140675e-01
  -3.7575758e-01   5.9393939e-01   2.4168165e-01
  -3.7575758e-01   6.1818182e-01   2.8172575e-01
  -3.7575758e-01   6.4242424e-01   3.2141944e-01
  -3.7575758e-01   6.6666667e-01   3.6063485e-01
  -3.7575758e-01   6.9090909e-01   3.9923527e-01
  -3.7575758e-01   7.1515152e-01   4.3707480e-01
  -3.7575758e-01   7.3939394e-01   4.7399859e-01
  -3.7575758e-01   7.6363636e-01   5.0984368e-01
  -3.7575758e-01   7.8787879e-01   5.4444057e-01
  -3.7575758e-01   8.1212121e-01   5.7761561e-01
  -3.7575758e-01   8.3636364e-01   6.0919434e-01
  -3.7575758e-01   8.6060606e-01   6.3900558e-01
  -3.7575758e-01   8.8484848e-01   6.6688633e-01
  -3.7575758e-01   9.0909091e-01   6.9268718e-01
  -3.7575758e-01   9.3333333e-01   7.1627791e-01
  -3.7575758e-01   9.5757576e-01   7.3755282e-01
  -3.7575758e-01   9.8181818e-01   7.5643548e-01
  -3.7575758e-01   1.0060606e+00   7.7288224e-01
  -3.7575758e-01   1.0303030e+00   7.8688436e-01
  -3.7575758e-01   1.0545455e+00   7.9846835e-01
  -3.7575758e-01   1.0787879e+00   8.0769460e-01
  -3.7575758e-01   1.1030303e+00   8.1465434e-01
  -3.7575758e-01   1.1272727e+00   8.1946533e-01
  -3.7575758e-01   1.1515152e+00   8.2226658e-01
  -3.7575758e-01   1.1757576e+00   8.2321267e-01
  -3.7575758e-01   1.2000000e+00   8.2246800e-01
  -3.5151515e-01  -1.2000000e+00  -4.4792938e-01
  -3.5151515e-01  -1.1757576e+00  -4.5283587e-01
  -3.5151515e-01  -1.1515152e+00  -4.5782006e-01
  -3.5151515e-01  -1.1272727e+00  -4.6288170e-01
  -3.5151515e-01  -1.1030303e+00  -4.6802024e-01
  -3.5151515e-01  -1.0787879e+00  -4.7323483e-01
  -3.5151515e-01  -1.0545455e+00  -4.7852427e-01
  -3.5151515e-01  -1.0303030e+00  -4.8388698e-01
  -3.5151515e-01  -1.0060606e+00  -4.8932089e-01
  -3.5151515e-01  -9.8181818e-01  -4.9482345e-01
  -3.5151515e-01  -9.5757576e-01  -5.0039148e-01
  -3.5151515e-01  -9.3333333e-01  -5.0602117e-01
  -3.5151515e-01  -9.0909091e-01  -5.1170795e-01
  -3.5151515e-01  -8.8484848e-01  -5.1744638e-01
  -3.5151515e-01  -8.6060606e-01  -5.2323010e-01
  -3.5151515e-01  -8.3636364e-01  -5.2905165e-01
  -3.5151515e-01  -8.1212121e-01  -5.3490236e-01
  -3.5151515e-01  -7.8787879e-01  -5.4077222e-01
  -3.5151515e-01  -7.6363636e-01  -5.4664967e-01
  -3.5151515e-01  -7.3939394e-01  -5.5252149e-01
  -3.5151515e-01  -7.1515152e-01  -5.5837255e-01
  -3.5151515e-01  -6.9090909e-01  -5.6418562e-01
  -3.5151515e-01  -6.6666667e-01  -5.6994114e-01
  -3.5151515e-01  -6.4242424e-01  -5.7561698e-01
  -3.5151515e-01  -6.1818182e-01  -5.8118819e-01
  -3.5151515e-01  -5.9393939e-01  -5.8662671e-01
  -3.5151515e-01  -5.6969697e-01  -5.9190108e-01
  -3.5151515e-01  -5.4545455e-01  -5.9697619e-01
  -3.5151515e-01  -5.2121212e-01  -6.0181298e-01
  -3.5151515e-01  -4.9696970e-01  -6.0636817e-01
  -3.5151515e-01  -4.7272727e-01  -6.1059398e-01
  -3.5151515e-01  -4.4848485e-01  -6.1443797e-01
  -3.5151515e-01  -4.2424242e-01  -6.1784281e-01
  -3.5151515e-01  -4.0000000e-01  -6.2074625e-01
  -3.5151515e-01  -3.7575758e-01  -6.2308108e-01
  -3.5151515e-01  -3.5151515e-01  -6.2477522e-01
  -3.5151515e-01  -3.2727273e-01  -6.2575204e-01
  -3.5151515e-01  -3.0303030e-01  -6.2593072e-01
  -3.5151515e-01  -2.7878788e-01  -6.2522691e-01
  -3.5151515e-01  -2.5454545e-01  -6.2355348e-01
  -3.5151515e-01  -2.3030303e-01  -6.2082162e-01
  -3.5151515e-01  -2.0606061e-01  -6.1694207e-01
  -3.5151515e-01  -1.8181818e-01  -6.1182657e-01
  -3.5151515e-01  -1.5757576e-01  -6.0538950e-01
  -3.5151515e-01  -1.3333333e-01  -5.9754968e-01
  -3.5151515e-01  -1.0909091e-01  -5.8823216e-01
  -3.5151515e-01  -8.4848485e-02  -5.7737009e-01
  -3.5151515e-01  -6.0606061e-02  -5.6490642e-01
  -3.5151515e-01  -3.6363636e-02  -5.5079548e-01
  -3.5151515e-01  -1.2121212e-02  -5.3500421e-01
  -3.5151515e-01   1.2121212e-02  -5.1751308e-01
  -3.5151515e-01   3.6363636e-02  -4.9831658e-01
  -3.5151515e-01   6.0606061e-02  -4.7742331e-01
  -3.5151515e-01   8.4848485e-02  -4.5485554e-01
  -3.5151515e-01   1.0909091e-01  -4.3064847e-01
  -3.5151515e-01   1.3333333e-01  -4.0484911e-01
  -3.5151515e-01   1.5757576e-01  -3.7751481e-01
  -3.5151515e-01   1.8181818e-01  -3.4871177e-01
  -3.5151515e-01   2.0606061e-01  -3.1851333e-01
  -3.5151515e-01   2.3030303e-01  -2.8699833e-01
  -3.5151515e-01   2.5454545e-01  -2.5424963e-01
  -3.5151515e-01   2.7878788e-01  -2.2035264e-01
  -3.5151515e-01   3.0303030e-01  -1.8539425e-01
  -3.5151515e-01   3.2727273e-01  -1.4946187e-01
  -3.5151515e-01   3.5151515e-01  -1.1264284e-01
  -3.5151515e-01   3.7575758e-01  -7.5024019e-02
  -3.5151515e-01   4.0000000e-01  -3.6691761e-02
  -3.5151515e-01   4.2424242e-01   2.2679294e-03
  -3.5151515e-01   4.4848485e-01   4.1768959e-02
  -3.5151515e-01   4.7272727e-01   8.1724487e-02
  -3.5151515e-01   4.9696970e-01   1.2204605e-01
  -3.5151515e-01   5.2121212e-01   1.6264255e-01
  -3.5151515e-01   5.4545455e-01   2.0341899e-01
  -3.5151515e-01   5.6969697e-01   2.4427522e-01
  -3.5151515e-01   5.9393939e-01   2.8510453e-01
  -3.5151515e-01   6.1818182e-01   3.2579219e-01
  -3.5151515e-01   6.4242424e-01   3.6621414e-01
  -3.5151515e-01   6.6666667e-01   4.0623571e-01
  -3.5151515e-01   6.9090909e-01   4.4571065e-01
  -3.5151515e-01   7.1515152e-01   4.8448056e-01
  -3.5151515e-01   7.3939394e-01   5.2237478e-01
  -3.5151515e-01   7.6363636e-01   5.5921111e-01
  -3.5151515e-01   7.8787879e-01   5.9479735e-01
  -3.5151515e-01   8.1212121e-01   6.2893395e-01
  -3.5151515e-01   8.3636364e-01   6.6141779e-01
  -3.5151515e-01   8.6060606e-01   6.9204717e-01
  -3.5151515e-01   8.8484848e-01   7.2062785e-01
  -3.5151515e-01   9.0909091e-01   7.4697997e-01
  -3.5151515e-01   9.3333333e-01   7.7094529e-01
  -3.5151515e-01   9.5757576e-01   7.9239435e-01
  -3.5151515e-01   9.8181818e-01   8.1123276e-01
  -3.5151515e-01   1.0060606e+00   8.2740609e-01
  -3.5151515e-01   1.0303030e+00   8.4090271e-01
  -3.5151515e-01   1.0545455e+00   8.5175434e-01
  -3.5151515e-01   1.0787879e+00   8.6003416e-01
  -3.5151515e-01   1.1030303e+00   8.6585276e-01
  -3.5151515e-01   1.1272727e+00   8.6935231e-01
  -3.5151515e-01   1.1515152e+00   8.7069960e-01
  -3.5151515e-01   1.1757576e+00   8.7007856e-01
  -3.5151515e-01   1.2000000e+00   8.6768302e-01
  -3.2727273e-01  -1.2000000e+00  -4.3899918e-01
  -3.2727273e-01  -1.1757576e+00  -4.4363340e-01
  -3.2727273e-01  -1.1515152e+00  -4.4833350e-01
  -3.2727273e-01  -1.1272727e+00  -4.5309860e-01
  -3.2727273e-01  -1.1030303e+00  -4.5792750e-01
  -3.2727273e-01  -1.0787879e+00  -4.6281868e-01
  -3.2727273e-01  -1.0545455e+00  -4.6777022e-01
  -3.2727273e-01  -1.0303030e+00  -4.7277976e-01
  -3.2727273e-01  -1.0060606e+00  -4.7784446e-01
  -3.2727273e-01  -9.8181818e-01  -4.8296092e-01
  -3.2727273e-01  -9.5757576e-01  -4.8812512e-01
  -3.2727273e-01  -9.3333333e-01  -4.9333235e-01
  -3.2727273e-01  -9.0909091e-01  -4.9857709e-01
  -3.2727273e-01  -8.8484848e-01  -5.0385298e-01
  -3.2727273e-01  -8.6060606e-01  -5.0915264e-01
  -3.2727273e-01  -8.3636364e-01  -5.1446762e-01
  -3.2727273e-01  -8.1212121e-01  -5.1978823e-01
  -3.2727273e-01  -7.8787879e-01  -5.2510342e-01
  -3.2727273e-01  -7.6363636e-01  -5.3040065e-01
  -3.2727273e-01  -7.3939394e-01  -5.3566568e-01
  -3.2727273e-01  -7.1515152e-01  -5.4088242e-01
  -3.2727273e-01  -6.9090909e-01  -5.4603274e-01
  -3.2727273e-01  -6.6666667e-01  -5.5109626e-01
  -3.2727273e-01  -6.4242424e-01  -5.5605015e-01
  -3.2727273e-01  -6.1818182e-01  -5.6086888e-01
  -3.2727273e-01  -5.9393939e-01  -5.6552400e-01
  -3.2727273e-01  -5.6969697e-01  -5.6998393e-01
  -3.2727273e-01  -5.4545455e-01  -5.7421366e-01
  -3.2727273e-01  -5.2121212e-01  -5.7817462e-01
  -3.2727273e-01  -4.9696970e-01  -5.8182437e-01
  -3.2727273e-01  -4.7272727e-01  -5.8511648e-01
  -3.2727273e-01  -4.4848485e-01  -5.8800037e-01
  -3.2727273e-01  -4.2424242e-01  -5.9042121e-01
  -3.2727273e-01  -4.0000000e-01  -5.9231988e-01
  -3.2727273e-01  -3.7575758e-01  -5.9363307e-01
  -3.2727273e-01  -3.5151515e-01  -5.9429339e-01
  -3.2727273e-01  -3.2727273e-01  -5.9422971e-01
  -3.2727273e-01  -3.0303030e-01  -5.9336755e-01
  -3.2727273e-01  -2.7878788e-01  -5.9162971e-01
  -3.2727273e-01  -2.5454545e-01  -5.8893698e-01
  -3.2727273e-01  -2.3030303e-01  -5.8520908e-01
  -3.2727273e-01  -2.0606061e-01  -5.8036581e-01
  -3.2727273e-01  -1.8181818e-01  -5.7432824e-01
  -3.2727273e-01  -1.5757576e-01  -5.6702013e-01
  -3.2727273e-01  -1.3333333e-01  -5.5836937e-01
  -3.2727273e-01  -1.0909091e-01  -5.4830955e-01
  -3.2727273e-01  -8.4848485e-02  -5.3678139e-01
  -3.2727273e-01  -6.0606061e-02  -5.2373416e-01
  -3.2727273e-01  -3.6363636e-02  -5.0912691e-01
  -3.2727273e-01  -1.2121212e-02  -4.9292947e-01
  -3.2727273e-01   1.2121212e-02  -4.7512319e-01
  -3.2727273e-01   3.6363636e-02  -4.5570129e-01
  -3.2727273e-01   6.0606061e-02  -4.3466897e-01
  -3.2727273e-01   8.4848485e-02  -4.1204306e-01
  -3.2727273e-01   1.0909091e-01  -3.8785146e-01
  -3.2727273e-01   1.3333333e-01  -3.6213220e-01
  -3.2727273e-01   1.5757576e-01  -3.3493236e-01
  -3.2727273e-01   1.8181818e-01  -3.0630682e-01
  -3.2727273e-01   2.0606061e-01  -2.7631694e-01
  -3.2727273e-01   2.3030303e-01  -2.4502923e-01
  -3.2727273e-01   2.5454545e-01  -2.1251407e-01
  -3.2727273e-01   2.7878788e-01  -1.7884464e-01
  -3.2727273e-01   3.0303030e-01  -1.4409591e-01
  -3.2727273e-01   3.2727273e-01  -1.0834395e-01
  -3.2727273e-01   3.5151515e-01  -7.1665334e-02
  -3.2727273e-01   3.7575758e-01  -3.4136933e-02
  -3.2727273e-01   4.0000000e-01   4.1641501e-03
  -3.2727273e-01   4.2424242e-01   4.3160350e-02
  -3.2727273e-01   4.4848485e-01   8.2773182e-02
  -3.2727273e-01   4.7272727e-01   1.2292254e-01
  -3.2727273e-01   4.9696970e-01   1.6352578e-01
  -3.2727273e-01   5.2121212e-01   2.0449660e-01
  -3.2727273e-01   5.4545455e-01   2.4574370e-01
  -3.2727273e-01   5.6969697e-01   2.8716929e-01
  -3.2727273e-01   5.9393939e-01   3.2866748e-01
  -3.2727273e-01   6.1818182e-01   3.7012257e-01
  -3.2727273e-01   6.4242424e-01   4.1140728e-01
  -3.2727273e-01   6.6666667e-01   4.5238114e-01
  -3.2727273e-01   6.9090909e-01   4.9288902e-01
  -3.2727273e-01   7.1515152e-01   5.3276006e-01
  -3.2727273e-01   7.3939394e-01   5.7180717e-01
  -3.2727273e-01   7.6363636e-01   6.0982736e-01
  -3.2727273e-01   7.8787879e-01   6.4660314e-01
  -3.2727273e-01   8.1212121e-01   6.8190525e-01
  -3.2727273e-01   8.3636364e-01   7.1549693e-01
  -3.2727273e-01   8.6060606e-01   7.4713984e-01
  -3.2727273e-01   8.8484848e-01   7.7660156e-01
  -3.2727273e-01   9.0909091e-01   8.0366438e-01
  -3.2727273e-01   9.3333333e-01   8.2813483e-01
  -3.2727273e-01   9.5757576e-01   8.4985323e-01
  -3.2727273e-01   9.8181818e-01   8.6870233e-01
  -3.2727273e-01   1.0060606e+00   8.8461394e-01
  -3.2727273e-01   1.0303030e+00   8.9757302e-01
  -3.2727273e-01   1.0545455e+00   9.0761841e-01
  -3.2727273e-01   1.0787879e+00   9.1484023e-01
  -3.2727273e-01   1.1030303e+00   9.1937435e-01
  -3.2727273e-01   1.1272727e+00   9.2139442e-01
  -3.2727273e-01   1.1515152e+00   9.2110255e-01
  -3.2727273e-01   1.1757576e+00   9.1871947e-01
  -3.2727273e-01   1.2000000e+00   9.1447514e-01
  -3.0303030e-01  -1.2000000e+00  -4.3000244e-01
  -3.0303030e-01  -1.1757576e+00  -4.3436500e-01
  -3.0303030e-01  -1.1515152e+00  -4.3878189e-01
  -3.0303030e-01  -1.1272727e+00  -4.4325164e-01
  -3.0303030e-01  -1.1030303e+00  -4.4777243e-01
  -3.0303030e-01  -1.0787879e+00  -4.5234211e-01
  -3.0303030e-01  -1.0545455e+00  -4.5695808e-01
  -3.0303030e-01  -1.0303030e+00  -4.6161728e-01
  -3.0303030e-01  -1.0060606e+00  -4.6631615e-01
  -3.0303030e-01  -9.8181818e-01  -4.7105053e-01
  -3.0303030e-01  -9.5757576e-01  -4.7581561e-01
  -3.0303030e-01  -9.3333333e-01  -4.8060586e-01
  -3.0303030e-01  -9.0909091e-01  -4.8541494e-01
  -3.0303030e-01  -8.8484848e-01  -4.9023562e-01
  -3.0303030e-01  -8.6060606e-01  -4.9505966e-01
  -3.0303030e-01  -8.3636364e-01  -4.9987772e-01
  -3.0303030e-01  -8.1212121e-01  -5.0467925e-01
  -3.0303030e-01  -7.8787879e-01  -5.0945232e-01
  -3.0303030e-01  -7.6363636e-01  -5.1418352e-01
  -3.0303030e-01  -7.3939394e-01  -5.1885781e-01
  -3.0303030e-01  -7.1515152e-01  -5.2345833e-01
  -3.0303030e-01  -6.9090909e-01  -5.2796624e-01
  -3.0303030e-01  -6.6666667e-01  -5.3236057e-01
  -3.0303030e-01  -6.4242424e-01  -5.3661799e-01
  -3.0303030e-01  -6.1818182e-01  -5.4071264e-01
  -3.0303030e-01  -5.9393939e-01  -5.4461593e-01
  -3.0303030e-01  -5.6969697e-01  -5.4829636e-01
  -3.0303030e-01  -5.4545455e-01  -5.5171928e-01
  -3.0303030e-01  -5.2121212e-01  -5.5484679e-01
  -3.0303030e-01  -4.9696970e-01  -5.5763751e-01
  -3.0303030e-01  -4.7272727e-01  -5.6004649e-01
  -3.0303030e-01  -4.4848485e-01  -5.6202512e-01
  -3.0303030e-01  -4.2424242e-01  -5.6352107e-01
  -3.0303030e-01  -4.0000000e-01  -5.6447832e-01
  -3.0303030e-01  -3.7575758e-01  -5.6483729e-01
  -3.0303030e-01  -3.5151515e-01  -5.6453500e-01
  -3.0303030e-01  -3.2727273e-01  -5.6350539e-01
  -3.0303030e-01  -3.0303030e-01  -5.6167974e-01
  -3.0303030e-01  -2.7878788e-01  -5.5898723e-01
  -3.0303030e-01  -2.5454545e-01  -5.5535564e-01
  -3.0303030e-01  -2.3030303e-01  -5.5071214e-01
  -3.0303030e-01  -2.0606061e-01  -5.4498431e-01
  -3.0303030e-01  -1.8181818e-01  -5.3810116e-01
  -3.0303030e-01  -1.5757576e-01  -5.2999433e-01
  -3.0303030e-01  -1.3333333e-01  -5.2059932e-01
  -3.0303030e-01  -1.0909091e-01  -5.0985670e-01
  -3.0303030e-01  -8.4848485e-02  -4.9771339e-01
  -3.0303030e-01  -6.0606061e-02  -4.8412372e-01
  -3.0303030e-01  -3.6363636e-02  -4.6905045e-01
  -3.0303030e-01  -1.2121212e-02  -4.5246558e-01
  -3.0303030e-01   1.2121212e-02  -4.3435091e-01
  -3.0303030e-01   3.6363636e-02  -4.1469838e-01
  -3.0303030e-01   6.0606061e-02  -3.9351006e-01
  -3.0303030e-01   8.4848485e-02  -3.7079799e-01
  -3.0303030e-01   1.0909091e-01  -3.4658362e-01
  -3.0303030e-01   1.3333333e-01  -3.2089717e-01
  -3.0303030e-01   1.5757576e-01  -2.9377668e-01
  -3.0303030e-01   1.8181818e-01  -2.6526707e-01
  -3.0303030e-01   2.0606061e-01  -2.3541905e-01
  -3.0303030e-01   2.3030303e-01  -2.0428802e-01
  -3.0303030e-01   2.5454545e-01  -1.7193308e-01
  -3.0303030e-01   2.7878788e-01  -1.3841610e-01
  -3.0303030e-01   3.0303030e-01  -1.0380091e-01
  -3.0303030e-01   3.2727273e-01  -6.8152710e-02
  -3.0303030e-01   3.5151515e-01  -3.1537648e-02
  -3.0303030e-01   3.7575758e-01   5.9774013e-03
  -3.0303030e-01   4.0000000e-01   4.4324797e-02
  -3.0303030e-01   4.2424242e-01   8.3435877e-02
  -3.0303030e-01   4.4848485e-01   1.2324046e-01
  -3.0303030e-01   4.7272727e-01   1.6366610e-01
  -3.0303030e-01   4.9696970e-01   2.0463711e-01
  -3.0303030e-01   5.2121212e-01   2.4607330e-01
  -3.0303030e-01   5.4545455e-01   2.8788856e-01
  -3.0303030e-01   5.6969697e-01   3.2998911e-01
  -3.0303030e-01   5.9393939e-01   3.7227162e-01
  -3.0303030e-01   6.1818182e-01   4.1462112e-01
  -3.0303030e-01   6.4242424e-01   4.5690882e-01
  -3.0303030e-01   6.6666667e-01   4.9898991e-01
  -3.0303030e-01   6.9090909e-01   5.4070149e-01
  -3.0303030e-01   7.1515152e-01   5.8186080e-01
  -3.0303030e-01   7.3939394e-01   6.2226402e-01
  -3.0303030e-01   7.6363636e-01   6.6168602e-01
  -3.0303030e-01   7.8787879e-01   6.9988132e-01
  -3.0303030e-01   8.1212121e-01   7.3658668e-01
  -3.0303030e-01   8.3636364e-01   7.7152578e-01
  -3.0303030e-01   8.6060606e-01   8.0441612e-01
  -3.0303030e-01   8.8484848e-01   8.3497821e-01
  -3.0303030e-01   9.0909091e-01   8.6294681e-01
  -3.0303030e-01   9.3333333e-01   8.8808352e-01
  -3.0303030e-01   9.5757576e-01   9.1018970e-01
  -3.0303030e-01   9.8181818e-01   9.2911831e-01
  -3.0303030e-01   1.0060606e+00   9.4478340e-01
  -3.0303030e-01   1.0303030e+00   9.5716568e-01
  -3.0303030e-01   1.0545455e+00   9.6631373e-01
  -3.0303030e-01   1.0787879e+00   9.7234034e-01
  -3.0303030e-01   1.1030303e+00   9.7541474e-01
  -3.0303030e-01   1.1272727e+00   9.7575157e-01
  -3.0303030e-01   1.1515152e+00   9.7359822e-01
  -3.0303030e-01   1.1757576e+00   9.6922173e-01
  -3.0303030e-01   1.2000000e+00   9.6289665e-01
  -2.7878788e-01  -1.2000000e+00  -4.2095015e-01
  -2.7878788e-01  -1.1757576e+00  -4.2504223e-01
  -2.7878788e-01  -1.1515152e+00  -4.2917737e-01
  -2.7878788e-01  -1.1272727e+00  -4.3335356e-01
  -2.7878788e-01  -1.1030303e+00  -4.3756841e-01
  -2.7878788e-01  -1.0787879e+00  -4.4181916e-01
  -2.7878788e-01  -1.0545455e+00  -4.4610261e-01
  -2.7878788e-01  -1.0303030e+00  -4.5041505e-01
  -2.7878788e-01  -1.0060606e+00  -4.5475223e-01
  -2.7878788e-01  -9.8181818e-01  -4.5910932e-01
  -2.7878788e-01  -9.5757576e-01  -4.6348079e-01
  -2.7878788e-01  -9.3333333e-01  -4.6786039e-01
  -2.7878788e-01  -9.0909091e-01  -4.7224102e-01
  -2.7878788e-01  -8.8484848e-01  -4.7661470e-01
  -2.7878788e-01  -8.6060606e-01  -4.8097244e-01
  -2.7878788e-01  -8.3636364e-01  -4.8530414e-01
  -2.7878788e-01  -8.1212121e-01  -4.8959848e-01
  -2.7878788e-01  -7.8787879e-01  -4.9384280e-01
  -2.7878788e-01  -7.6363636e-01  -4.9802301e-01
  -2.7878788e-01  -7.3939394e-01  -5.0212339e-01
  -2.7878788e-01  -7.1515152e-01  -5.0612648e-01
  -2.7878788e-01  -6.9090909e-01  -5.1001294e-01
  -2.7878788e-01  -6.6666667e-01  -5.1376137e-01
  -2.7878788e-01  -6.4242424e-01  -5.1734814e-01
  -2.7878788e-01  -6.1818182e-01  -5.2074727e-01
  -2.7878788e-01  -5.9393939e-01  -5.2393021e-01
  -2.7878788e-01  -5.6969697e-01  -5.2686574e-01
  -2.7878788e-01  -5.4545455e-01  -5.2951974e-01
  -2.7878788e-01  -5.2121212e-01  -5.3185515e-01
  -2.7878788e-01  -4.9696970e-01  -5.3383177e-01
  -2.7878788e-01  -4.7272727e-01  -5.3540624e-01
  -2.7878788e-01  -4.4848485e-01  -5.3653193e-01
  -2.7878788e-01  -4.2424242e-01  -5.3715902e-01
  -2.7878788e-01  -4.0000000e-01  -5.3723448e-01
  -2.7878788e-01  -3.7575758e-01  -5.3670226e-01
  -2.7878788e-01  -3.5151515e-01  -5.3550349e-01
  -2.7878788e-01  -3.2727273e-01  -5.3357675e-01
  -2.7878788e-01  -3.0303030e-01  -5.3085854e-01
  -2.7878788e-01  -2.7878788e-01  -5.2728373e-01
  -2.7878788e-01  -2.5454545e-01  -5.2278626e-01
  -2.7878788e-01  -2.3030303e-01  -5.1729977e-01
  -2.7878788e-01  -2.0606061e-01  -5.1075856e-01
  -2.7878788e-01  -1.8181818e-01  -5.0309839e-01
  -2.7878788e-01  -1.5757576e-01  -4.9425757e-01
  -2.7878788e-01  -1.3333333e-01  -4.8417791e-01
  -2.7878788e-01  -1.0909091e-01  -4.7280580e-01
  -2.7878788e-01  -8.4848485e-02  -4.6009317e-01
  -2.7878788e-01  -6.0606061e-02  -4.4599842e-01
  -2.7878788e-01  -3.6363636e-02  -4.3048723e-01
  -2.7878788e-01  -1.2121212e-02  -4.1353317e-01
  -2.7878788e-01   1.2121212e-02  -3.9511820e-01
  -2.7878788e-01   3.6363636e-02  -3.7523290e-01
  -2.7878788e-01   6.0606061e-02  -3.5387650e-01
  -2.7878788e-01   8.4848485e-02  -3.3105667e-01
  -2.7878788e-01   1.0909091e-01  -3.0678919e-01
  -2.7878788e-01   1.3333333e-01  -2.8109731e-01
  -2.7878788e-01   1.5757576e-01  -2.5401108e-01
  -2.7878788e-01   1.8181818e-01  -2.2556652e-01
  -2.7878788e-01   2.0606061e-01  -1.9580477e-01
  -2.7878788e-01   2.3030303e-01  -1.6477117e-01
  -2.7878788e-01   2.5454545e-01  -1.3251446e-01
  -2.7878788e-01   2.7878788e-01  -9.9085981e-02
  -2.7878788e-01   3.0303030e-01  -6.4539057e-02
  -2.7878788e-01   3.2727273e-01  -2.8928455e-02
  -2.7878788e-01   3.5151515e-01   7.6899299e-03
  -2.7878788e-01   3.7575758e-01   4.5259226e-02
  -2.7878788e-01   4.0000000e-01   8.3721513e-02
  -2.7878788e-01   4.2424242e-01   1.2301753e-01
  -2.7878788e-01   4.4848485e-01   1.6308615e-01
  -2.7878788e-01   4.7272727e-01   2.0386356e-01
  -2.7878788e-01   4.9696970e-01   2.4528225e-01
  -2.7878788e-01   5.2121212e-01   2.8726967e-01
  -2.7878788e-01   5.4545455e-01   3.2974655e-01
  -2.7878788e-01   5.6969697e-01   3.7262504e-01
  -2.7878788e-01   5.9393939e-01   4.1580646e-01
  -2.7878788e-01   6.1818182e-01   4.5917879e-01
  -2.7878788e-01   6.4242424e-01   5.0261394e-01
  -2.7878788e-01   6.6666667e-01   5.4596488e-01
  -2.7878788e-01   6.9090909e-01   5.8906272e-01
  -2.7878788e-01   7.1515152e-01   6.3171403e-01
  -2.7878788e-01   7.3939394e-01   6.7369864e-01
  -2.7878788e-01   7.6363636e-01   7.1476838e-01
  -2.7878788e-01   7.8787879e-01   7.5464718e-01
  -2.7878788e-01   8.1212121e-01   7.9303326e-01
  -2.7878788e-01   8.3636364e-01   8.2960384e-01
  -2.7878788e-01   8.6060606e-01   8.6402299e-01
  -2.7878788e-01   8.8484848e-01   8.9595281e-01
  -2.7878788e-01   9.0909091e-01   9.2506778e-01
  -2.7878788e-01   9.3333333e-01   9.5107143e-01
  -2.7878788e-01   9.5757576e-01   9.7371399e-01
  -2.7878788e-01   9.8181818e-01   9.9280909e-01
  -2.7878788e-01   1.0060606e+00   1.0082471e+00
  -2.7878788e-01   1.0303030e+00   1.0200034e+00
  -2.7878788e-01   1.0545455e+00   1.0281400e+00
  -2.7878788e-01   1.0787879e+00   1.0328003e+00
  -2.7878788e-01   1.1030303e+00   1.0341982e+00
  -2.7878788e-01   1.1272727e+00   1.0326021e+00
  -2.7878788e-01   1.1515152e+00   1.0283182e+00
  -2.7878788e-01   1.1757576e+00   1.0216720e+00
  -2.7878788e-01   1.2000000e+00   1.0129932e+00
  -2.5454545e-01  -1.2000000e+00  -4.1185305e-01
  -2.5454545e-01  -1.1757576e+00  -4.1567635e-01
  -2.5454545e-01  -1.1515152e+00  -4.1953175e-01
  -2.5454545e-01  -1.1272727e+00  -4.2341674e-01
  -2.5454545e-01  -1.1030303e+00  -4.2732842e-01
  -2.5454545e-01  -1.0787879e+00  -4.3126345e-01
  -2.5454545e-01  -1.0545455e+00  -4.3521806e-01
  -2.5454545e-01  -1.0303030e+00  -4.3918796e-01
  -2.5454545e-01  -1.0060606e+00  -4.4316830e-01
  -2.5454545e-01  -9.8181818e-01  -4.4715360e-01
  -2.5454545e-01  -9.5757576e-01  -4.5113772e-01
  -2.5454545e-01  -9.3333333e-01  -4.5511372e-01
  -2.5454545e-01  -9.0909091e-01  -4.5907389e-01
  -2.5454545e-01  -8.8484848e-01  -4.6300956e-01
  -2.5454545e-01  -8.6060606e-01  -4.6691107e-01
  -2.5454545e-01  -8.3636364e-01  -4.7076769e-01
  -2.5454545e-01  -8.1212121e-01  -4.7456747e-01
  -2.5454545e-01  -7.8787879e-01  -4.7829714e-01
  -2.5454545e-01  -7.6363636e-01  -4.8194204e-01
  -2.5454545e-01  -7.3939394e-01  -4.8548594e-01
  -2.5454545e-01  -7.1515152e-01  -4.8891093e-01
  -2.5454545e-01  -6.9090909e-01  -4.9219731e-01
  -2.5454545e-01  -6.6666667e-01  -4.9532342e-01
  -2.5454545e-01  -6.4242424e-01  -4.9826551e-01
  -2.5454545e-01  -6.1818182e-01  -5.0099763e-01
  -2.5454545e-01  -5.9393939e-01  -5.0349144e-01
  -2.5454545e-01  -5.6969697e-01  -5.0571614e-01
  -2.5454545e-01  -5.4545455e-01  -5.0763829e-01
  -2.5454545e-01  -5.2121212e-01  -5.0922177e-01
  -2.5454545e-01  -4.9696970e-01  -5.1042766e-01
  -2.5454545e-01  -4.7272727e-01  -5.1121421e-01
  -2.5454545e-01  -4.4848485e-01  -5.1153683e-01
  -2.5454545e-01  -4.2424242e-01  -5.1134809e-01
  -2.5454545e-01  -4.0000000e-01  -5.1059784e-01
  -2.5454545e-01  -3.7575758e-01  -5.0923337e-01
  -2.5454545e-01  -3.5151515e-01  -5.0719958e-01
  -2.5454545e-01  -3.2727273e-01  -5.0443932e-01
  -2.5454545e-01  -3.0303030e-01  -5.0089376e-01
  -2.5454545e-01  -2.7878788e-01  -4.9650287e-01
  -2.5454545e-01  -2.5454545e-01  -4.9120598e-01
  -2.5454545e-01  -2.3030303e-01  -4.8494239e-01
  -2.5454545e-01  -2.0606061e-01  -4.7765217e-01
  -2.5454545e-01  -1.8181818e-01  -4.6927687e-01
  -2.5454545e-01  -1.5757576e-01  -4.5976040e-01
  -2.5454545e-01  -1.3333333e-01  -4.4904989e-01
  -2.5454545e-01  -1.0909091e-01  -4.3709650e-01
  -2.5454545e-01  -8.4848485e-02  -4.2385628e-01
  -2.5454545e-01  -6.0606061e-02  -4.0929090e-01
  -2.5454545e-01  -3.6363636e-02  -3.9336827e-01
  -2.5454545e-01  -1.2121212e-02  -3.7606311e-01
  -2.5454545e-01   1.2121212e-02  -3.5735727e-01
  -2.5454545e-01   3.6363636e-02  -3.3723995e-01
  -2.5454545e-01   6.0606061e-02  -3.1570770e-01
  -2.5454545e-01   8.4848485e-02  -2.9276427e-01
  -2.5454545e-01   1.0909091e-01  -2.6842029e-01
  -2.5454545e-01   1.3333333e-01  -2.4269280e-01
  -2.5454545e-01   1.5757576e-01  -2.1560466e-01
  -2.5454545e-01   1.8181818e-01  -1.8718388e-01
  -2.5454545e-01   2.0606061e-01  -1.5746290e-01
  -2.5454545e-01   2.3030303e-01  -1.2647787e-01
  -2.5454545e-01   2.5454545e-01  -9.4267922e-02
  -2.5454545e-01   2.7878788e-01  -6.0874554e-02
  -2.5454545e-01   3.0303030e-01  -2.6341066e-02
  -2.5454545e-01   3.2727273e-01   9.2878590e-03
  -2.5454545e-01   3.5151515e-01   4.5966429e-02
  -2.5454545e-01   3.7575758e-01   8.3647842e-02
  -2.5454545e-01   4.0000000e-01   1.2228419e-01
  -2.5454545e-01   4.2424242e-01   1.6182615e-01
  -2.5454545e-01   4.4848485e-01   2.0222242e-01
  -2.5454545e-01   4.7272727e-01   2.4341890e-01
  -2.5454545e-01   4.9696970e-01   2.8535758e-01
  -2.5454545e-01   5.2121212e-01   3.2797514e-01
  -2.5454545e-01   5.4545455e-01   3.7120113e-01
  -2.5454545e-01   5.6969697e-01   4.1495583e-01
  -2.5454545e-01   5.9393939e-01   4.5914772e-01
  -2.5454545e-01   6.1818182e-01   5.0367048e-01
  -2.5454545e-01   6.4242424e-01   5.4839963e-01
  -2.5454545e-01   6.6666667e-01   5.9318884e-01
  -2.5454545e-01   6.9090909e-01   6.3786599e-01
  -2.5454545e-01   7.1515152e-01   6.8222925e-01
  -2.5454545e-01   7.3939394e-01   7.2604344e-01
  -2.5454545e-01   7.6363636e-01   7.6903731e-01
  -2.5454545e-01   7.8787879e-01   8.1090219e-01
  -2.5454545e-01   8.1212121e-01   8.5129306e-01
  -2.5454545e-01   8.3636364e-01   8.8983290e-01
  -2.5454545e-01   8.6060606e-01   9.2612116e-01
  -2.5454545e-01   8.8484848e-01   9.5974709e-01
  -2.5454545e-01   9.0909091e-01   9.9030790e-01
  -2.5454545e-01   9.3333333e-01   1.0174311e+00
  -2.5454545e-01   9.5757576e-01   1.0407987e+00
  -2.5454545e-01   9.8181818e-01   1.0601713e+00
  -2.5454545e-01   1.0060606e+00   1.0754071e+00
  -2.5454545e-01   1.0303030e+00   1.0864746e+00
  -2.5454545e-01   1.0545455e+00   1.0934543e+00
  -2.5454545e-01   1.0787879e+00   1.0965319e+00
  -2.5454545e-01   1.1030303e+00   1.0959816e+00
  -2.5454545e-01   1.1272727e+00   1.0921439e+00
  -2.5454545e-01   1.1515152e+00   1.0854010e+00
  -2.5454545e-01   1.1757576e+00   1.0761534e+00
  -2.5454545e-01   1.2000000e+00   1.0647986e+00
  -2.3030303e-01  -1.2000000e+00  -4.0272160e-01
  -2.3030303e-01  -1.1757576e+00  -4.0627829e-01
  -2.3030303e-01  -1.1515152e+00  -4.0985648e-01
  -2.3030303e-01  -1.1272727e+00  -4.1345318e-01
  -2.3030303e-01  -1.1030303e+00  -4.1706499e-01
  -2.3030303e-01  -1.0787879e+00  -4.2068807e-01
  -2.3030303e-01  -1.0545455e+00  -4.2431813e-01
  -2.3030303e-01  -1.0303030e+00  -4.2795034e-01
  -2.3030303e-01  -1.0060606e+00  -4.3157929e-01
  -2.3030303e-01  -9.8181818e-01  -4.3519895e-01
  -2.3030303e-01  -9.5757576e-01  -4.3880260e-01
  -2.3030303e-01  -9.3333333e-01  -4.4238275e-01
  -2.3030303e-01  -9.0909091e-01  -4.4593108e-01
  -2.3030303e-01  -8.8484848e-01  -4.4943837e-01
  -2.3030303e-01  -8.6060606e-01  -4.5289440e-01
  -2.3030303e-01  -8.3636364e-01  -4.5628787e-01
  -2.3030303e-01  -8.1212121e-01  -4.5960632e-01
  -2.3030303e-01  -7.8787879e-01  -4.6283600e-01
  -2.3030303e-01  -7.6363636e-01  -4.6596180e-01
  -2.3030303e-01  -7.3939394e-01  -4.6896709e-01
  -2.3030303e-01  -7.1515152e-01  -4.7183367e-01
  -2.3030303e-01  -6.9090909e-01  -4.7454160e-01
  -2.3030303e-01  -6.6666667e-01  -4.7706911e-01
  -2.3030303e-01  -6.4242424e-01  -4.7939247e-01
  -2.3030303e-01  -6.1818182e-01  -4.8148588e-01
  -2.3030303e-01  -5.9393939e-01  -4.8332136e-01
  -2.3030303e-01  -5.6969697e-01  -4.8486862e-01
  -2.3030303e-01  -5.4545455e-01  -4.8609503e-01
  -2.3030303e-01  -5.2121212e-01  -4.8696549e-01
  -2.3030303e-01  -4.9696970e-01  -4.8744240e-01
  -2.3030303e-01  -4.7272727e-01  -4.8748565e-01
  -2.3030303e-01  -4.4848485e-01  -4.8705262e-01
  -2.3030303e-01  -4.2424242e-01  -4.8609822e-01
  -2.3030303e-01  -4.0000000e-01  -4.8457504e-01
  -2.3030303e-01  -3.7575758e-01  -4.8243345e-01
  -2.3030303e-01  -3.5151515e-01  -4.7962186e-01
  -2.3030303e-01  -3.2727273e-01  -4.7608698e-01
  -2.3030303e-01  -3.0303030e-01  -4.7177421e-01
  -2.3030303e-01  -2.7878788e-01  -4.6662802e-01
  -2.3030303e-01  -2.5454545e-01  -4.6059250e-01
  -2.3030303e-01  -2.3030303e-01  -4.5361190e-01
  -2.3030303e-01  -2.0606061e-01  -4.4563124e-01
  -2.3030303e-01  -1.8181818e-01  -4.3659704e-01
  -2.3030303e-01  -1.5757576e-01  -4.2645796e-01
  -2.3030303e-01  -1.3333333e-01  -4.1516556e-01
  -2.3030303e-01  -1.0909091e-01  -4.0267497e-01
  -2.3030303e-01  -8.4848485e-02  -3.8894561e-01
  -2.3030303e-01  -6.0606061e-02  -3.7394175e-01
  -2.3030303e-01  -3.6363636e-02  -3.5763304e-01
  -2.3030303e-01  -1.2121212e-02  -3.3999496e-01
  -2.3030303e-01   1.2121212e-02  -3.2100905e-01
  -2.3030303e-01   3.6363636e-02  -3.0066313e-01
  -2.3030303e-01   6.0606061e-02  -2.7895122e-01
  -2.3030303e-01   8.4848485e-02  -2.5587348e-01
  -2.3030303e-01   1.0909091e-01  -2.3143587e-01
  -2.3030303e-01   1.3333333e-01  -2.0564980e-01
  -2.3030303e-01   1.5757576e-01  -1.7853162e-01
  -2.3030303e-01   1.8181818e-01  -1.5010205e-01
  -2.3030303e-01   2.0606061e-01  -1.2038558e-01
  -2.3030303e-01   2.3030303e-01  -8.9409872e-02
  -2.3030303e-01   2.5454545e-01  -5.7205105e-02
  -2.3030303e-01   2.7878788e-01  -2.3803473e-02
  -2.3030303e-01   3.0303030e-01   1.0761308e-02
  -2.3030303e-01   3.2727273e-01   4.6454366e-02
  -2.3030303e-01   3.5151515e-01   8.3239906e-02
  -2.3030303e-01   3.7575758e-01   1.2108129e-01
  -2.3030303e-01   4.0000000e-01   1.5994094e-01
  -2.3030303e-01   4.2424242e-01   1.9978001e-01
  -2.3030303e-01   4.4848485e-01   2.4055784e-01
  -2.3030303e-01   4.7272727e-01   2.8223115e-01
  -2.3030303e-01   4.9696970e-01   3.2475286e-01
  -2.3030303e-01   5.2121212e-01   3.6807065e-01
  -2.3030303e-01   5.4545455e-01   4.1212503e-01
  -2.3030303e-01   5.6969697e-01   4.5684698e-01
  -2.3030303e-01   5.9393939e-01   5.0215510e-01
  -2.3030303e-01   6.1818182e-01   5.4795214e-01
  -2.3030303e-01   6.4242424e-01   5.9412096e-01
  -2.3030303e-01   6.6666667e-01   6.4051989e-01
  -2.3030303e-01   6.9090909e-01   6.8697758e-01
  -2.3030303e-01   7.1515152e-01   7.3328746e-01
  -2.3030303e-01   7.3939394e-01   7.7920228e-01
  -2.3030303e-01   7.6363636e-01   8.2442909e-01
  -2.3030303e-01   7.8787879e-01   8.6862574e-01
  -2.3030303e-01   8.1212121e-01   9.1139983e-01
  -2.3030303e-01   8.3636364e-01   9.5231171e-01
  -2.3030303e-01   8.6060606e-01   9.9088289e-01
  -2.3030303e-01   8.8484848e-01   1.0266114e+00
  -2.3030303e-01   9.0909091e-01   1.0589948e+00
  -2.3030303e-01   9.3333333e-01   1.0875594e+00
  -2.3030303e-01   9.5757576e-01   1.1118950e+00
  -2.3030303e-01   9.8181818e-01   1.1316888e+00
  -2.3030303e-01   1.0060606e+00   1.1467547e+00
  -2.3030303e-01   1.0303030e+00   1.1570512e+00
  -2.3030303e-01   1.0545455e+00   1.1626857e+00
  -2.3030303e-01   1.0787879e+00   1.1639027e+00
  -2.3030303e-01   1.1030303e+00   1.1610595e+00
  -2.3030303e-01   1.1272727e+00   1.1545937e+00
  -2.3030303e-01   1.1515152e+00   1.1449881e+00
  -2.3030303e-01   1.1757576e+00   1.1327385e+00
  -2.3030303e-01   1.2000000e+00   1.1183267e+00
  -2.0606061e-01  -1.2000000e+00  -3.9356593e-01
  -2.0606061e-01  -1.1757576e+00  -3.9685867e-01
  -2.0606061e-01  -1.1515152e+00  -4.0016265e-01
  -2.0606061e-01  -1.1272727e+00  -4.0347444e-01
  -2.0606061e-01  -1.1030303e+00  -4.0679020e-01
  -2.0606061e-01  -1.0787879e+00  -4.1010563e-01
  -2.0606061e-01  -1.0545455e+00  -4.1341595e-01
  -2.0606061e-01  -1.0303030e+00  -4.1671586e-01
  -2.0606061e-01  -1.0060606e+00  -4.1999945e-01
  -2.0606061e-01  -9.8181818e-01  -4.2326019e-01
  -2.0606061e-01  -9.5757576e-01  -4.2649086e-01
  -2.0606061e-01  -9.3333333e-01  -4.2968345e-01
  -2.0606061e-01  -9.0909091e-01  -4.3282916e-01
  -2.0606061e-01  -8.8484848e-01  -4.3591827e-01
  -2.0606061e-01  -8.6060606e-01  -4.3894009e-01
  -2.0606061e-01  -8.3636364e-01  -4.4188287e-01
  -2.0606061e-01  -8.1212121e-01  -4.4473372e-01
  -2.0606061e-01  -7.8787879e-01  -4.4747851e-01
  -2.0606061e-01  -7.6363636e-01  -4.5010178e-01
  -2.0606061e-01  -7.3939394e-01  -4.5258667e-01
  -2.0606061e-01  -7.1515152e-01  -4.5491474e-01
  -2.0606061e-01  -6.9090909e-01  -4.5706598e-01
  -2.0606061e-01  -6.6666667e-01  -4.5901860e-01
  -2.0606061e-01  -6.4242424e-01  -4.6074902e-01
  -2.0606061e-01  -6.1818182e-01  -4.6223169e-01
  -2.0606061e-01  -5.9393939e-01  -4.6343908e-01
  -2.0606061e-01  -5.6969697e-01  -4.6434156e-01
  -2.0606061e-01  -5.4545455e-01  -4.6490732e-01
  -2.0606061e-01  -5.2121212e-01  -4.6510235e-01
  -2.0606061e-01  -4.9696970e-01  -4.6489039e-01
  -2.0606061e-01  -4.7272727e-01  -4.6423297e-01
  -2.0606061e-01  -4.4848485e-01  -4.6308938e-01
  -2.0606061e-01  -4.2424242e-01  -4.6141678e-01
  -2.0606061e-01  -4.0000000e-01  -4.5917031e-01
  -2.0606061e-01  -3.7575758e-01  -4.5630325e-01
  -2.0606061e-01  -3.5151515e-01  -4.5276720e-01
  -2.0606061e-01  -3.2727273e-01  -4.4851239e-01
  -2.0606061e-01  -3.0303030e-01  -4.4348800e-01
  -2.0606061e-01  -2.7878788e-01  -4.3764252e-01
  -2.0606061e-01  -2.5454545e-01  -4.3092424e-01
  -2.0606061e-01  -2.3030303e-01  -4.2328170e-01
  -2.0606061e-01  -2.0606061e-01  -4.1466423e-01
  -2.0606061e-01  -1.8181818e-01  -4.0502258e-01
  -2.0606061e-01  -1.5757576e-01  -3.9430945e-01
  -2.0606061e-01  -1.3333333e-01  -3.8248012e-01
  -2.0606061e-01  -1.0909091e-01  -3.6949303e-01
  -2.0606061e-01  -8.4848485e-02  -3.5531035e-01
  -2.0606061e-01  -6.0606061e-02  -3.3989841e-01
  -2.0606061e-01  -3.6363636e-02  -3.2322821e-01
  -2.0606061e-01  -1.2121212e-02  -3.0527567e-01
  -2.0606061e-01   1.2121212e-02  -2.8602191e-01
  -2.0606061e-01   3.6363636e-02  -2.6545332e-01
  -2.0606061e-01   6.0606061e-02  -2.4356157e-01
  -2.0606061e-01   8.4848485e-02  -2.2034347e-01
  -2.0606061e-01   1.0909091e-01  -1.9580074e-01
  -2.0606061e-01   1.3333333e-01  -1.6993964e-01
  -2.0606061e-01   1.5757576e-01  -1.4277059e-01
  -2.0606061e-01   1.8181818e-01  -1.1430763e-01
  -2.0606061e-01   2.0606061e-01  -8.4567940e-02
  -2.0606061e-01   2.3030303e-01  -5.3571262e-02
  -2.0606061e-01   2.5454545e-01  -2.1339403e-02
  -2.0606061e-01   2.7878788e-01   1.2104271e-02
  -2.0606061e-01   3.0303030e-01   4.6735257e-02
  -2.0606061e-01   3.2727273e-01   8.2528254e-02
  -2.0606061e-01   3.5151515e-01   1.1945738e-01
  -2.0606061e-01   3.7575758e-01   1.5749627e-01
  -2.0606061e-01   4.0000000e-01   1.9661798e-01
  -2.0606061e-01   4.2424242e-01   2.3679467e-01
  -2.0606061e-01   4.4848485e-01   2.7799718e-01
  -2.0606061e-01   4.7272727e-01   3.2019413e-01
  -2.0606061e-01   4.9696970e-01   3.6335088e-01
  -2.0606061e-01   5.2121212e-01   4.0742800e-01
  -2.0606061e-01   5.4545455e-01   4.5237930e-01
  -2.0606061e-01   5.6969697e-01   4.9814934e-01
  -2.0606061e-01   5.9393939e-01   5.4467027e-01
  -2.0606061e-01   6.1818182e-01   5.9185795e-01
  -2.0606061e-01   6.4242424e-01   6.3960724e-01
  -2.0606061e-01   6.6666667e-01   6.8778633e-01
  -2.0606061e-01   6.9090909e-01   7.3623017e-01
  -2.0606061e-01   7.1515152e-01   7.8473310e-01
  -2.0606061e-01   7.3939394e-01   8.3304084e-01
  -2.0606061e-01   7.6363636e-01   8.8084254e-01
  -2.0606061e-01   7.8787879e-01   9.2776381e-01
  -2.0606061e-01   8.1212121e-01   9.7336217e-01
  -2.0606061e-01   8.3636364e-01   1.0171271e+00
  -2.0606061e-01   8.6060606e-01   1.0584870e+00
  -2.0606061e-01   8.8484848e-01   1.0968257e+00
  -2.0606061e-01   9.0909091e-01   1.1315109e+00
  -2.0606061e-01   9.3333333e-01   1.1619332e+00
  -2.0606061e-01   9.5757576e-01   1.1875545e+00
  -2.0606061e-01   9.8181818e-01   1.2079589e+00
  -2.0606061e-01   1.0060606e+00   1.2228967e+00
  -2.0606061e-01   1.0303030e+00   1.2323130e+00
  -2.0606061e-01   1.0545455e+00   1.2363535e+00
  -2.0606061e-01   1.0787879e+00   1.2353470e+00
  -2.0606061e-01   1.1030303e+00   1.2297674e+00
  -2.0606061e-01   1.1272727e+00   1.2201852e+00
  -2.0606061e-01   1.1515152e+00   1.2072168e+00
  -2.0606061e-01   1.1757576e+00   1.1914802e+00
  -2.0606061e-01   1.2000000e+00   1.1735604e+00
  -1.8181818e-01  -1.2000000e+00  -3.8439590e-01
  -1.8181818e-01  -1.1757576e+00  -3.8742773e-01
  -1.8181818e-01  -1.1515152e+00  -3.9046094e-01
  -1.8181818e-01  -1.1272727e+00  -3.9349166e-01
  -1.8181818e-01  -1.1030303e+00  -3.9651566e-01
  -1.8181818e-01  -1.0787879e+00  -3.9952820e-01
  -1.8181818e-01  -1.0545455e+00  -4.0252410e-01
  -1.8181818e-01  -1.0303030e+00  -4.0549759e-01
  -1.8181818e-01  -1.0060606e+00  -4.0844234e-01
  -1.8181818e-01  -9.8181818e-01  -4.1135138e-01
  -1.8181818e-01  -9.5757576e-01  -4.1421704e-01
  -1.8181818e-01  -9.3333333e-01  -4.1703088e-01
  -1.8181818e-01  -9.0909091e-01  -4.1978367e-01
  -1.8181818e-01  -8.8484848e-01  -4.2246528e-01
  -1.8181818e-01  -8.6060606e-01  -4.2506462e-01
  -1.8181818e-01  -8.3636364e-01  -4.2756959e-01
  -1.8181818e-01  -8.1212121e-01  -4.2996694e-01
  -1.8181818e-01  -7.8787879e-01  -4.3224228e-01
  -1.8181818e-01  -7.6363636e-01  -4.3437991e-01
  -1.8181818e-01  -7.3939394e-01  -4.3636278e-01
  -1.8181818e-01  -7.1515152e-01  -4.3817238e-01
  -1.8181818e-01  -6.9090909e-01  -4.3978867e-01
  -1.8181818e-01  -6.6666667e-01  -4.4118999e-01
  -1.8181818e-01  -6.4242424e-01  -4.4235296e-01
  -1.8181818e-01  -6.1818182e-01  -4.4325243e-01
  -1.8181818e-01  -5.9393939e-01  -4.4386137e-01
  -1.8181818e-01  -5.6969697e-01  -4.4415085e-01
  -1.8181818e-01  -5.4545455e-01  -4.4408996e-01
  -1.8181818e-01  -5.2121212e-01  -4.4364580e-01
  -1.8181818e-01  -4.9696970e-01  -4.4278348e-01
  -1.8181818e-01  -4.7272727e-01  -4.4146610e-01
  -1.8181818e-01  -4.4848485e-01  -4.3965480e-01
  -1.8181818e-01  -4.2424242e-01  -4.3730889e-01
  -1.8181818e-01  -4.0000000e-01  -4.3438591e-01
  -1.8181818e-01  -3.7575758e-01  -4.3084180e-01
  -1.8181818e-01  -3.5151515e-01  -4.2663111e-01
  -1.8181818e-01  -3.2727273e-01  -4.2170726e-01
  -1.8181818e-01  -3.0303030e-01  -4.1602283e-01
  -1.8181818e-01  -2.7878788e-01  -4.0952988e-01
  -1.8181818e-01  -2.5454545e-01  -4.0218039e-01
  -1.8181818e-01  -2.3030303e-01  -3.9392664e-01
  -1.8181818e-01  -2.0606061e-01  -3.8472174e-01
  -1.8181818e-01  -1.8181818e-01  -3.7452003e-01
  -1.8181818e-01  -1.5757576e-01  -3.6327766e-01
  -1.8181818e-01  -1.3333333e-01  -3.5095305e-01
  -1.8181818e-01  -1.0909091e-01  -3.3750740e-01
  -1.8181818e-01  -8.4848485e-02  -3.2290510e-01
  -1.8181818e-01  -6.0606061e-02  -3.0711417e-01
  -1.8181818e-01  -3.6363636e-02  -2.9010657e-01
  -1.8181818e-01  -1.2121212e-02  -2.7185849e-01
  -1.8181818e-01   1.2121212e-02  -2.5235047e-01
  -1.8181818e-01   3.6363636e-02  -2.3156752e-01
  -1.8181818e-01   6.0606061e-02  -2.0949907e-01
  -1.8181818e-01   8.4848485e-02  -1.8613885e-01
  -1.8181818e-01   1.0909091e-01  -1.6148466e-01
  -1.8181818e-01   1.3333333e-01  -1.3553805e-01
  -1.8181818e-01   1.5757576e-01  -1.0830399e-01
  -1.8181818e-01   1.8181818e-01  -7.9790385e-02
  -1.8181818e-01   2.0606061e-01  -5.0007621e-02
  -1.8181818e-01   2.3030303e-01  -1.8968091e-02
  -1.8181818e-01   2.5454545e-01   1.3314297e-02
  -1.8181818e-01   2.7878788e-01   4.6824571e-02
  -1.8181818e-01   3.0303030e-01   8.1547102e-02
  -1.8181818e-01   3.2727273e-01   1.1746593e-01
  -1.8181818e-01   3.5151515e-01   1.5456501e-01
  -1.8181818e-01   3.7575758e-01   1.9282831e-01
  -1.8181818e-01   4.0000000e-01   2.3223979e-01
  -1.8181818e-01   4.2424242e-01   2.7278318e-01
  -1.8181818e-01   4.4848485e-01   3.1444153e-01
  -1.8181818e-01   4.7272727e-01   3.5719652e-01
  -1.8181818e-01   4.9696970e-01   4.0102743e-01
  -1.8181818e-01   5.2121212e-01   4.4590965e-01
  -1.8181818e-01   5.4545455e-01   4.9181279e-01
  -1.8181818e-01   5.6969697e-01   5.3869811e-01
  -1.8181818e-01   5.9393939e-01   5.8651519e-01
  -1.8181818e-01   6.1818182e-01   6.3519774e-01
  -1.8181818e-01   6.4242424e-01   6.8465821e-01
  -1.8181818e-01   6.6666667e-01   7.3478125e-01
  -1.8181818e-01   6.9090909e-01   7.8541558e-01
  -1.8181818e-01   7.1515152e-01   8.3636448e-01
  -1.8181818e-01   7.3939394e-01   8.8737478e-01
  -1.8181818e-01   7.6363636e-01   9.3812496e-01
  -1.8181818e-01   7.8787879e-01   9.8821324e-01
  -1.8181818e-01   8.1212121e-01   1.0371475e+00
  -1.8181818e-01   8.3636364e-01   1.0843398e+00
  -1.8181818e-01   8.6060606e-01   1.1291090e+00
  -1.8181818e-01   8.8484848e-01   1.1706972e+00
  -1.8181818e-01   9.0909091e-01   1.2083018e+00
  -1.8181818e-01   9.3333333e-01   1.2411284e+00
  -1.8181818e-01   9.5757576e-01   1.2684590e+00
  -1.8181818e-01   9.8181818e-01   1.2897287e+00
  -1.8181818e-01   1.0060606e+00   1.3045945e+00
  -1.8181818e-01   1.0303030e+00   1.3129816e+00
  -1.8181818e-01   1.0545455e+00   1.3150930e+00
  -1.8181818e-01   1.0787879e+00   1.3113805e+00
  -1.8181818e-01   1.1030303e+00   1.3024854e+00
  -1.8181818e-01   1.1272727e+00   1.2891627e+00
  -1.8181818e-01   1.1515152e+00   1.2722080e+00
  -1.8181818e-01   1.1757576e+00   1.2523954e+00
  -1.8181818e-01   1.2000000e+00   1.2304357e+00
  -1.5757576e-01  -1.2000000e+00  -3.7522098e-01
  -1.5757576e-01  -1.1757576e+00  -3.7799537e-01
  -1.5757576e-01  -1.1515152e+00  -3.8076163e-01
  -1.5757576e-01  -1.1272727e+00  -3.8351554e-01
  -1.5757576e-01  -1.1030303e+00  -3.8625248e-01
  -1.5757576e-01  -1.0787879e+00  -3.8896734e-01
  -1.5757576e-01  -1.0545455e+00  -3.9165454e-01
  -1.5757576e-01  -1.0303030e+00  -3.9430795e-01
  -1.5757576e-01  -1.0060606e+00  -3.9692083e-01
  -1.5757576e-01  -9.8181818e-01  -3.9948583e-01
  -1.5757576e-01  -9.5757576e-01  -4.0199490e-01
  -1.5757576e-01  -9.3333333e-01  -4.0443922e-01
  -1.5757576e-01  -9.0909091e-01  -4.0680921e-01
  -1.5757576e-01  -8.8484848e-01  -4.0909439e-01
  -1.5757576e-01  -8.6060606e-01  -4.1128336e-01
  -1.5757576e-01  -8.3636364e-01  -4.1336371e-01
  -1.5757576e-01  -8.1212121e-01  -4.1532198e-01
  -1.5757576e-01  -7.8787879e-01  -4.1714354e-01
  -1.5757576e-01  -7.6363636e-01  -4.1881256e-01
  -1.5757576e-01  -7.3939394e-01  -4.2031190e-01
  -1.5757576e-01  -7.1515152e-01  -4.2162304e-01
  -1.5757576e-01  -6.9090909e-01  -4.2272605e-01
  -1.5757576e-01  -6.6666667e-01  -4.2359942e-01
  -1.5757576e-01  -6.4242424e-01  -4.2422011e-01
  -1.5757576e-01  -6.1818182e-01  -4.2456337e-01
  -1.5757576e-01  -5.9393939e-01  -4.2460279e-01
  -1.5757576e-01  -5.6969697e-01  -4.2431016e-01
  -1.5757576e-01  -5.4545455e-01  -4.2365553e-01
  -1.5757576e-01  -5.2121212e-01  -4.2260710e-01
  -1.5757576e-01  -4.9696970e-01  -4.2113131e-01
  -1.5757576e-01  -4.7272727e-01  -4.1919282e-01
  -1.5757576e-01  -4.4848485e-01  -4.1675455e-01
  -1.5757576e-01  -4.2424242e-01  -4.1377782e-01
  -1.5757576e-01  -4.0000000e-01  -4.1022240e-01
  -1.5757576e-01  -3.7575758e-01  -4.0604673e-01
  -1.5757576e-01  -3.5151515e-01  -4.0120804e-01
  -1.5757576e-01  -3.2727273e-01  -3.9566264e-01
  -1.5757576e-01  -3.0303030e-01  -3.8936615e-01
  -1.5757576e-01  -2.7878788e-01  -3.8227383e-01
  -1.5757576e-01  -2.5454545e-01  -3.7434091e-01
  -1.5757576e-01  -2.3030303e-01  -3.6552297e-01
  -1.5757576e-01  -2.0606061e-01  -3.5577634e-01
  -1.5757576e-01  -1.8181818e-01  -3.4505851e-01
  -1.5757576e-01  -1.5757576e-01  -3.3332856e-01
  -1.5757576e-01  -1.3333333e-01  -3.2054757e-01
  -1.5757576e-01  -1.0909091e-01  -3.0667902e-01
  -1.5757576e-01  -8.4848485e-02  -2.9168915e-01
  -1.5757576e-01  -6.0606061e-02  -2.7554730e-01
  -1.5757576e-01  -3.6363636e-02  -2.5822616e-01
  -1.5757576e-01  -1.2121212e-02  -2.3970199e-01
  -1.5757576e-01   1.2121212e-02  -2.1995470e-01
  -1.5757576e-01   3.6363636e-02  -1.9896794e-01
  -1.5757576e-01   6.0606061e-02  -1.7672904e-01
  -1.5757576e-01   8.4848485e-02  -1.5322884e-01
  -1.5757576e-01   1.0909091e-01  -1.2846156e-01
  -1.5757576e-01   1.3333333e-01  -1.0242441e-01
  -1.5757576e-01   1.5757576e-01  -7.5117358e-02
  -1.5757576e-01   1.8181818e-01  -4.6542625e-02
  -1.5757576e-01   2.0606061e-01  -1.6704319e-02
  -1.5757576e-01   2.3030303e-01   1.4392047e-02
  -1.5757576e-01   2.5454545e-01   4.6740002e-02
  -1.5757576e-01   2.7878788e-01   8.0332563e-02
  -1.5757576e-01   3.0303030e-01   1.1516264e-01
  -1.5757576e-01   3.2727273e-01   1.5122337e-01
  -1.5757576e-01   3.5151515e-01   1.8850842e-01
  -1.5757576e-01   3.7575758e-01   2.2701213e-01
  -1.5757576e-01   4.0000000e-01   2.6672959e-01
  -1.5757576e-01   4.2424242e-01   3.0765649e-01
  -1.5757576e-01   4.4848485e-01   3.4978884e-01
  -1.5757576e-01   4.7272727e-01   3.9312238e-01
  -1.5757576e-01   4.9696970e-01   4.3765171e-01
  -1.5757576e-01   5.2121212e-01   4.8336900e-01
  -1.5757576e-01   5.4545455e-01   5.3026219e-01
  -1.5757576e-01   5.6969697e-01   5.7831250e-01
  -1.5757576e-01   5.9393939e-01   6.2749116e-01
  -1.5757576e-01   6.1818182e-01   6.7775500e-01
  -1.5757576e-01   6.4242424e-01   7.2904068e-01
  -1.5757576e-01   6.6666667e-01   7.8125734e-01
  -1.5757576e-01   6.9090909e-01   8.3427705e-01
  -1.5757576e-01   7.1515152e-01   8.8792308e-01
  -1.5757576e-01   7.3939394e-01   9.4195543e-01
  -1.5757576e-01   7.6363636e-01   9.9605409e-01
  -1.5757576e-01   7.8787879e-01   1.0498005e+00
  -1.5757576e-01   8.1212121e-01   1.1026590e+00
  -1.5757576e-01   8.3636364e-01   1.1539621e+00
  -1.5757576e-01   8.6060606e-01   1.2029044e+00
  -1.5757576e-01   8.8484848e-01   1.2485530e+00
  -1.5757576e-01   9.0909091e-01   1.2898831e+00
  -1.5757576e-01   9.3333333e-01   1.3258452e+00
  -1.5757576e-01   9.5757576e-01   1.3554623e+00
  -1.5757576e-01   9.8181818e-01   1.3779481e+00
  -1.5757576e-01   1.0060606e+00   1.3928184e+00
  -1.5757576e-01   1.0303030e+00   1.3999683e+00
  -1.5757576e-01   1.0545455e+00   1.3996883e+00
  -1.5757576e-01   1.0787879e+00   1.3926158e+00
  -1.5757576e-01   1.1030303e+00   1.3796371e+00
  -1.5757576e-01   1.1272727e+00   1.3617683e+00
  -1.5757576e-01   1.1515152e+00   1.3400458e+00
  -1.5757576e-01   1.1757576e+00   1.3154429e+00
  -1.5757576e-01   1.2000000e+00   1.2888189e+00
  -1.3333333e-01  -1.2000000e+00  -3.6605032e-01
  -1.3333333e-01  -1.1757576e+00  -3.6857109e-01
  -1.3333333e-01  -1.1515152e+00  -3.7107460e-01
  -1.3333333e-01  -1.1272727e+00  -3.7355632e-01
  -1.3333333e-01  -1.1030303e+00  -3.7601128e-01
  -1.3333333e-01  -1.0787879e+00  -3.7843405e-01
  -1.3333333e-01  -1.0545455e+00  -3.8081869e-01
  -1.3333333e-01  -1.0303030e+00  -3.8315873e-01
  -1.3333333e-01  -1.0060606e+00  -3.8544710e-01
  -1.3333333e-01  -9.8181818e-01  -3.8767610e-01
  -1.3333333e-01  -9.5757576e-01  -3.8983736e-01
  -1.3333333e-01  -9.3333333e-01  -3.9192176e-01
  -1.3333333e-01  -9.0909091e-01  -3.9391940e-01
  -1.3333333e-01  -8.8484848e-01  -3.9581954e-01
  -1.3333333e-01  -8.6060606e-01  -3.9761052e-01
  -1.3333333e-01  -8.3636364e-01  -3.9927973e-01
  -1.3333333e-01  -8.1212121e-01  -4.0081352e-01
  -1.3333333e-01  -7.8787879e-01  -4.0219713e-01
  -1.3333333e-01  -7.6363636e-01  -4.0341466e-01
  -1.3333333e-01  -7.3939394e-01  -4.0444896e-01
  -1.3333333e-01  -7.1515152e-01  -4.0528161e-01
  -1.3333333e-01  -6.9090909e-01  -4.0589278e-01
  -1.3333333e-01  -6.6666667e-01  -4.0626128e-01
  -1.3333333e-01  -6.4242424e-01  -4.0636438e-01
  -1.3333333e-01  -6.1818182e-01  -4.0617787e-01
  -1.3333333e-01  -5.9393939e-01  -4.0567594e-01
  -1.3333333e-01  -5.6969697e-01  -4.0483119e-01
  -1.3333333e-01  -5.4545455e-01  -4.0361458e-01
  -1.3333333e-01  -5.2121212e-01  -4.0199546e-01
  -1.3333333e-01  -4.9696970e-01  -3.9994156e-01
  -1.3333333e-01  -4.7272727e-01  -3.9741903e-01
  -1.3333333e-01  -4.4848485e-01  -3.9439251e-01
  -1.3333333e-01  -4.2424242e-01  -3.9082519e-01
  -1.3333333e-01  -4.0000000e-01  -3.8667896e-01
  -1.3333333e-01  -3.7575758e-01  -3.8191452e-01
  -1.3333333e-01  -3.5151515e-01  -3.7649158e-01
  -1.3333333e-01  -3.2727273e-01  -3.7036905e-01
  -1.3333333e-01  -3.0303030e-01  -3.6350531e-01
  -1.3333333e-01  -2.7878788e-01  -3.5585844e-01
  -1.3333333e-01  -2.5454545e-01  -3.4738658e-01
  -1.3333333e-01  -2.3030303e-01  -3.3804818e-01
  -1.3333333e-01  -2.0606061e-01  -3.2780240e-01
  -1.3333333e-01  -1.8181818e-01  -3.1660945e-01
  -1.3333333e-01  -1.5757576e-01  -3.0443091e-01
  -1.3333333e-01  -1.3333333e-01  -2.9123011e-01
  -1.3333333e-01  -1.0909091e-01  -2.7697247e-01
  -1.3333333e-01  -8.4848485e-02  -2.6162574e-01
  -1.3333333e-01  -6.0606061e-02  -2.4516031e-01
  -1.3333333e-01  -3.6363636e-02  -2.2754941e-01
  -1.3333333e-01  -1.2121212e-02  -2.0876922e-01
  -1.3333333e-01   1.2121212e-02  -1.8879901e-01
  -1.3333333e-01   3.6363636e-02  -1.6762110e-01
  -1.3333333e-01   6.0606061e-02  -1.4522084e-01
  -1.3333333e-01   8.4848485e-02  -1.2158644e-01
  -1.3333333e-01   1.0909091e-01  -9.6708758e-02
  -1.3333333e-01   1.3333333e-01  -7.0581074e-02
  -1.3333333e-01   1.5757576e-01  -4.3198711e-02
  -1.3333333e-01   1.8181818e-01  -1.4558673e-02
  -1.3333333e-01   2.0606061e-01   1.5340766e-02
  -1.3333333e-01   2.3030303e-01   4.6500510e-02
  -1.3333333e-01   2.5454545e-01   7.8921084e-02
  -1.3333333e-01   2.7878788e-01   1.1260308e-01
  -1.3333333e-01   3.0303030e-01   1.4754760e-01
  -1.3333333e-01   3.2727273e-01   1.8375661e-01
  -1.3333333e-01   3.5151515e-01   2.2123329e-01
  -1.3333333e-01   3.7575758e-01   2.5998232e-01
  -1.3333333e-01   4.0000000e-01   3.0001001e-01
  -1.3333333e-01   4.2424242e-01   3.4132433e-01
  -1.3333333e-01   4.4848485e-01   3.8393478e-01
  -1.3333333e-01   4.7272727e-01   4.2785205e-01
  -1.3333333e-01   4.9696970e-01   4.7308734e-01
  -1.3333333e-01   5.2121212e-01   5.1965136e-01
  -1.3333333e-01   5.4545455e-01   5.6755282e-01
  -1.3333333e-01   5.6969697e-01   6.1679618e-01
  -1.3333333e-01   5.9393939e-01   6.6737865e-01
  -1.3333333e-01   6.1818182e-01   7.1928586e-01
  -1.3333333e-01   6.4242424e-01   7.7248607e-01
  -1.3333333e-01   6.6666667e-01   8.2692229e-01
  -1.3333333e-01   6.9090909e-01   8.8250175e-01
  -1.3333333e-01   7.1515152e-01   9.3908205e-01
  -1.3333333e-01   7.3939394e-01   9.9645335e-01
  -1.3333333e-01   7.6363636e-01   1.0543159e+00
  -1.3333333e-01   7.8787879e-01   1.1122534e+00
  -1.3333333e-01   8.1212121e-01   1.1697024e+00
  -1.3333333e-01   8.3636364e-01   1.2259233e+00
  -1.3333333e-01   8.6060606e-01   1.2799772e+00
  -1.3333333e-01   8.8484848e-01   1.3307221e+00
  -1.3333333e-01   9.0909091e-01   1.3768442e+00
  -1.3333333e-01   9.3333333e-01   1.4169387e+00
  -1.3333333e-01   9.5757576e-01   1.4496484e+00
  -1.3333333e-01   9.8181818e-01   1.4738478e+00
  -1.3333333e-01   1.0060606e+00   1.4888307e+00
  -1.3333333e-01   1.0303030e+00   1.4944441e+00
  -1.3333333e-01   1.0545455e+00   1.4911180e+00
  -1.3333333e-01   1.0787879e+00   1.4797788e+00
  -1.3333333e-01   1.1030303e+00   1.4616814e+00
  -1.3333333e-01   1.1272727e+00   1.4382161e+00
  -1.3333333e-01   1.1515152e+00   1.4107442e+00
  -1.3333333e-01   1.1757576e+00   1.3804881e+00
  -1.3333333e-01   1.2000000e+00   1.3484767e+00
  -1.0909091e-01  -1.2000000e+00  -3.5689271e-01
  -1.0909091e-01  -1.1757576e+00  -3.5916399e-01
  -1.0909091e-01  -1.1515152e+00  -3.6140929e-01
  -1.0909091e-01  -1.1272727e+00  -3.6362378e-01
  -1.0909091e-01  -1.1030303e+00  -3.6580220e-01
  -1.0909091e-01  -1.0787879e+00  -3.6793880e-01
  -1.0909091e-01  -1.0545455e+00  -3.7002735e-01
  -1.0909091e-01  -1.0303030e+00  -3.7206107e-01
  -1.0909091e-01  -1.0060606e+00  -3.7403261e-01
  -1.0909091e-01  -9.8181818e-01  -3.7593399e-01
  -1.0909091e-01  -9.5757576e-01  -3.7775654e-01
  -1.0909091e-01  -9.3333333e-01  -3.7949091e-01
  -1.0909091e-01  -9.0909091e-01  -3.8112694e-01
  -1.0909091e-01  -8.8484848e-01  -3.8265368e-01
  -1.0909091e-01  -8.6060606e-01  -3.8405929e-01
  -1.0909091e-01  -8.3636364e-01  -3.8533099e-01
  -1.0909091e-01  -8.1212121e-01  -3.8645503e-01
  -1.0909091e-01  -7.8787879e-01  -3.8741660e-01
  -1.0909091e-01  -7.6363636e-01  -3.8819977e-01
  -1.0909091e-01  -7.3939394e-01  -3.8878747e-01
  -1.0909091e-01  -7.1515152e-01  -3.8916139e-01
  -1.0909091e-01  -6.9090909e-01  -3.8930196e-01
  -1.0909091e-01  -6.6666667e-01  -3.8918826e-01
  -1.0909091e-01  -6.4242424e-01  -3.8879801e-01
  -1.0909091e-01  -6.1818182e-01  -3.8810752e-01
  -1.0909091e-01  -5.9393939e-01  -3.8709166e-01
  -1.0909091e-01  -5.6969697e-01  -3.8572380e-01
  -1.0909091e-01  -5.4545455e-01  -3.8397588e-01
  -1.0909091e-01  -5.2121212e-01  -3.8181834e-01
  -1.0909091e-01  -4.9696970e-01  -3.7922019e-01
  -1.0909091e-01  -4.7272727e-01  -3.7614901e-01
  -1.0909091e-01  -4.4848485e-01  -3.7257104e-01
  -1.0909091e-01  -4.2424242e-01  -3.6845128e-01
  -1.0909091e-01  -4.0000000e-01  -3.6375356e-01
  -1.0909091e-01  -3.7575758e-01  -3.5844068e-01
  -1.0909091e-01  -3.5151515e-01  -3.5247460e-01
  -1.0909091e-01  -3.2727273e-01  -3.4581663e-01
  -1.0909091e-01  -3.0303030e-01  -3.3842759e-01
  -1.0909091e-01  -2.7878788e-01  -3.3026811e-01
  -1.0909091e-01  -2.5454545e-01  -3.2129890e-01
  -1.0909091e-01  -2.3030303e-01  -3.1148094e-01
  -1.0909091e-01  -2.0606061e-01  -3.0077588e-01
  -1.0909091e-01  -1.8181818e-01  -2.8914626e-01
  -1.0909091e-01  -1.5757576e-01  -2.7655585e-01
  -1.0909091e-01  -1.3333333e-01  -2.6296990e-01
  -1.0909091e-01  -1.0909091e-01  -2.4835545e-01
  -1.0909091e-01  -8.4848485e-02  -2.3268150e-01
  -1.0909091e-01  -6.0606061e-02  -2.1591930e-01
  -1.0909091e-01  -3.6363636e-02  -1.9804245e-01
  -1.0909091e-01  -1.2121212e-02  -1.7902699e-01
  -1.0909091e-01   1.2121212e-02  -1.5885152e-01
  -1.0909091e-01   3.6363636e-02  -1.3749710e-01
  -1.0909091e-01   6.0606061e-02  -1.1494724e-01
  -1.0909091e-01   8.4848485e-02  -9.1187700e-02
  -1.0909091e-01   1.0909091e-01  -6.6206310e-02
  -1.0909091e-01   1.3333333e-01  -3.9992695e-02
  -1.0909091e-01   1.5757576e-01  -1.2537948e-02
  -1.0909091e-01   1.8181818e-01   1.6165739e-02
  -1.0909091e-01   2.0606061e-01   4.6125484e-02
  -1.0909091e-01   2.3030303e-01   7.7348154e-02
  -1.0909091e-01   2.5454545e-01   1.0984082e-01
  -1.0909091e-01   2.7878788e-01   1.4361124e-01
  -1.0909091e-01   3.0303030e-01   1.7866828e-01
  -1.0909091e-01   3.2727273e-01   2.1502241e-01
  -1.0909091e-01   3.5151515e-01   2.5268609e-01
  -1.0909091e-01   3.7575758e-01   2.9167414e-01
  -1.0909091e-01   4.0000000e-01   3.3200406e-01
  -1.0909091e-01   4.2424242e-01   3.7369623e-01
  -1.0909091e-01   4.4848485e-01   4.1677401e-01
  -1.0909091e-01   4.7272727e-01   4.6126363e-01
  -1.0909091e-01   4.9696970e-01   5.0719391e-01
  -1.0909091e-01   5.2121212e-01   5.5459562e-01
  -1.0909091e-01   5.4545455e-01   6.0350035e-01
  -1.0909091e-01   5.6969697e-01   6.5393888e-01
  -1.0909091e-01   5.9393939e-01   7.0593856e-01
  -1.0909091e-01   6.1818182e-01   7.5951959e-01
  -1.0909091e-01   6.4242424e-01   8.1468959e-01
  -1.0909091e-01   6.6666667e-01   8.7143585e-01
  -1.0909091e-01   6.9090909e-01   9.2971447e-01
  -1.0909091e-01   7.1515152e-01   9.8943519e-01
  -1.0909091e-01   7.3939394e-01   1.0504406e+00
  -1.0909091e-01   7.6363636e-01   1.1124785e+00
  -1.0909091e-01   7.8787879e-01   1.1751650e+00
  -1.0909091e-01   8.1212121e-01   1.2379403e+00
  -1.0909091e-01   8.3636364e-01   1.3000169e+00
  -1.0909091e-01   8.6060606e-01   1.3603287e+00
  -1.0909091e-01   8.8484848e-01   1.4174971e+00
  -1.0909091e-01   9.0909091e-01   1.4698396e+00
  -1.0909091e-01   9.3333333e-01   1.5154552e+00
  -1.0909091e-01   9.5757576e-01   1.5524162e+00
  -1.0909091e-01   9.8181818e-01   1.5790593e+00
  -1.0909091e-01   1.0060606e+00   1.5943131e+00
  -1.0909091e-01   1.0303030e+00   1.5979448e+00
  -1.0909091e-01   1.0545455e+00   1.5906160e+00
  -1.0909091e-01   1.0787879e+00   1.5737218e+00
  -1.0909091e-01   1.1030303e+00   1.5490871e+00
  -1.0909091e-01   1.1272727e+00   1.5186455e+00
  -1.0909091e-01   1.1515152e+00   1.4841934e+00
  -1.0909091e-01   1.1757576e+00   1.4472539e+00
  -1.0909091e-01   1.2000000e+00   1.4090339e+00
  -8.4848485e-02  -1.2000000e+00  -3.4775658e-01
  -8.4848485e-02  -1.1757576e+00  -3.4978280e-01
  -8.4848485e-02  -1.1515152e+00  -3.5177472e-01
  -8.4848485e-02  -1.1272727e+00  -3.5372725e-01
  -8.4848485e-02  -1.1030303e+00  -3.5563484e-01
  -8.4848485e-02  -1.0787879e+00  -3.5749150e-01
  -8.4848485e-02  -1.0545455e+00  -3.5929073e-01
  -8.4848485e-02  -1.0303030e+00  -3.6102549e-01
  -8.4848485e-02  -1.0060606e+00  -3.6268818e-01
  -8.4848485e-02  -9.8181818e-01  -3.6427057e-01
  -8.4848485e-02  -9.5757576e-01  -3.6576379e-01
  -8.4848485e-02  -9.3333333e-01  -3.6715825e-01
  -8.4848485e-02  -9.0909091e-01  -3.6844363e-01
  -8.4848485e-02  -8.8484848e-01  -3.6960880e-01
  -8.4848485e-02  -8.6060606e-01  -3.7064180e-01
  -8.4848485e-02  -8.3636364e-01  -3.7152975e-01
  -8.4848485e-02  -8.1212121e-01  -3.7225884e-01
  -8.4848485e-02  -7.8787879e-01  -3.7281426e-01
  -8.4848485e-02  -7.6363636e-01  -3.7318015e-01
  -8.4848485e-02  -7.3939394e-01  -3.7333954e-01
  -8.4848485e-02  -7.1515152e-01  -3.7327432e-01
  -8.4848485e-02  -6.9090909e-01  -3.7296517e-01
  -8.4848485e-02  -6.6666667e-01  -3.7239155e-01
  -8.4848485e-02  -6.4242424e-01  -3.7153164e-01
  -8.4848485e-02  -6.1818182e-01  -3.7036231e-01
  -8.4848485e-02  -5.9393939e-01  -3.6885911e-01
  -8.4848485e-02  -5.6969697e-01  -3.6699624e-01
  -8.4848485e-02  -5.4545455e-01  -3.6474656e-01
  -8.4848485e-02  -5.2121212e-01  -3.6208161e-01
  -8.4848485e-02  -4.9696970e-01  -3.5897161e-01
  -8.4848485e-02  -4.7272727e-01  -3.5538555e-01
  -8.4848485e-02  -4.4848485e-01  -3.5129118e-01
  -8.4848485e-02  -4.2424242e-01  -3.4665517e-01
  -8.4848485e-02  -4.0000000e-01  -3.4144317e-01
  -8.4848485e-02  -3.7575758e-01  -3.3561992e-01
  -8.4848485e-02  -3.5151515e-01  -3.2914946e-01
  -8.4848485e-02  -3.2727273e-01  -3.2199523e-01
  -8.4848485e-02  -3.0303030e-01  -3.1412030e-01
  -8.4848485e-02  -2.7878788e-01  -3.0548759e-01
  -8.4848485e-02  -2.5454545e-01  -2.9606005e-01
  -8.4848485e-02  -2.3030303e-01  -2.8580096e-01
  -8.4848485e-02  -2.0606061e-01  -2.7467411e-01
  -8.4848485e-02  -1.8181818e-01  -2.6264412e-01
  -8.4848485e-02  -1.5757576e-01  -2.4967663e-01
  -8.4848485e-02  -1.3333333e-01  -2.3573854e-01
  -8.4848485e-02  -1.0909091e-01  -2.2079828e-01
  -8.4848485e-02  -8.4848485e-02  -2.0482591e-01
  -8.4848485e-02  -6.0606061e-02  -1.8779337e-01
  -8.4848485e-02  -3.6363636e-02  -1.6967450e-01
  -8.4848485e-02  -1.2121212e-02  -1.5044520e-01
  -8.4848485e-02   1.2121212e-02  -1.3008337e-01
  -8.4848485e-02   3.6363636e-02  -1.0856893e-01
  -8.4848485e-02   6.0606061e-02  -8.5883665e-02
  -8.4848485e-02   8.4848485e-02  -6.2011114e-02
  -8.4848485e-02   1.0909091e-01  -3.6936335e-02
  -8.4848485e-02   1.3333333e-01  -1.0645632e-02
  -8.4848485e-02   1.5757576e-01   1.6873759e-02
  -8.4848485e-02   1.8181818e-01   4.5634050e-02
  -8.4848485e-02   2.0606061e-01   7.5647310e-02
  -8.4848485e-02   2.3030303e-01   1.0692591e-01
  -8.4848485e-02   2.5454545e-01   1.3948301e-01
  -8.4848485e-02   2.7878788e-01   1.7333303e-01
  -8.4848485e-02   3.0303030e-01   2.0849221e-01
  -8.4848485e-02   3.2727273e-01   2.4497907e-01
  -8.4848485e-02   3.5151515e-01   2.8281496e-01
  -8.4848485e-02   3.7575758e-01   3.2202457e-01
  -8.4848485e-02   4.0000000e-01   3.6263636e-01
  -8.4848485e-02   4.2424242e-01   4.0468302e-01
  -8.4848485e-02   4.4848485e-01   4.4820183e-01
  -8.4848485e-02   4.7272727e-01   4.9323488e-01
  -8.4848485e-02   4.9696970e-01   5.3982923e-01
  -8.4848485e-02   5.2121212e-01   5.8803673e-01
  -8.4848485e-02   5.4545455e-01   6.3791355e-01
  -8.4848485e-02   5.6969697e-01   6.8951927e-01
  -8.4848485e-02   5.9393939e-01   7.4291508e-01
  -8.4848485e-02   6.1818182e-01   7.9816106e-01
  -8.4848485e-02   6.4242424e-01   8.5531177e-01
  -8.4848485e-02   6.6666667e-01   9.1440949e-01
  -8.4848485e-02   6.9090909e-01   9.7547410e-01
  -8.4848485e-02   7.1515152e-01   1.0384880e+00
  -8.4848485e-02   7.3939394e-01   1.1033739e+00
  -8.4848485e-02   7.6363636e-01   1.1699631e+00
  -8.4848485e-02   7.8787879e-01   1.2379499e+00
  -8.4848485e-02   8.1212121e-01   1.3068302e+00
  -8.4848485e-02   8.3636364e-01   1.3758220e+00
  -8.4848485e-02   8.6060606e-01   1.4437708e+00
  -8.4848485e-02   8.8484848e-01   1.5090587e+00
  -8.4848485e-02   9.0909091e-01   1.5695541e+00
  -8.4848485e-02   9.3333333e-01   1.6226692e+00
  -8.4848485e-02   9.5757576e-01   1.6656029e+00
  -8.4848485e-02   9.8181818e-01   1.6958056e+00
  -8.4848485e-02   1.0060606e+00   1.7115734e+00
  -8.4848485e-02   1.0303030e+00   1.7125322e+00
  -8.4848485e-02   1.0545455e+00   1.6997515e+00
  -8.4848485e-02   1.0787879e+00   1.6754207e+00
  -8.4848485e-02   1.1030303e+00   1.6422737e+00
  -8.4848485e-02   1.1272727e+00   1.6030372e+00
  -8.4848485e-02   1.1515152e+00   1.5600757e+00
  -8.4848485e-02   1.1757576e+00   1.5152497e+00
  -8.4848485e-02   1.2000000e+00   1.4699218e+00
  -6.0606061e-02  -1.2000000e+00  -3.3864997e-01
  -6.0606061e-02  -1.1757576e+00  -3.4043583e-01
  -6.0606061e-02  -1.1515152e+00  -3.4217947e-01
  -6.0606061e-02  -1.1272727e+00  -3.4387557e-01
  -6.0606061e-02  -1.1030303e+00  -3.4551834e-01
  -6.0606061e-02  -1.0787879e+00  -3.4710155e-01
  -6.0606061e-02  -1.0545455e+00  -3.4861848e-01
  -6.0606061e-02  -1.0303030e+00  -3.5006188e-01
  -6.0606061e-02  -1.0060606e+00  -3.5142393e-01
  -6.0606061e-02  -9.8181818e-01  -3.5269622e-01
  -6.0606061e-02  -9.5757576e-01  -3.5386967e-01
  -6.0606061e-02  -9.3333333e-01  -3.5493455e-01
  -6.0606061e-02  -9.0909091e-01  -3.5588039e-01
  -6.0606061e-02  -8.8484848e-01  -3.5669595e-01
  -6.0606061e-02  -8.6060606e-01  -3.5736919e-01
  -6.0606061e-02  -8.3636364e-01  -3.5788719e-01
  -6.0606061e-02  -8.1212121e-01  -3.5823614e-01
  -6.0606061e-02  -7.8787879e-01  -3.5840127e-01
  -6.0606061e-02  -7.6363636e-01  -3.5836683e-01
  -6.0606061e-02  -7.3939394e-01  -3.5811602e-01
  -6.0606061e-02  -7.1515152e-01  -3.5763095e-01
  -6.0606061e-02  -6.9090909e-01  -3.5689264e-01
  -6.0606061e-02  -6.6666667e-01  -3.5588092e-01
  -6.0606061e-02  -6.4242424e-01  -3.5457447e-01
  -6.0606061e-02  -6.1818182e-01  -3.5295075e-01
  -6.0606061e-02  -5.9393939e-01  -3.5098601e-01
  -6.0606061e-02  -5.6969697e-01  -3.4865525e-01
  -6.0606061e-02  -5.4545455e-01  -3.4593229e-01
  -6.0606061e-02  -5.2121212e-01  -3.4278970e-01
  -6.0606061e-02  -4.9696970e-01  -3.3919891e-01
  -6.0606061e-02  -4.7272727e-01  -3.3513020e-01
  -6.0606061e-02  -4.4848485e-01  -3.3055279e-01
  -6.0606061e-02  -4.2424242e-01  -3.2543491e-01
  -6.0606061e-02  -4.0000000e-01  -3.1974389e-01
  -6.0606061e-02  -3.7575758e-01  -3.1344629e-01
  -6.0606061e-02  -3.5151515e-01  -3.0650802e-01
  -6.0606061e-02  -3.2727273e-01  -2.9889449e-01
  -6.0606061e-02  -3.0303030e-01  -2.9057081e-01
  -6.0606061e-02  -2.7878788e-01  -2.8150193e-01
  -6.0606061e-02  -2.5454545e-01  -2.7165286e-01
  -6.0606061e-02  -2.3030303e-01  -2.6098886e-01
  -6.0606061e-02  -2.0606061e-01  -2.4947567e-01
  -6.0606061e-02  -1.8181818e-01  -2.3707970e-01
  -6.0606061e-02  -1.5757576e-01  -2.2376824e-01
  -6.0606061e-02  -1.3333333e-01  -2.0950964e-01
  -6.0606061e-02  -1.0909091e-01  -1.9427351e-01
  -6.0606061e-02  -8.4848485e-02  -1.7803083e-01
  -6.0606061e-02  -6.0606061e-02  -1.6075408e-01
  -6.0606061e-02  -3.6363636e-02  -1.4241733e-01
  -6.0606061e-02  -1.2121212e-02  -1.2299627e-01
  -6.0606061e-02   1.2121212e-02  -1.0246817e-01
  -6.0606061e-02   3.6363636e-02  -8.0811868e-02
  -6.0606061e-02   6.0606061e-02  -5.8007629e-02
  -6.0606061e-02   8.4848485e-02  -3.4036967e-02
  -6.0606061e-02   1.0909091e-01  -8.8824369e-03
  -6.0606061e-02   1.3333333e-01   1.7472647e-02
  -6.0606061e-02   1.5757576e-01   4.5044541e-02
  -6.0606061e-02   1.8181818e-01   7.3849444e-02
  -6.0606061e-02   2.0606061e-01   1.0390393e-01
  -6.0606061e-02   2.3030303e-01   1.3522539e-01
  -6.0606061e-02   2.5454545e-01   1.6783256e-01
  -6.0606061e-02   2.7878788e-01   2.0174605e-01
  -6.0606061e-02   3.0303030e-01   2.3698892e-01
  -6.0606061e-02   3.2727273e-01   2.7358724e-01
  -6.0606061e-02   3.5151515e-01   3.1157076e-01
  -6.0606061e-02   3.7575758e-01   3.5097353e-01
  -6.0606061e-02   4.0000000e-01   3.9183456e-01
  -6.0606061e-02   4.2424242e-01   4.3419848e-01
  -6.0606061e-02   4.4848485e-01   4.7811622e-01
  -6.0606061e-02   4.7272727e-01   5.2364565e-01
  -6.0606061e-02   4.9696970e-01   5.7085214e-01
  -6.0606061e-02   5.2121212e-01   6.1980909e-01
  -6.0606061e-02   5.4545455e-01   6.7059818e-01
  -6.0606061e-02   5.6969697e-01   7.2330941e-01
  -6.0606061e-02   5.9393939e-01   7.7804056e-01
  -6.0606061e-02   6.1818182e-01   8.3489585e-01
  -6.0606061e-02   6.4242424e-01   8.9398333e-01
  -6.0606061e-02   6.6666667e-01   9.5541017e-01
  -6.0606061e-02   6.9090909e-01   1.0192748e+00
  -6.0606061e-02   7.1515152e-01   1.0856539e+00
  -6.0606061e-02   7.3939394e-01   1.1545817e+00
  -6.0606061e-02   7.6363636e-01   1.2260175e+00
  -6.0606061e-02   7.8787879e-01   1.2997952e+00
  -6.0606061e-02   8.1212121e-01   1.3755468e+00
  -6.0606061e-02   8.3636364e-01   1.4525919e+00
  -6.0606061e-02   8.6060606e-01   1.5297853e+00
  -6.0606061e-02   8.8484848e-01   1.6053313e+00
  -6.0606061e-02   9.0909091e-01   1.6766067e+00
  -6.0606061e-02   9.3333333e-01   1.7401018e+00
  -6.0606061e-02   9.5757576e-01   1.7916644e+00
  -6.0606061e-02   9.8181818e-01   1.8272199e+00
  -6.0606061e-02   1.0060606e+00   1.8438971e+00
  -6.0606061e-02   1.0303030e+00   1.8410531e+00
  -6.0606061e-02   1.0545455e+00   1.8205263e+00
  -6.0606061e-02   1.0787879e+00   1.7859285e+00
  -6.0606061e-02   1.1030303e+00   1.7414830e+00
  -6.0606061e-02   1.1272727e+00   1.6910659e+00
  -6.0606061e-02   1.1515152e+00   1.6377378e+00
  -6.0606061e-02   1.1757576e+00   1.5836768e+00
  -6.0606061e-02   1.2000000e+00   1.5303155e+00
  -3.6363636e-02  -1.2000000e+00  -3.2958058e-01
  -3.6363636e-02  -1.1757576e+00  -3.3113101e-01
  -3.6363636e-02  -1.1515152e+00  -3.3263171e-01
  -3.6363636e-02  -1.1272727e+00  -3.3407713e-01
  -3.6363636e-02  -1.1030303e+00  -3.3546130e-01
  -3.6363636e-02  -1.0787879e+00  -3.3677779e-01
  -3.6363636e-02  -1.0545455e+00  -3.3801968e-01
  -3.6363636e-02  -1.0303030e+00  -3.3917953e-01
  -3.6363636e-02  -1.0060606e+00  -3.4024935e-01
  -3.6363636e-02  -9.8181818e-01  -3.4122057e-01
  -3.6363636e-02  -9.5757576e-01  -3.4208400e-01
  -3.6363636e-02  -9.3333333e-01  -3.4282975e-01
  -3.6363636e-02  -9.0909091e-01  -3.4344729e-01
  -3.6363636e-02  -8.8484848e-01  -3.4392528e-01
  -3.6363636e-02  -8.6060606e-01  -3.4425167e-01
  -3.6363636e-02  -8.3636364e-01  -3.4441352e-01
  -3.6363636e-02  -8.1212121e-01  -3.4439709e-01
  -3.6363636e-02  -7.8787879e-01  -3.4418769e-01
  -3.6363636e-02  -7.6363636e-01  -3.4376971e-01
  -3.6363636e-02  -7.3939394e-01  -3.4312657e-01
  -3.6363636e-02  -7.1515152e-01  -3.4224065e-01
  -3.6363636e-02  -6.9090909e-01  -3.4109331e-01
  -3.6363636e-02  -6.6666667e-01  -3.3966482e-01
  -3.6363636e-02  -6.4242424e-01  -3.3793436e-01
  -3.6363636e-02  -6.1818182e-01  -3.3588001e-01
  -3.6363636e-02  -5.9393939e-01  -3.3347871e-01
  -3.6363636e-02  -5.6969697e-01  -3.3070628e-01
  -3.6363636e-02  -5.4545455e-01  -3.2753744e-01
  -3.6363636e-02  -5.2121212e-01  -3.2394581e-01
  -3.6363636e-02  -4.9696970e-01  -3.1990395e-01
  -3.6363636e-02  -4.7272727e-01  -3.1538339e-01
  -3.6363636e-02  -4.4848485e-01  -3.1035472e-01
  -3.6363636e-02  -4.2424242e-01  -3.0478765e-01
  -3.6363636e-02  -4.0000000e-01  -2.9865109e-01
  -3.6363636e-02  -3.7575758e-01  -2.9191324e-01
  -3.6363636e-02  -3.5151515e-01  -2.8454177e-01
  -3.6363636e-02  -3.2727273e-01  -2.7650389e-01
  -3.6363636e-02  -3.0303030e-01  -2.6776654e-01
  -3.6363636e-02  -2.7878788e-01  -2.5829651e-01
  -3.6363636e-02  -2.5454545e-01  -2.4806067e-01
  -3.6363636e-02  -2.3030303e-01  -2.3702606e-01
  -3.6363636e-02  -2.0606061e-01  -2.2516015e-01
  -3.6363636e-02  -1.8181818e-01  -2.1243094e-01
  -3.6363636e-02  -1.5757576e-01  -1.9880719e-01
  -3.6363636e-02  -1.3333333e-01  -1.8425851e-01
  -3.6363636e-02  -1.0909091e-01  -1.6875555e-01
  -3.6363636e-02  -8.4848485e-02  -1.5227008e-01
  -3.6363636e-02  -6.0606061e-02  -1.3477507e-01
  -3.6363636e-02  -3.6363636e-02  -1.1624475e-01
  -3.6363636e-02  -1.2121212e-02  -9.6654620e-02
  -3.6363636e-02   1.2121212e-02  -7.5981399e-02
  -3.6363636e-02   3.6363636e-02  -5.4202959e-02
  -3.6363636e-02   6.0606061e-02  -3.1298190e-02
  -3.6363636e-02   8.4848485e-02  -7.2468156e-03
  -3.6363636e-02   1.0909091e-01   1.7970833e-02
  -3.6363636e-02   1.3333333e-01   4.4374108e-02
  -3.6363636e-02   1.5757576e-01   7.1982373e-02
  -3.6363636e-02   1.8181818e-01   1.0081540e-01
  -3.6363636e-02   2.0606061e-01   1.3089378e-01
  -3.6363636e-02   2.3030303e-01   1.6223946e-01
  -3.6363636e-02   2.5454545e-01   1.9487620e-01
  -3.6363636e-02   2.7878788e-01   2.2883021e-01
  -3.6363636e-02   3.0303030e-01   2.6413079e-01
  -3.6363636e-02   3.2727273e-01   3.0081093e-01
  -3.6363636e-02   3.5151515e-01   3.3890813e-01
  -3.6363636e-02   3.7575758e-01   3.7846517e-01
  -3.6363636e-02   4.0000000e-01   4.1953091e-01
  -3.6363636e-02   4.2424242e-01   4.6216127e-01
  -3.6363636e-02   4.4848485e-01   5.0642019e-01
  -3.6363636e-02   4.7272727e-01   5.5238069e-01
  -3.6363636e-02   4.9696970e-01   6.0012599e-01
  -3.6363636e-02   5.2121212e-01   6.4975069e-01
  -3.6363636e-02   5.4545455e-01   7.0136199e-01
  -3.6363636e-02   5.6969697e-01   7.5508076e-01
  -3.6363636e-02   5.9393939e-01   8.1104260e-01
  -3.6363636e-02   6.1818182e-01   8.6939840e-01
  -3.6363636e-02   6.4242424e-01   9.3031420e-01
  -3.6363636e-02   6.6666667e-01   9.9396967e-01
  -3.6363636e-02   6.9090909e-01   1.0605543e+00
  -3.6363636e-02   7.1515152e-01   1.1302590e+00
  -3.6363636e-02   7.3939394e-01   1.2032613e+00
  -3.6363636e-02   7.6363636e-01   1.2796976e+00
  -3.6363636e-02   7.8787879e-01   1.3596157e+00
  -3.6363636e-02   8.1212121e-01   1.4428935e+00
  -3.6363636e-02   8.3636364e-01   1.5291051e+00
  -3.6363636e-02   8.6060606e-01   1.6173064e+00
  -3.6363636e-02   8.8484848e-01   1.7057184e+00
  -3.6363636e-02   9.0909091e-01   1.7913181e+00
  -3.6363636e-02   9.3333333e-01   1.8694662e+00
  -3.6363636e-02   9.5757576e-01   1.9339348e+00
  -3.6363636e-02   9.8181818e-01   1.9779082e+00
  -3.6363636e-02   1.0060606e+00   1.9961867e+00
  -3.6363636e-02   1.0303030e+00   1.9875659e+00
  -3.6363636e-02   1.0545455e+00   1.9554656e+00
  -3.6363636e-02   1.0787879e+00   1.9062106e+00
  -3.6363636e-02   1.1030303e+00   1.8465161e+00
  -3.6363636e-02   1.1272727e+00   1.7818534e+00
  -3.6363636e-02   1.1515152e+00   1.7160075e+00
  -3.6363636e-02   1.1757576e+00   1.6513123e+00
  -3.6363636e-02   1.2000000e+00   1.5890693e+00
  -1.2121212e-02  -1.2000000e+00  -3.2055570e-01
  -1.2121212e-02  -1.1757576e+00  -3.2187585e-01
  -1.2121212e-02  -1.1515152e+00  -3.2313915e-01
  -1.2121212e-02  -1.1272727e+00  -3.2433988e-01
  -1.2121212e-02  -1.1030303e+00  -3.2547187e-01
  -1.2121212e-02  -1.0787879e+00  -3.2652854e-01
  -1.2121212e-02  -1.0545455e+00  -3.2750281e-01
  -1.2121212e-02  -1.0303030e+00  -3.2838710e-01
  -1.2121212e-02  -1.0060606e+00  -3.2917327e-01
  -1.2121212e-02  -9.8181818e-01  -3.2985263e-01
  -1.2121212e-02  -9.5757576e-01  -3.3041587e-01
  -1.2121212e-02  -9.3333333e-01  -3.3085307e-01
  -1.2121212e-02  -9.0909091e-01  -3.3115358e-01
  -1.2121212e-02  -8.8484848e-01  -3.3130610e-01
  -1.2121212e-02  -8.6060606e-01  -3.3129852e-01
  -1.2121212e-02  -8.3636364e-01  -3.3111800e-01
  -1.2121212e-02  -8.1212121e-01  -3.3075085e-01
  -1.2121212e-02  -7.8787879e-01  -3.3018252e-01
  -1.2121212e-02  -7.6363636e-01  -3.2939759e-01
  -1.2121212e-02  -7.3939394e-01  -3.2837972e-01
  -1.2121212e-02  -7.1515152e-01  -3.2711159e-01
  -1.2121212e-02  -6.9090909e-01  -3.2557495e-01
  -1.2121212e-02  -6.6666667e-01  -3.2375050e-01
  -1.2121212e-02  -6.4242424e-01  -3.2161797e-01
  -1.2121212e-02  -6.1818182e-01  -3.1915603e-01
  -1.2121212e-02  -5.9393939e-01  -3.1634235e-01
  -1.2121212e-02  -5.6969697e-01  -3.1315354e-01
  -1.2121212e-02  -5.4545455e-01  -3.0956521e-01
  -1.2121212e-02  -5.2121212e-01  -3.0555199e-01
  -1.2121212e-02  -4.9696970e-01  -3.0108751e-01
  -1.2121212e-02  -4.7272727e-01  -2.9614454e-01
  -1.2121212e-02  -4.4848485e-01  -2.9069493e-01
  -1.2121212e-02  -4.2424242e-01  -2.8470978e-01
  -1.2121212e-02  -4.0000000e-01  -2.7815947e-01
  -1.2121212e-02  -3.7575758e-01  -2.7101375e-01
  -1.2121212e-02  -3.5151515e-01  -2.6324189e-01
  -1.2121212e-02  -3.2727273e-01  -2.5481275e-01
  -1.2121212e-02  -3.0303030e-01  -2.4569494e-01
  -1.2121212e-02  -2.7878788e-01  -2.3585695e-01
  -1.2121212e-02  -2.5454545e-01  -2.2526730e-01
  -1.2121212e-02  -2.3030303e-01  -2.1389467e-01
  -1.2121212e-02  -2.0606061e-01  -2.0170804e-01
  -1.2121212e-02  -1.8181818e-01  -1.8867688e-01
  -1.2121212e-02  -1.5757576e-01  -1.7477123e-01
  -1.2121212e-02  -1.3333333e-01  -1.5996185e-01
  -1.2121212e-02  -1.0909091e-01  -1.4422031e-01
  -1.2121212e-02  -8.4848485e-02  -1.2751908e-01
  -1.2121212e-02  -6.0606061e-02  -1.0983158e-01
  -1.2121212e-02  -3.6363636e-02  -9.1132190e-02
  -1.2121212e-02  -1.2121212e-02  -7.1396258e-02
  -1.2121212e-02   1.2121212e-02  -5.0600021e-02
  -1.2121212e-02   3.6363636e-02  -2.8720521e-02
  -1.2121212e-02   6.0606061e-02  -5.7354569e-03
  -1.2121212e-02   8.4848485e-02   1.8377006e-02
  -1.2121212e-02   1.0909091e-01   4.3638479e-02
  -1.2121212e-02   1.3333333e-01   7.0070642e-02
  -1.2121212e-02   1.5757576e-01   9.7695585e-02
  -1.2121212e-02   1.8181818e-01   1.2653621e-01
  -1.2121212e-02   2.0606061e-01   1.5661666e-01
  -1.2121212e-02   2.3030303e-01   1.8796287e-01
  -1.2121212e-02   2.5454545e-01   2.2060307e-01
  -1.2121212e-02   2.7878788e-01   2.5456844e-01
  -1.2121212e-02   3.0303030e-01   2.8989382e-01
  -1.2121212e-02   3.2727273e-01   3.2661843e-01
  -1.2121212e-02   3.5151515e-01   3.6478670e-01
  -1.2121212e-02   3.7575758e-01   4.0444927e-01
  -1.2121212e-02   4.0000000e-01   4.4566397e-01
  -1.2121212e-02   4.2424242e-01   4.8849701e-01
  -1.2121212e-02   4.4848485e-01   5.3302428e-01
  -1.2121212e-02   4.7272727e-01   5.7933282e-01
  -1.2121212e-02   4.9696970e-01   6.2752252e-01
  -1.2121212e-02   5.2121212e-01   6.7770801e-01
  -1.2121212e-02   5.4545455e-01   7.3002077e-01
  -1.2121212e-02   5.6969697e-01   7.8461160e-01
  -1.2121212e-02   5.9393939e-01   8.4165324e-01
  -1.2121212e-02   6.1818182e-01   9.0134329e-01
  -1.2121212e-02   6.4242424e-01   9.6390711e-01
  -1.2121212e-02   6.6666667e-01   1.0296005e+00
  -1.2121212e-02   6.9090909e-01   1.0987116e+00
  -1.2121212e-02   7.1515152e-01   1.1715602e+00
  -1.2121212e-02   7.3939394e-01   1.2484929e+00
  -1.2121212e-02   7.6363636e-01   1.3298690e+00
  -1.2121212e-02   7.8787879e-01   1.4160279e+00
  -1.2121212e-02   8.1212121e-01   1.5072232e+00
  -1.2121212e-02   8.3636364e-01   1.6034924e+00
  -1.2121212e-02   8.6060606e-01   1.7044097e+00
  -1.2121212e-02   8.8484848e-01   1.8086390e+00
  -1.2121212e-02   9.0909091e-01   1.9131884e+00
  -1.2121212e-02   9.3333333e-01   2.0123711e+00
  -1.2121212e-02   9.5757576e-01   2.0969572e+00
  -1.2121212e-02   9.8181818e-01   2.1550144e+00
  -1.2121212e-02   1.0060606e+00   2.1762267e+00
  -1.2121212e-02   1.0303030e+00   2.1580632e+00
  -1.2121212e-02   1.0545455e+00   2.1075911e+00
  -1.2121212e-02   1.0787879e+00   2.0366879e+00
  -1.2121212e-02   1.1030303e+00   1.9562184e+00
  -1.2121212e-02   1.1272727e+00   1.8735787e+00
  -1.2121212e-02   1.1515152e+00   1.7929566e+00
  -1.2121212e-02   1.1757576e+00   1.7163883e+00
  -1.2121212e-02   1.2000000e+00   1.6446686e+00
   1.2121212e-02  -1.2000000e+00  -3.1158228e-01
   1.2121212e-02  -1.1757576e+00  -3.1267748e-01
   1.2121212e-02  -1.1515152e+00  -3.1370910e-01
   1.2121212e-02  -1.1272727e+00  -3.1467127e-01
   1.2121212e-02  -1.1030303e+00  -3.1555769e-01
   1.2121212e-02  -1.0787879e+00  -3.1636162e-01
   1.2121212e-02  -1.0545455e+00  -3.1707585e-01
   1.2121212e-02  -1.0303030e+00  -3.1769268e-01
   1.2121212e-02  -1.0060606e+00  -3.1820389e-01
   1.2121212e-02  -9.8181818e-01  -3.1860068e-01
   1.2121212e-02  -9.5757576e-01  -3.1887369e-01
   1.2121212e-02  -9.3333333e-01  -3.1901293e-01
   1.2121212e-02  -9.0909091e-01  -3.1900777e-01
   1.2121212e-02  -8.8484848e-01  -3.1884686e-01
   1.2121212e-02  -8.6060606e-01  -3.1851819e-01
   1.2121212e-02  -8.3636364e-01  -3.1800897e-01
   1.2121212e-02  -8.1212121e-01  -3.1730563e-01
   1.2121212e-02  -7.8787879e-01  -3.1639380e-01
   1.2121212e-02  -7.6363636e-01  -3.1525826e-01
   1.2121212e-02  -7.3939394e-01  -3.1388295e-01
   1.2121212e-02  -7.1515152e-01  -3.1225089e-01
   1.2121212e-02  -6.9090909e-01  -3.1034421e-01
   1.2121212e-02  -6.6666667e-01  -3.0814410e-01
   1.2121212e-02  -6.4242424e-01  -3.0563081e-01
   1.2121212e-02  -6.1818182e-01  -3.0278364e-01
   1.2121212e-02  -5.9393939e-01  -2.9958094e-01
   1.2121212e-02  -5.6969697e-01  -2.9600014e-01
   1.2121212e-02  -5.4545455e-01  -2.9201772e-01
   1.2121212e-02  -5.2121212e-01  -2.8760925e-01
   1.2121212e-02  -4.9696970e-01  -2.8274945e-01
   1.2121212e-02  -4.7272727e-01  -2.7741218e-01
   1.2121212e-02  -4.4848485e-01  -2.7157056e-01
   1.2121212e-02  -4.2424242e-01  -2.6519697e-01
   1.2121212e-02  -4.0000000e-01  -2.5826316e-01
   1.2121212e-02  -3.7575758e-01  -2.5074034e-01
   1.2121212e-02  -3.5151515e-01  -2.4259924e-01
   1.2121212e-02  -3.2727273e-01  -2.3381025e-01
   1.2121212e-02  -3.0303030e-01  -2.2434352e-01
   1.2121212e-02  -2.7878788e-01  -2.1416909e-01
   1.2121212e-02  -2.5454545e-01  -2.0325698e-01
   1.2121212e-02  -2.3030303e-01  -1.9157734e-01
   1.2121212e-02  -2.0606061e-01  -1.7910057e-01
   1.2121212e-02  -1.8181818e-01  -1.6579743e-01
   1.2121212e-02  -1.5757576e-01  -1.5163914e-01
   1.2121212e-02  -1.3333333e-01  -1.3659750e-01
   1.2121212e-02  -1.0909091e-01  -1.2064491e-01
   1.2121212e-02  -8.4848485e-02  -1.0375451e-01
   1.2121212e-02  -6.0606061e-02  -8.5900132e-02
   1.2121212e-02  -3.6363636e-02  -6.7056325e-02
   1.2121212e-02  -1.2121212e-02  -4.7198334e-02
   1.2121212e-02   1.2121212e-02  -2.6302016e-02
   1.2121212e-02   3.6363636e-02  -4.3437248e-03
   1.2121212e-02   6.0606061e-02   1.8699838e-02
   1.2121212e-02   8.4848485e-02   4.2851827e-02
   1.2121212e-02   1.0909091e-01   6.8135503e-02
   1.2121212e-02   1.3333333e-01   9.4574530e-02
   1.2121212e-02   1.5757576e-01   1.2219333e-01
   1.2121212e-02   1.8181818e-01   1.5101747e-01
   1.2121212e-02   2.0606061e-01   1.8107417e-01
   1.2121212e-02   2.3030303e-01   2.1239278e-01
   1.2121212e-02   2.5454545e-01   2.4500536e-01
   1.2121212e-02   2.7878788e-01   2.7894740e-01
   1.2121212e-02   3.0303030e-01   3.1425851e-01
   1.2121212e-02   3.2727273e-01   3.5098327e-01
   1.2121212e-02   3.5151515e-01   3.8917217e-01
   1.2121212e-02   3.7575758e-01   4.2888264e-01
   1.2121212e-02   4.0000000e-01   4.7018031e-01
   1.2121212e-02   4.2424242e-01   5.1314038e-01
   1.2121212e-02   4.4848485e-01   5.5784922e-01
   1.2121212e-02   4.7272727e-01   6.0440624e-01
   1.2121212e-02   4.9696970e-01   6.5292609e-01
   1.2121212e-02   5.2121212e-01   7.0354125e-01
   1.2121212e-02   5.4545455e-01   7.5640514e-01
   1.2121212e-02   5.6969697e-01   8.1169576e-01
   1.2121212e-02   5.9393939e-01   8.6962011e-01
   1.2121212e-02   6.1818182e-01   9.3041950e-01
   1.2121212e-02   6.4242424e-01   9.9437586e-01
   1.2121212e-02   6.6666667e-01   1.0618192e+00
   1.2121212e-02   6.9090909e-01   1.1331362e+00
   1.2121212e-02   7.1515152e-01   1.2087798e+00
   1.2121212e-02   7.3939394e-01   1.2892789e+00
   1.2121212e-02   7.6363636e-01   1.3752449e+00
   1.2121212e-02   7.8787879e-01   1.4673707e+00
   1.2121212e-02   8.1212121e-01   1.5664073e+00
   1.2121212e-02   8.3636364e-01   1.6730885e+00
   1.2121212e-02   8.6060606e-01   1.7879350e+00
   1.2121212e-02   8.8484848e-01   1.9107907e+00
   1.2121212e-02   9.0909091e-01   2.0397938e+00
   1.2121212e-02   9.3333333e-01   2.1693089e+00
   1.2121212e-02   9.5757576e-01   2.2866869e+00
   1.2121212e-02   9.8181818e-01   2.3704083e+00
   1.2121212e-02   1.0060606e+00   2.3974880e+00
   1.2121212e-02   1.0303030e+00   2.3616802e+00
   1.2121212e-02   1.0545455e+00   2.2798514e+00
   1.2121212e-02   1.0787879e+00   2.1760765e+00
   1.2121212e-02   1.1030303e+00   2.0675409e+00
   1.2121212e-02   1.1272727e+00   1.9629357e+00
   1.2121212e-02   1.1515152e+00   1.8656551e+00
   1.2121212e-02   1.1757576e+00   1.7765133e+00
   1.2121212e-02   1.2000000e+00   1.6952307e+00
   3.6363636e-02  -1.2000000e+00  -3.0266688e-01
   3.6363636e-02  -1.1757576e+00  -3.0354261e-01
   3.6363636e-02  -1.1515152e+00  -3.0434843e-01
   3.6363636e-02  -1.1272727e+00  -3.0507834e-01
   3.6363636e-02  -1.1030303e+00  -3.0572591e-01
   3.6363636e-02  -1.0787879e+00  -3.0628430e-01
   3.6363636e-02  -1.0545455e+00  -3.0674620e-01
   3.6363636e-02  -1.0303030e+00  -3.0710380e-01
   3.6363636e-02  -1.0060606e+00  -3.0734882e-01
   3.6363636e-02  -9.8181818e-01  -3.0747242e-01
   3.6363636e-02  -9.5757576e-01  -3.0746518e-01
   3.6363636e-02  -9.3333333e-01  -3.0731710e-01
   3.6363636e-02  -9.0909091e-01  -3.0701756e-01
   3.6363636e-02  -8.8484848e-01  -3.0655528e-01
   3.6363636e-02  -8.6060606e-01  -3.0591829e-01
   3.6363636e-02  -8.3636364e-01  -3.0509392e-01
   3.6363636e-02  -8.1212121e-01  -3.0406876e-01
   3.6363636e-02  -7.8787879e-01  -3.0282863e-01
   3.6363636e-02  -7.6363636e-01  -3.0135856e-01
   3.6363636e-02  -7.3939394e-01  -2.9964278e-01
   3.6363636e-02  -7.1515152e-01  -2.9766466e-01
   3.6363636e-02  -6.9090909e-01  -2.9540675e-01
   3.6363636e-02  -6.6666667e-01  -2.9285072e-01
   3.6363636e-02  -6.4242424e-01  -2.8997736e-01
   3.6363636e-02  -6.1818182e-01  -2.8676660e-01
   3.6363636e-02  -5.9393939e-01  -2.8319749e-01
   3.6363636e-02  -5.6969697e-01  -2.7924822e-01
   3.6363636e-02  -5.4545455e-01  -2.7489613e-01
   3.6363636e-02  -5.2121212e-01  -2.7011772e-01
   3.6363636e-02  -4.9696970e-01  -2.6488871e-01
   3.6363636e-02  -4.7272727e-01  -2.5918407e-01
   3.6363636e-02  -4.4848485e-01  -2.5297805e-01
   3.6363636e-02  -4.2424242e-01  -2.4624429e-01
   3.6363636e-02  -4.0000000e-01  -2.3895580e-01
   3.6363636e-02  -3.7575758e-01  -2.3108514e-01
   3.6363636e-02  -3.5151515e-01  -2.2260443e-01
   3.6363636e-02  -3.2727273e-01  -2.1348546e-01
   3.6363636e-02  -3.0303030e-01  -2.0369981e-01
   3.6363636e-02  -2.7878788e-01  -1.9321892e-01
   3.6363636e-02  -2.5454545e-01  -1.8201422e-01
   3.6363636e-02  -2.3030303e-01  -1.7005720e-01
   3.6363636e-02  -2.0606061e-01  -1.5731955e-01
   3.6363636e-02  -1.8181818e-01  -1.4377322e-01
   3.6363636e-02  -1.5757576e-01  -1.2939052e-01
   3.6363636e-02  -1.3333333e-01  -1.1414419e-01
   3.6363636e-02  -1.0909091e-01  -9.8007459e-02
   3.6363636e-02  -8.4848485e-02  -8.0954051e-02
   3.6363636e-02  -6.0606061e-02  -6.2958226e-02
   3.6363636e-02  -3.6363636e-02  -4.3994746e-02
   3.6363636e-02  -1.2121212e-02  -2.4038824e-02
   3.6363636e-02   1.2121212e-02  -3.0660425e-03
   3.6363636e-02   3.6363636e-02   1.8947774e-02
   3.6363636e-02   6.0606061e-02   4.2026722e-02
   3.6363636e-02   8.4848485e-02   6.6195027e-02
   3.6363636e-02   1.0909091e-01   9.1477300e-02
   3.6363636e-02   1.3333333e-01   1.1789884e-01
   3.6363636e-02   1.5757576e-01   1.4548599e-01
   3.6363636e-02   1.8181818e-01   1.7426655e-01
   3.6363636e-02   2.0606061e-01   2.0427024e-01
   3.6363636e-02   2.3030303e-01   2.3552926e-01
   3.6363636e-02   2.5454545e-01   2.6807888e-01
   3.6363636e-02   2.7878788e-01   3.0195811e-01
   3.6363636e-02   3.0303030e-01   3.3721054e-01
   3.6363636e-02   3.2727273e-01   3.7388515e-01
   3.6363636e-02   3.5151515e-01   4.1203741e-01
   3.6363636e-02   3.7575758e-01   4.5173038e-01
   3.6363636e-02   4.0000000e-01   4.9303610e-01
   3.6363636e-02   4.2424242e-01   5.3603715e-01
   3.6363636e-02   4.4848485e-01   5.8082852e-01
   3.6363636e-02   4.7272727e-01   6.2751979e-01
   3.6363636e-02   4.9696970e-01   6.7623780e-01
   3.6363636e-02   5.2121212e-01   7.2712986e-01
   3.6363636e-02   5.4545455e-01   7.8036760e-01
   3.6363636e-02   5.6969697e-01   8.3615187e-01
   3.6363636e-02   5.9393939e-01   8.9471867e-01
   3.6363636e-02   6.1818182e-01   9.5634673e-01
   3.6363636e-02   6.4242424e-01   1.0213671e+00
   3.6363636e-02   6.6666667e-01   1.0901752e+00
   3.6363636e-02   6.9090909e-01   1.1632468e+00
   3.6363636e-02   7.1515152e-01   1.2411581e+00
   3.6363636e-02   7.3939394e-01   1.3246121e+00
   3.6363636e-02   7.6363636e-01   1.4144719e+00
   3.6363636e-02   7.8787879e-01   1.5118027e+00
   3.6363636e-02   8.1212121e-01   1.6179180e+00
   3.6363636e-02   8.3636364e-01   1.7344212e+00
   3.6363636e-02   8.6060606e-01   1.8631955e+00
   3.6363636e-02   8.8484848e-01   2.0062089e+00
   3.6363636e-02   9.0909091e-01   2.1647170e+00
   3.6363636e-02   9.3333333e-01   2.3366528e+00
   3.6363636e-02   9.5757576e-01   2.5093191e+00
   3.6363636e-02   9.8181818e-01   2.6456123e+00
   3.6363636e-02   1.0060606e+00   2.6864439e+00
   3.6363636e-02   1.0303030e+00   2.6122750e+00
   3.6363636e-02   1.0545455e+00   2.4724682e+00
   3.6363636e-02   1.0787879e+00   2.3187175e+00
   3.6363636e-02   1.1030303e+00   2.1740856e+00
   3.6363636e-02   1.1272727e+00   2.0445758e+00
   3.6363636e-02   1.1515152e+00   1.9300530e+00
   3.6363636e-02   1.1757576e+00   1.8287230e+00
   3.6363636e-02   1.2000000e+00   1.7385999e+00
   6.0606061e-02  -1.2000000e+00  -2.9381570e-01
   6.0606061e-02  -1.1757576e+00  -2.9447758e-01
   6.0606061e-02  -1.1515152e+00  -2.9506362e-01
   6.0606061e-02  -1.1272727e+00  -2.9556768e-01
   6.0606061e-02  -1.1030303e+00  -2.9598325e-01
   6.0606061e-02  -1.0787879e+00  -2.9630340e-01
   6.0606061e-02  -1.0545455e+00  -2.9652074e-01
   6.0606061e-02  -1.0303030e+00  -2.9662742e-01
   6.0606061e-02  -1.0060606e+00  -2.9661509e-01
   6.0606061e-02  -9.8181818e-01  -2.9647489e-01
   6.0606061e-02  -9.5757576e-01  -2.9619739e-01
   6.0606061e-02  -9.3333333e-01  -2.9577262e-01
   6.0606061e-02  -9.0909091e-01  -2.9518998e-01
   6.0606061e-02  -8.8484848e-01  -2.9443827e-01
   6.0606061e-02  -8.6060606e-01  -2.9350564e-01
   6.0606061e-02  -8.3636364e-01  -2.9237953e-01
   6.0606061e-02  -8.1212121e-01  -2.9104673e-01
   6.0606061e-02  -7.8787879e-01  -2.8949326e-01
   6.0606061e-02  -7.6363636e-01  -2.8770444e-01
   6.0606061e-02  -7.3939394e-01  -2.8566480e-01
   6.0606061e-02  -7.1515152e-01  -2.8335809e-01
   6.0606061e-02  -6.9090909e-01  -2.8076727e-01
   6.0606061e-02  -6.6666667e-01  -2.7787451e-01
   6.0606061e-02  -6.4242424e-01  -2.7466117e-01
   6.0606061e-02  -6.1818182e-01  -2.7110777e-01
   6.0606061e-02  -5.9393939e-01  -2.6719406e-01
   6.0606061e-02  -5.6969697e-01  -2.6289899e-01
   6.0606061e-02  -5.4545455e-01  -2.5820072e-01
   6.0606061e-02  -5.2121212e-01  -2.5307665e-01
   6.0606061e-02  -4.9696970e-01  -2.4750348e-01
   6.0606061e-02  -4.7272727e-01  -2.4145721e-01
   6.0606061e-02  -4.4848485e-01  -2.3491321e-01
   6.0606061e-02  -4.2424242e-01  -2.2784623e-01
   6.0606061e-02  -4.0000000e-01  -2.2023055e-01
   6.0606061e-02  -3.7575758e-01  -2.1203995e-01
   6.0606061e-02  -3.5151515e-01  -2.0324784e-01
   6.0606061e-02  -3.2727273e-01  -1.9382734e-01
   6.0606061e-02  -3.0303030e-01  -1.8375134e-01
   6.0606061e-02  -2.7878788e-01  -1.7299259e-01
   6.0606061e-02  -2.5454545e-01  -1.6152380e-01
   6.0606061e-02  -2.3030303e-01  -1.4931774e-01
   6.0606061e-02  -2.0606061e-01  -1.3634726e-01
   6.0606061e-02  -1.8181818e-01  -1.2258544e-01
   6.0606061e-02  -1.5757576e-01  -1.0800560e-01
   6.0606061e-02  -1.3333333e-01  -9.2581385e-02
   6.0606061e-02  -1.0909091e-01  -7.6286766e-02
   6.0606061e-02  -8.4848485e-02  -5.9096090e-02
   6.0606061e-02  -6.0606061e-02  -4.0984052e-02
   6.0606061e-02  -3.6363636e-02  -2.1925670e-02
   6.0606061e-02  -1.2121212e-02  -1.8962154e-03
   6.0606061e-02   1.2121212e-02   1.9128882e-02
   6.0606061e-02   3.6363636e-02   4.1174162e-02
   6.0606061e-02   6.0606061e-02   6.4264312e-02
   6.0606061e-02   8.4848485e-02   8.8424373e-02
   6.0606061e-02   1.0909091e-01   1.1368000e-01
   6.0606061e-02   1.3333333e-01   1.4005778e-01
   6.0606061e-02   1.5757576e-01   1.6758556e-01
   6.0606061e-02   1.8181818e-01   1.9629289e-01
   6.0606061e-02   2.0606061e-01   2.2621149e-01
   6.0606061e-02   2.3030303e-01   2.5737578e-01
   6.0606061e-02   2.5454545e-01   2.8982353e-01
   6.0606061e-02   2.7878788e-01   3.2359654e-01
   6.0606061e-02   3.0303030e-01   3.5874144e-01
   6.0606061e-02   3.2727273e-01   3.9531065e-01
   6.0606061e-02   3.5151515e-01   4.3336343e-01
   6.0606061e-02   3.7575758e-01   4.7296713e-01
   6.0606061e-02   4.0000000e-01   5.1419862e-01
   6.0606061e-02   4.2424242e-01   5.5714603e-01
   6.0606061e-02   4.4848485e-01   6.0191077e-01
   6.0606061e-02   4.7272727e-01   6.4860998e-01
   6.0606061e-02   4.9696970e-01   6.9737951e-01
   6.0606061e-02   5.2121212e-01   7.4837760e-01
   6.0606061e-02   5.4545455e-01   8.0178936e-01
   6.0606061e-02   5.6969697e-01   8.5783252e-01
   6.0606061e-02   5.9393939e-01   9.1676461e-01
   6.0606061e-02   6.1818182e-01   9.7889233e-01
   6.0606061e-02   6.4242424e-01   1.0445837e+00
   6.0606061e-02   6.6666667e-01   1.1142843e+00
   6.0606061e-02   6.9090909e-01   1.1885386e+00
   6.0606061e-02   7.1515152e-01   1.2680201e+00
   6.0606061e-02   7.3939394e-01   1.3535728e+00
   6.0606061e-02   7.6363636e-01   1.4462697e+00
   6.0606061e-02   7.8787879e-01   1.5474993e+00
   6.0606061e-02   8.1212121e-01   1.6590917e+00
   6.0606061e-02   8.3636364e-01   1.7835104e+00
   6.0606061e-02   8.6060606e-01   1.9241395e+00
   6.0606061e-02   8.8484848e-01   2.0856978e+00
   6.0606061e-02   9.0909091e-01   2.2746983e+00
   6.0606061e-02   9.3333333e-01   2.4991358e+00
   6.0606061e-02   9.5757576e-01   2.7621506e+00
   6.0606061e-02   9.8181818e-01   3.0230983e+00
   6.0606061e-02   1.0060606e+00   3.1072222e+00
   6.0606061e-02   1.0303030e+00   2.9259334e+00
   6.0606061e-02   1.0545455e+00   2.6732514e+00
   6.0606061e-02   1.0787879e+00   2.4496441e+00
   6.0606061e-02   1.1030303e+00   2.2646722e+00
   6.0606061e-02   1.1272727e+00   2.1110236e+00
   6.0606061e-02   1.1515152e+00   1.9812501e+00
   6.0606061e-02   1.1757576e+00   1.8697700e+00
   6.0606061e-02   1.2000000e+00   1.7725782e+00
   8.4848485e-02  -1.2000000e+00  -2.8503457e-01
   8.4848485e-02  -1.1757576e+00  -2.8548835e-01
   8.4848485e-02  -1.1515152e+00  -2.8586071e-01
   8.4848485e-02  -1.1272727e+00  -2.8614543e-01
   8.4848485e-02  -1.1030303e+00  -2.8633594e-01
   8.4848485e-02  -1.0787879e+00  -2.8642523e-01
   8.4848485e-02  -1.0545455e+00  -2.8640587e-01
   8.4848485e-02  -1.0303030e+00  -2.8626996e-01
   8.4848485e-02  -1.0060606e+00  -2.8600915e-01
   8.4848485e-02  -9.8181818e-01  -2.8561455e-01
   8.4848485e-02  -9.5757576e-01  -2.8507678e-01
   8.4848485e-02  -9.3333333e-01  -2.8438589e-01
   8.4848485e-02  -9.0909091e-01  -2.8353137e-01
   8.4848485e-02  -8.8484848e-01  -2.8250209e-01
   8.4848485e-02  -8.6060606e-01  -2.8128633e-01
   8.4848485e-02  -8.3636364e-01  -2.7987172e-01
   8.4848485e-02  -8.1212121e-01  -2.7824523e-01
   8.4848485e-02  -7.8787879e-01  -2.7639313e-01
   8.4848485e-02  -7.6363636e-01  -2.7430101e-01
   8.4848485e-02  -7.3939394e-01  -2.7195375e-01
   8.4848485e-02  -7.1515152e-01  -2.6933548e-01
   8.4848485e-02  -6.9090909e-01  -2.6642960e-01
   8.4848485e-02  -6.6666667e-01  -2.6321877e-01
   8.4848485e-02  -6.4242424e-01  -2.5968489e-01
   8.4848485e-02  -6.1818182e-01  -2.5580912e-01
   8.4848485e-02  -5.9393939e-01  -2.5157187e-01
   8.4848485e-02  -5.6969697e-01  -2.4695283e-01
   8.4848485e-02  -5.4545455e-01  -2.4193098e-01
   8.4848485e-02  -5.2121212e-01  -2.3648458e-01
   8.4848485e-02  -4.9696970e-01  -2.3059126e-01
   8.4848485e-02  -4.7272727e-01  -2.2422800e-01
   8.4848485e-02  -4.4848485e-01  -2.1737123e-01
   8.4848485e-02  -4.2424242e-01  -2.0999681e-01
   8.4848485e-02  -4.0000000e-01  -2.0208015e-01
   8.4848485e-02  -3.7575758e-01  -1.9359621e-01
   8.4848485e-02  -3.5151515e-01  -1.8451961e-01
   8.4848485e-02  -3.2727273e-01  -1.7482470e-01
   8.4848485e-02  -3.0303030e-01  -1.6448560e-01
   8.4848485e-02  -2.7878788e-01  -1.5347629e-01
   8.4848485e-02  -2.5454545e-01  -1.4177069e-01
   8.4848485e-02  -2.3030303e-01  -1.2934272e-01
   8.4848485e-02  -2.0606061e-01  -1.1616637e-01
   8.4848485e-02  -1.8181818e-01  -1.0221574e-01
   8.4848485e-02  -1.5757576e-01  -8.7465131e-02
   8.4848485e-02  -1.3333333e-01  -7.1889039e-02
   8.4848485e-02  -1.0909091e-01  -5.5462190e-02
   8.4848485e-02  -8.4848485e-02  -3.8159543e-02
   8.4848485e-02  -6.0606061e-02  -1.9956267e-02
   8.4848485e-02  -3.6363636e-02  -8.2769585e-04
   8.4848485e-02  -1.2121212e-02   1.9250746e-02
   8.4848485e-02   1.2121212e-02   4.0303645e-02
   8.4848485e-02   3.6363636e-02   6.2355739e-02
   8.4848485e-02   6.0606061e-02   8.5432091e-02
   8.4848485e-02   8.4848485e-02   1.0955830e-01
   8.4848485e-02   1.0909091e-01   1.3476077e-01
   8.4848485e-02   1.3333333e-01   1.6106700e-01
   8.4848485e-02   1.5757576e-01   1.8850594e-01
   8.4848485e-02   1.8181818e-01   2.1710841e-01
   8.4848485e-02   2.0606061e-01   2.4690759e-01
   8.4848485e-02   2.3030303e-01   2.7793952e-01
   8.4848485e-02   2.5454545e-01   3.1024374e-01
   8.4848485e-02   2.7878788e-01   3.4386402e-01
   8.4848485e-02   3.0303030e-01   3.7884916e-01
   8.4848485e-02   3.2727273e-01   4.1525392e-01
   8.4848485e-02   3.5151515e-01   4.5314012e-01
   8.4848485e-02   3.7575758e-01   4.9257796e-01
   8.4848485e-02   4.0000000e-01   5.3364743e-01
   8.4848485e-02   4.2424242e-01   5.7644019e-01
   8.4848485e-02   4.4848485e-01   6.2106165e-01
   8.4848485e-02   4.7272727e-01   6.6763354e-01
   8.4848485e-02   4.9696970e-01   7.1629712e-01
   8.4848485e-02   5.2121212e-01   7.6721706e-01
   8.4848485e-02   5.4545455e-01   8.2058632e-01
   8.4848485e-02   5.6969697e-01   8.7663234e-01
   8.4848485e-02   5.9393939e-01   9.3562502e-01
   8.4848485e-02   6.1818182e-01   9.9788703e-01
   8.4848485e-02   6.4242424e-01   1.0638076e+00
   8.4848485e-02   6.6666667e-01   1.1338608e+00
   8.4848485e-02   6.9090909e-01   1.2086310e+00
   8.4848485e-02   7.1515152e-01   1.2888485e+00
   8.4848485e-02   7.3939394e-01   1.3754406e+00
   8.4848485e-02   7.6363636e-01   1.4696069e+00
   8.4848485e-02   7.8787879e-01   1.5729358e+00
   8.4848485e-02   8.1212121e-01   1.6875888e+00
   8.4848485e-02   8.3636364e-01   1.8166081e+00
   8.4848485e-02   8.6060606e-01   1.9644625e+00
   8.4848485e-02   8.8484848e-01   2.1380849e+00
   8.4848485e-02   9.0909091e-01   2.3490354e+00
   8.4848485e-02   9.3333333e-01   2.6185644e+00
   8.4848485e-02   9.5757576e-01   2.9910220e+00
   8.4848485e-02   9.8181818e-01   3.5602365e+00
   8.4848485e-02   1.0060606e+00   3.8933336e+00
   8.4848485e-02   1.0303030e+00   3.2689938e+00
   8.4848485e-02   1.0545455e+00   2.8332517e+00
   8.4848485e-02   1.0787879e+00   2.5405281e+00
   8.4848485e-02   1.1030303e+00   2.3241556e+00
   8.4848485e-02   1.1272727e+00   2.1539405e+00
   8.4848485e-02   1.1515152e+00   2.0144161e+00
   8.4848485e-02   1.1757576e+00   1.8967100e+00
   8.4848485e-02   1.2000000e+00   1.7952860e+00
   1.0909091e-01  -1.2000000e+00  -2.7632899e-01
   1.0909091e-01  -1.1757576e+00  -2.7658049e-01
   1.0909091e-01  -1.1515152e+00  -2.7674536e-01
   1.0909091e-01  -1.1272727e+00  -2.7681733e-01
   1.0909091e-01  -1.1030303e+00  -2.7678977e-01
   1.0909091e-01  -1.0787879e+00  -2.7665563e-01
   1.0909091e-01  -1.0545455e+00  -2.7640745e-01
   1.0909091e-01  -1.0303030e+00  -2.7603733e-01
   1.0909091e-01  -1.0060606e+00  -2.7553690e-01
   1.0909091e-01  -9.8181818e-01  -2.7489730e-01
   1.0909091e-01  -9.5757576e-01  -2.7410920e-01
   1.0909091e-01  -9.3333333e-01  -2.7316271e-01
   1.0909091e-01  -9.0909091e-01  -2.7204740e-01
   1.0909091e-01  -8.8484848e-01  -2.7075228e-01
   1.0909091e-01  -8.6060606e-01  -2.6926578e-01
   1.0909091e-01  -8.3636364e-01  -2.6757569e-01
   1.0909091e-01  -8.1212121e-01  -2.6566922e-01
   1.0909091e-01  -7.8787879e-01  -2.6353289e-01
   1.0909091e-01  -7.6363636e-01  -2.6115261e-01
   1.0909091e-01  -7.3939394e-01  -2.5851359e-01
   1.0909091e-01  -7.1515152e-01  -2.5560035e-01
   1.0909091e-01  -6.9090909e-01  -2.5239675e-01
   1.0909091e-01  -6.6666667e-01  -2.4888594e-01
   1.0909091e-01  -6.4242424e-01  -2.4505037e-01
   1.0909091e-01  -6.1818182e-01  -2.4087182e-01
   1.0909091e-01  -5.9393939e-01  -2.3633135e-01
   1.0909091e-01  -5.6969697e-01  -2.3140938e-01
   1.0909091e-01  -5.4545455e-01  -2.2608567e-01
   1.0909091e-01  -5.2121212e-01  -2.2033932e-01
   1.0909091e-01  -4.9696970e-01  -2.1414886e-01
   1.0909091e-01  -4.7272727e-01  -2.0749223e-01
   1.0909091e-01  -4.4848485e-01  -2.0034682e-01
   1.0909091e-01  -4.2424242e-01  -1.9268958e-01
   1.0909091e-01  -4.0000000e-01  -1.8449696e-01
   1.0909091e-01  -3.7575758e-01  -1.7574507e-01
   1.0909091e-01  -3.5151515e-01  -1.6640966e-01
   1.0909091e-01  -3.2727273e-01  -1.5646623e-01
   1.0909091e-01  -3.0303030e-01  -1.4589006e-01
   1.0909091e-01  -2.7878788e-01  -1.3465629e-01
   1.0909091e-01  -2.5454545e-01  -1.2273996e-01
   1.0909091e-01  -2.3030303e-01  -1.1011611e-01
   1.0909091e-01  -2.0606061e-01  -9.6759769e-02
   1.0909091e-01  -1.8181818e-01  -8.2646054e-02
   1.0909091e-01  -1.5757576e-01  -6.7750180e-02
   1.0909091e-01  -1.3333333e-01  -5.2047487e-02
   1.0909091e-01  -1.0909091e-01  -3.5513447e-02
   1.0909091e-01  -8.4848485e-02  -1.8123653e-02
   1.0909091e-01  -6.0606061e-02   1.4620666e-04
   1.0909091e-01  -3.6363636e-02   1.9320410e-02
   1.0909091e-01  -1.2121212e-02   3.9423273e-02
   1.0909091e-01   1.2121212e-02   6.0479266e-02
   1.0909091e-01   3.6363636e-02   8.2513148e-02
   1.0909091e-01   6.0606061e-02   1.0555014e-01
   1.0909091e-01   8.4848485e-02   1.2961616e-01
   1.0909091e-01   1.0909091e-01   1.5473802e-01
   1.0909091e-01   1.3333333e-01   1.8094381e-01
   1.0909091e-01   1.5757576e-01   2.0826317e-01
   1.0909091e-01   1.8181818e-01   2.3672772e-01
   1.0909091e-01   2.0606061e-01   2.6637153e-01
   1.0909091e-01   2.3030303e-01   2.9723166e-01
   1.0909091e-01   2.5454545e-01   3.2934872e-01
   1.0909091e-01   2.7878788e-01   3.6276765e-01
   1.0909091e-01   3.0303030e-01   3.9753844e-01
   1.0909091e-01   3.2727273e-01   4.3371711e-01
   1.0909091e-01   3.5151515e-01   4.7136682e-01
   1.0909091e-01   3.7575758e-01   5.1055906e-01
   1.0909091e-01   4.0000000e-01   5.5137523e-01
   1.0909091e-01   4.2424242e-01   5.9390837e-01
   1.0909091e-01   4.4848485e-01   6.3826532e-01
   1.0909091e-01   4.7272727e-01   6.8456928e-01
   1.0909091e-01   4.9696970e-01   7.3296306e-01
   1.0909091e-01   5.2121212e-01   7.8361291e-01
   1.0909091e-01   5.4545455e-01   8.3671351e-01
   1.0909091e-01   5.6969697e-01   8.9249421e-01
   1.0909091e-01   5.9393939e-01   9.5122704e-01
   1.0909091e-01   6.1818182e-01   1.0132372e+00
   1.0909091e-01   6.4242424e-01   1.0789169e+00
   1.0909091e-01   6.6666667e-01   1.1487441e+00
   1.0909091e-01   6.9090909e-01   1.2233083e+00
   1.0909091e-01   7.1515152e-01   1.3033469e+00
   1.0909091e-01   7.3939394e-01   1.3897970e+00
   1.0909091e-01   7.6363636e-01   1.4838737e+00
   1.0909091e-01   7.8787879e-01   1.5871893e+00
   1.0909091e-01   8.1212121e-01   1.7019451e+00
   1.0909091e-01   8.3636364e-01   1.8312543e+00
   1.0909091e-01   8.6060606e-01   1.9797224e+00
   1.0909091e-01   8.8484848e-01   2.1545730e+00
   1.0909091e-01   9.0909091e-01   2.3680797e+00
   1.0909091e-01   9.3333333e-01   2.6436413e+00
   1.0909091e-01   9.5757576e-01   3.0346113e+00
   1.0909091e-01   9.8181818e-01   3.7030548e+00
   1.0909091e-01   1.0060606e+00   4.2522446e+00
   1.0909091e-01   1.0303030e+00   3.3386945e+00
   1.0909091e-01   1.0545455e+00   2.8636162e+00
   1.0909091e-01   1.0787879e+00   2.5603103e+00
   1.0909091e-01   1.1030303e+00   2.3396114e+00
   1.0909091e-01   1.1272727e+00   2.1671561e+00
   1.0909091e-01   1.1515152e+00   2.0262784e+00
   1.0909091e-01   1.1757576e+00   1.9076596e+00
   1.0909091e-01   1.2000000e+00   1.8055674e+00
   1.3333333e-01  -1.2000000e+00  -2.6770408e-01
   1.3333333e-01  -1.1757576e+00  -2.6775920e-01
   1.3333333e-01  -1.1515152e+00  -2.6772284e-01
   1.3333333e-01  -1.1272727e+00  -2.6758870e-01
   1.3333333e-01  -1.1030303e+00  -2.6735011e-01
   1.3333333e-01  -1.0787879e+00  -2.6700000e-01
   1.3333333e-01  -1.0545455e+00  -2.6653091e-01
   1.3333333e-01  -1.0303030e+00  -2.6593493e-01
   1.3333333e-01  -1.0060606e+00  -2.6520372e-01
   1.3333333e-01  -9.8181818e-01  -2.6432848e-01
   1.3333333e-01  -9.5757576e-01  -2.6329992e-01
   1.3333333e-01  -9.3333333e-01  -2.6210824e-01
   1.3333333e-01  -9.0909091e-01  -2.6074314e-01
   1.3333333e-01  -8.8484848e-01  -2.5919376e-01
   1.3333333e-01  -8.6060606e-01  -2.5744869e-01
   1.3333333e-01  -8.3636364e-01  -2.5549594e-01
   1.3333333e-01  -8.1212121e-01  -2.5332294e-01
   1.3333333e-01  -7.8787879e-01  -2.5091651e-01
   1.3333333e-01  -7.6363636e-01  -2.4826284e-01
   1.3333333e-01  -7.3939394e-01  -2.4534752e-01
   1.3333333e-01  -7.1515152e-01  -2.4215547e-01
   1.3333333e-01  -6.9090909e-01  -2.3867100e-01
   1.3333333e-01  -6.6666667e-01  -2.3487775e-01
   1.3333333e-01  -6.4242424e-01  -2.3075874e-01
   1.3333333e-01  -6.1818182e-01  -2.2629631e-01
   1.3333333e-01  -5.9393939e-01  -2.2147222e-01
   1.3333333e-01  -5.6969697e-01  -2.1626758e-01
   1.3333333e-01  -5.4545455e-01  -2.1066289e-01
   1.3333333e-01  -5.2121212e-01  -2.0463809e-01
   1.3333333e-01  -4.9696970e-01  -1.9817255e-01
   1.3333333e-01  -4.7272727e-01  -1.9124513e-01
   1.3333333e-01  -4.4848485e-01  -1.8383419e-01
   1.3333333e-01  -4.2424242e-01  -1.7591764e-01
   1.3333333e-01  -4.0000000e-01  -1.6747300e-01
   1.3333333e-01  -3.7575758e-01  -1.5847740e-01
   1.3333333e-01  -3.5151515e-01  -1.4890770e-01
   1.3333333e-01  -3.2727273e-01  -1.3874047e-01
   1.3333333e-01  -3.0303030e-01  -1.2795211e-01
   1.3333333e-01  -2.7878788e-01  -1.1651883e-01
   1.3333333e-01  -2.5454545e-01  -1.0441677e-01
   1.3333333e-01  -2.3030303e-01  -9.1621995e-02
   1.3333333e-01  -2.0606061e-01  -7.8110563e-02
   1.3333333e-01  -1.8181818e-01  -6.3858549e-02
   1.3333333e-01  -1.5757576e-01  -4.8842071e-02
   1.3333333e-01  -1.3333333e-01  -3.3037304e-02
   1.3333333e-01  -1.0909091e-01  -1.6420473e-02
   1.3333333e-01  -8.4848485e-02   1.0321621e-03
   1.3333333e-01  -6.0606061e-02   1.9344344e-02
   1.3333333e-01  -3.6363636e-02   3.8539879e-02
   1.3333333e-01  -1.2121212e-02   5.8642719e-02
   1.3333333e-01   1.2121212e-02   7.9677075e-02
   1.3333333e-01   3.6363636e-02   1.0166755e-01
   1.3333333e-01   6.0606061e-02   1.2463933e-01
   1.3333333e-01   8.4848485e-02   1.4861836e-01
   1.3333333e-01   1.0909091e-01   1.7363162e-01
   1.3333333e-01   1.3333333e-01   1.9970739e-01
   1.3333333e-01   1.5757576e-01   2.2687561e-01
   1.3333333e-01   1.8181818e-01   2.5516825e-01
   1.3333333e-01   2.0606061e-01   2.8461975e-01
   1.3333333e-01   2.3030303e-01   3.1526756e-01
   1.3333333e-01   2.5454545e-01   3.4715269e-01
   1.3333333e-01   2.7878788e-01   3.8032041e-01
   1.3333333e-01   3.0303030e-01   4.1482100e-01
   1.3333333e-01   3.2727273e-01   4.5071068e-01
   1.3333333e-01   3.5151515e-01   4.8805261e-01
   1.3333333e-01   3.7575758e-01   5.2691818e-01
   1.3333333e-01   4.0000000e-01   5.6738835e-01
   1.3333333e-01   4.2424242e-01   6.0955546e-01
   1.3333333e-01   4.4848485e-01   6.5352520e-01
   1.3333333e-01   4.7272727e-01   6.9941911e-01
   1.3333333e-01   4.9696970e-01   7.4737762e-01
   1.3333333e-01   5.2121212e-01   7.9756372e-01
   1.3333333e-01   5.4545455e-01   8.5016766e-01
   1.3333333e-01   5.6969697e-01   9.0541273e-01
   1.3333333e-01   5.9393939e-01   9.6356280e-01
   1.3333333e-01   6.1818182e-01   1.0249319e+00
   1.3333333e-01   6.4242424e-01   1.0898969e+00
   1.3333333e-01   6.6666667e-01   1.1589146e+00
   1.3333333e-01   6.9090909e-01   1.2325440e+00
   1.3333333e-01   7.1515152e-01   1.3114788e+00
   1.3333333e-01   7.3939394e-01   1.3965912e+00
   1.3333333e-01   7.6363636e-01   1.4889965e+00
   1.3333333e-01   7.8787879e-01   1.5901482e+00
   1.3333333e-01   8.1212121e-01   1.7019832e+00
   1.3333333e-01   8.3636364e-01   1.8271476e+00
   1.3333333e-01   8.6060606e-01   1.9693614e+00
   1.3333333e-01   8.8484848e-01   2.1340085e+00
   1.3333333e-01   9.0909091e-01   2.3290446e+00
   1.3333333e-01   9.3333333e-01   2.5659068e+00
   1.3333333e-01   9.5757576e-01   2.8562318e+00
   1.3333333e-01   9.8181818e-01   3.1710502e+00
   1.3333333e-01   1.0060606e+00   3.2797221e+00
   1.3333333e-01   1.0303030e+00   3.0419395e+00
   1.3333333e-01   1.0545455e+00   2.7476828e+00
   1.3333333e-01   1.0787879e+00   2.5043016e+00
   1.3333333e-01   1.1030303e+00   2.3092870e+00
   1.3333333e-01   1.1272727e+00   2.1498808e+00
   1.3333333e-01   1.1515152e+00   2.0164311e+00
   1.3333333e-01   1.1757576e+00   1.9023888e+00
   1.3333333e-01   1.2000000e+00   1.8032818e+00
   1.5757576e-01  -1.2000000e+00  -2.5916463e-01
   1.5757576e-01  -1.1757576e+00  -2.5902931e-01
   1.5757576e-01  -1.1515152e+00  -2.5879803e-01
   1.5757576e-01  -1.1272727e+00  -2.5846446e-01
   1.5757576e-01  -1.1030303e+00  -2.5802190e-01
   1.5757576e-01  -1.0787879e+00  -2.5746329e-01
   1.5757576e-01  -1.0545455e+00  -2.5678117e-01
   1.5757576e-01  -1.0303030e+00  -2.5596767e-01
   1.5757576e-01  -1.0060606e+00  -2.5501449e-01
   1.5757576e-01  -9.8181818e-01  -2.5391289e-01
   1.5757576e-01  -9.5757576e-01  -2.5265366e-01
   1.5757576e-01  -9.3333333e-01  -2.5122711e-01
   1.5757576e-01  -9.0909091e-01  -2.4962307e-01
   1.5757576e-01  -8.8484848e-01  -2.4783083e-01
   1.5757576e-01  -8.6060606e-01  -2.4583918e-01
   1.5757576e-01  -8.3636364e-01  -2.4363634e-01
   1.5757576e-01  -8.1212121e-01  -2.4121000e-01
   1.5757576e-01  -7.8787879e-01  -2.3854725e-01
   1.5757576e-01  -7.6363636e-01  -2.3563462e-01
   1.5757576e-01  -7.3939394e-01  -2.3245806e-01
   1.5757576e-01  -7.1515152e-01  -2.2900291e-01
   1.5757576e-01  -6.9090909e-01  -2.2525392e-01
   1.5757576e-01  -6.6666667e-01  -2.2119523e-01
   1.5757576e-01  -6.4242424e-01  -2.1681040e-01
   1.5757576e-01  -6.1818182e-01  -2.1208238e-01
   1.5757576e-01  -5.9393939e-01  -2.0699355e-01
   1.5757576e-01  -5.6969697e-01  -2.0152571e-01
   1.5757576e-01  -5.4545455e-01  -1.9566012e-01
   1.5757576e-01  -5.2121212e-01  -1.8937750e-01
   1.5757576e-01  -4.9696970e-01  -1.8265804e-01
   1.5757576e-01  -4.7272727e-01  -1.7548148e-01
   1.5757576e-01  -4.4848485e-01  -1.6782709e-01
   1.5757576e-01  -4.2424242e-01  -1.5967375e-01
   1.5757576e-01  -4.0000000e-01  -1.5099993e-01
   1.5757576e-01  -3.7575758e-01  -1.4178380e-01
   1.5757576e-01  -3.5151515e-01  -1.3200322e-01
   1.5757576e-01  -3.2727273e-01  -1.2163583e-01
   1.5757576e-01  -3.0303030e-01  -1.1065905e-01
   1.5757576e-01  -2.7878788e-01  -9.9050152e-02
   1.5757576e-01  -2.5454545e-01  -8.6786289e-02
   1.5757576e-01  -2.3030303e-01  -7.3844542e-02
   1.5757576e-01  -2.0606061e-01  -6.0201946e-02
   1.5757576e-01  -1.8181818e-01  -4.5835516e-02
   1.5757576e-01  -1.5757576e-01  -3.0722262e-02
   1.5757576e-01  -1.3333333e-01  -1.4839191e-02
   1.5757576e-01  -1.0909091e-01   1.8366978e-03
   1.5757576e-01  -8.4848485e-02   1.9328441e-02
   1.5757576e-01  -6.0606061e-02   3.7659152e-02
   1.5757576e-01  -3.6363636e-02   5.6852084e-02
   1.5757576e-01  -1.2121212e-02   7.6930714e-02
   1.5757576e-01   1.2121212e-02   9.7918856e-02
   1.5757576e-01   3.6363636e-02   1.1984079e-01
   1.5757576e-01   6.0606061e-02   1.4272144e-01
   1.5757576e-01   8.4848485e-02   1.6658655e-01
   1.5757576e-01   1.0909091e-01   1.9146297e-01
   1.5757576e-01   1.3333333e-01   2.1737885e-01
   1.5757576e-01   1.5757576e-01   2.4436404e-01
   1.5757576e-01   1.8181818e-01   2.7245041e-01
   1.5757576e-01   2.0606061e-01   3.0167226e-01
   1.5757576e-01   2.3030303e-01   3.3206686e-01
   1.5757576e-01   2.5454545e-01   3.6367491e-01
   1.5757576e-01   2.7878788e-01   3.9654128e-01
   1.5757576e-01   3.0303030e-01   4.3071564e-01
   1.5757576e-01   3.2727273e-01   4.6625333e-01
   1.5757576e-01   3.5151515e-01   5.0321638e-01
   1.5757576e-01   3.7575758e-01   5.4167456e-01
   1.5757576e-01   4.0000000e-01   5.8170676e-01
   1.5757576e-01   4.2424242e-01   6.2340255e-01
   1.5757576e-01   4.4848485e-01   6.6686403e-01
   1.5757576e-01   4.7272727e-01   7.1220809e-01
   1.5757576e-01   4.9696970e-01   7.5956908e-01
   1.5757576e-01   5.2121212e-01   8.0910217e-01
   1.5757576e-01   5.4545455e-01   8.6098736e-01
   1.5757576e-01   5.6969697e-01   9.1543454e-01
   1.5757576e-01   5.9393939e-01   9.7268988e-01
   1.5757576e-01   6.1818182e-01   1.0330438e+00
   1.5757576e-01   6.4242424e-01   1.0968413e+00
   1.5757576e-01   6.6666667e-01   1.1644952e+00
   1.5757576e-01   6.9090909e-01   1.2365037e+00
   1.5757576e-01   7.1515152e-01   1.3134729e+00
   1.5757576e-01   7.3939394e-01   1.3961475e+00
   1.5757576e-01   7.6363636e-01   1.4854510e+00
   1.5757576e-01   7.8787879e-01   1.5825386e+00
   1.5757576e-01   8.1212121e-01   1.6888646e+00
   1.5757576e-01   8.3636364e-01   1.8062592e+00
   1.5757576e-01   8.6060606e-01   1.9369872e+00
   1.5757576e-01   8.8484848e-01   2.0836778e+00
   1.5757576e-01   9.0909091e-01   2.2487378e+00
   1.5757576e-01   9.3333333e-01   2.4319425e+00
   1.5757576e-01   9.5757576e-01   2.6223317e+00
   1.5757576e-01   9.8181818e-01   2.7788185e+00
   1.5757576e-01   1.0060606e+00   2.8247662e+00
   1.5757576e-01   1.0303030e+00   2.7328301e+00
   1.5757576e-01   1.0545455e+00   2.5703286e+00
   1.5757576e-01   1.0787879e+00   2.3997392e+00
   1.5757576e-01   1.1030303e+00   2.2440369e+00
   1.5757576e-01   1.1272727e+00   2.1071689e+00
   1.5757576e-01   1.1515152e+00   1.9875117e+00
   1.5757576e-01   1.1757576e+00   1.8823973e+00
   1.5757576e-01   1.2000000e+00   1.7893401e+00
   1.8181818e-01  -1.2000000e+00  -2.5071510e-01
   1.8181818e-01  -1.1757576e+00  -2.5039533e-01
   1.8181818e-01  -1.1515152e+00  -2.4997546e-01
   1.8181818e-01  -1.1272727e+00  -2.4944914e-01
   1.8181818e-01  -1.1030303e+00  -2.4880968e-01
   1.8181818e-01  -1.0787879e+00  -2.4805003e-01
   1.8181818e-01  -1.0545455e+00  -2.4716275e-01
   1.8181818e-01  -1.0303030e+00  -2.4614003e-01
   1.8181818e-01  -1.0060606e+00  -2.4497361e-01
   1.8181818e-01  -9.8181818e-01  -2.4365485e-01
   1.8181818e-01  -9.5757576e-01  -2.4217463e-01
   1.8181818e-01  -9.3333333e-01  -2.4052340e-01
   1.8181818e-01  -9.0909091e-01  -2.3869110e-01
   1.8181818e-01  -8.8484848e-01  -2.3666723e-01
   1.8181818e-01  -8.6060606e-01  -2.3444077e-01
   1.8181818e-01  -8.3636364e-01  -2.3200016e-01
   1.8181818e-01  -8.1212121e-01  -2.2933336e-01
   1.8181818e-01  -7.8787879e-01  -2.2642777e-01
   1.8181818e-01  -7.6363636e-01  -2.2327024e-01
   1.8181818e-01  -7.3939394e-01  -2.1984710e-01
   1.8181818e-01  -7.1515152e-01  -2.1614410e-01
   1.8181818e-01  -6.9090909e-01  -2.1214643e-01
   1.8181818e-01  -6.6666667e-01  -2.0783875e-01
   1.8181818e-01  -6.4242424e-01  -2.0320515e-01
   1.8181818e-01  -6.1818182e-01  -1.9822916e-01
   1.8181818e-01  -5.9393939e-01  -1.9289379e-01
   1.8181818e-01  -5.6969697e-01  -1.8718152e-01
   1.8181818e-01  -5.4545455e-01  -1.8107432e-01
   1.8181818e-01  -5.2121212e-01  -1.7455366e-01
   1.8181818e-01  -4.9696970e-01  -1.6760056e-01
   1.8181818e-01  -4.7272727e-01  -1.6019559e-01
   1.8181818e-01  -4.4848485e-01  -1.5231890e-01
   1.8181818e-01  -4.2424242e-01  -1.4395027e-01
   1.8181818e-01  -4.0000000e-01  -1.3506912e-01
   1.8181818e-01  -3.7575758e-01  -1.2565459e-01
   1.8181818e-01  -3.5151515e-01  -1.1568553e-01
   1.8181818e-01  -3.2727273e-01  -1.0514056e-01
   1.8181818e-01  -3.0303030e-01  -9.3998096e-02
   1.8181818e-01  -2.7878788e-01  -8.2236422e-02
   1.8181818e-01  -2.5454545e-01  -6.9833683e-02
   1.8181818e-01  -2.3030303e-01  -5.6767934e-02
   1.8181818e-01  -2.0606061e-01  -4.3017163e-02
   1.8181818e-01  -1.8181818e-01  -2.8559309e-02
   1.8181818e-01  -1.5757576e-01  -1.3372267e-02
   1.8181818e-01  -1.3333333e-01   2.5661095e-03
   1.8181818e-01  -1.0909091e-01   1.9278026e-02
   1.8181818e-01  -8.4848485e-02   3.6785774e-02
   1.8181818e-01  -6.0606061e-02   5.5111775e-02
   1.8181818e-01  -3.6363636e-02   7.4278645e-02
   1.8181818e-01  -1.2121212e-02   9.4309277e-02
   1.8181818e-01   1.2121212e-02   1.1522695e-01
   1.8181818e-01   3.6363636e-02   1.3705545e-01
   1.8181818e-01   6.0606061e-02   1.5981925e-01
   1.8181818e-01   8.4848485e-02   1.8354367e-01
   1.8181818e-01   1.0909091e-01   2.0825512e-01
   1.8181818e-01   1.3333333e-01   2.3398134e-01
   1.8181818e-01   1.5757576e-01   2.6075171e-01
   1.8181818e-01   1.8181818e-01   2.8859756e-01
   1.8181818e-01   2.0606061e-01   3.1755261e-01
   1.8181818e-01   2.3030303e-01   3.4765336e-01
   1.8181818e-01   2.5454545e-01   3.7893963e-01
   1.8181818e-01   2.7878788e-01   4.1145511e-01
   1.8181818e-01   3.0303030e-01   4.4524803e-01
   1.8181818e-01   3.2727273e-01   4.8037193e-01
   1.8181818e-01   3.5151515e-01   5.1688652e-01
   1.8181818e-01   3.7575758e-01   5.5485869e-01
   1.8181818e-01   4.0000000e-01   5.9436366e-01
   1.8181818e-01   4.2424242e-01   6.3548639e-01
   1.8181818e-01   4.4848485e-01   6.7832319e-01
   1.8181818e-01   4.7272727e-01   7.2298356e-01
   1.8181818e-01   4.9696970e-01   7.6959257e-01
   1.8181818e-01   5.2121212e-01   8.1829348e-01
   1.8181818e-01   5.4545455e-01   8.6925105e-01
   1.8181818e-01   5.6969697e-01   9.2265552e-01
   1.8181818e-01   5.9393939e-01   9.7872740e-01
   1.8181818e-01   6.1818182e-01   1.0377233e+00
   1.8181818e-01   6.4242424e-01   1.0999433e+00
   1.8181818e-01   6.6666667e-01   1.1657392e+00
   1.8181818e-01   6.9090909e-01   1.2355254e+00
   1.8181818e-01   7.1515152e-01   1.3097909e+00
   1.8181818e-01   7.3939394e-01   1.3891132e+00
   1.8181818e-01   7.6363636e-01   1.4741710e+00
   1.8181818e-01   7.8787879e-01   1.5657536e+00
   1.8181818e-01   8.1212121e-01   1.6647522e+00
   1.8181818e-01   8.3636364e-01   1.7721088e+00
   1.8181818e-01   8.6060606e-01   1.8886527e+00
   1.8181818e-01   8.8484848e-01   2.0146714e+00
   1.8181818e-01   9.0909091e-01   2.1488659e+00
   1.8181818e-01   9.3333333e-01   2.2860343e+00
   1.8181818e-01   9.5757576e-01   2.4129067e+00
   1.8181818e-01   9.8181818e-01   2.5045788e+00
   1.8181818e-01   1.0060606e+00   2.5323602e+00
   1.8181818e-01   1.0303030e+00   2.4881598e+00
   1.8181818e-01   1.0545455e+00   2.3935565e+00
   1.8181818e-01   1.0787879e+00   2.2775941e+00
   1.8181818e-01   1.1030303e+00   2.1592548e+00
   1.8181818e-01   1.1272727e+00   2.0471448e+00
   1.8181818e-01   1.1515152e+00   1.9441008e+00
   1.8181818e-01   1.1757576e+00   1.8504255e+00
   1.8181818e-01   1.2000000e+00   1.7654674e+00
   2.0606061e-01  -1.2000000e+00  -2.4235961e-01
   2.0606061e-01  -1.1757576e+00  -2.4186141e-01
   2.0606061e-01  -1.1515152e+00  -2.4125928e-01
   2.0606061e-01  -1.1272727e+00  -2.4054690e-01
   2.0606061e-01  -1.1030303e+00  -2.3971758e-01
   2.0606061e-01  -1.0787879e+00  -2.3876432e-01
   2.0606061e-01  -1.0545455e+00  -2.3767971e-01
   2.0606061e-01  -1.0303030e+00  -2.3645599e-01
   2.0606061e-01  -1.0060606e+00  -2.3508501e-01
   2.0606061e-01  -9.8181818e-01  -2.3355819e-01
   2.0606061e-01  -9.5757576e-01  -2.3186655e-01
   2.0606061e-01  -9.3333333e-01  -2.3000065e-01
   2.0606061e-01  -9.0909091e-01  -2.2795063e-01
   2.0606061e-01  -8.8484848e-01  -2.2570615e-01
   2.0606061e-01  -8.6060606e-01  -2.2325640e-01
   2.0606061e-01  -8.3636364e-01  -2.2059008e-01
   2.0606061e-01  -8.1212121e-01  -2.1769542e-01
   2.0606061e-01  -7.8787879e-01  -2.1456012e-01
   2.0606061e-01  -7.6363636e-01  -2.1117139e-01
   2.0606061e-01  -7.3939394e-01  -2.0751591e-01
   2.0606061e-01  -7.1515152e-01  -2.0357985e-01
   2.0606061e-01  -6.9090909e-01  -1.9934887e-01
   2.0606061e-01  -6.6666667e-01  -1.9480811e-01
   2.0606061e-01  -6.4242424e-01  -1.8994219e-01
   2.0606061e-01  -6.1818182e-01  -1.8473523e-01
   2.0606061e-01  -5.9393939e-01  -1.7917084e-01
   2.0606061e-01  -5.6969697e-01  -1.7323217e-01
   2.0606061e-01  -5.4545455e-01  -1.6690188e-01
   2.0606061e-01  -5.2121212e-01  -1.6016219e-01
   2.0606061e-01  -4.9696970e-01  -1.5299489e-01
   2.0606061e-01  -4.7272727e-01  -1.4538135e-01
   2.0606061e-01  -4.4848485e-01  -1.3730259e-01
   2.0606061e-01  -4.2424242e-01  -1.2873924e-01
   2.0606061e-01  -4.0000000e-01  -1.1967166e-01
   2.0606061e-01  -3.7575758e-01  -1.1007989e-01
   2.0606061e-01  -3.5151515e-01  -9.9943721e-02
   2.0606061e-01  -3.2727273e-01  -8.9242739e-02
   2.0606061e-01  -3.0303030e-01  -7.7956334e-02
   2.0606061e-01  -2.7878788e-01  -6.6063742e-02
   2.0606061e-01  -2.5454545e-01  -5.3544075e-02
   2.0606061e-01  -2.3030303e-01  -4.0376339e-02
   2.0606061e-01  -2.0606061e-01  -2.6539457e-02
   2.0606061e-01  -1.8181818e-01  -1.2012283e-02
   2.0606061e-01  -1.5757576e-01   3.2264013e-03
   2.0606061e-01  -1.3333333e-01   1.9197884e-02
   2.0606061e-01  -1.0909091e-01   3.5923545e-02
   2.0606061e-01  -8.4848485e-02   5.3424886e-02
   2.0606061e-01  -6.0606061e-02   7.1723575e-02
   2.0606061e-01  -3.6363636e-02   9.0841507e-02
   2.0606061e-01  -1.2121212e-02   1.1080088e-01
   2.0606061e-01   1.2121212e-02   1.3162432e-01
   2.0606061e-01   3.6363636e-02   1.5333496e-01
   2.0606061e-01   6.0606061e-02   1.7595663e-01
   2.0606061e-01   8.4848485e-02   1.9951399e-01
   2.0606061e-01   1.0909091e-01   2.2403278e-01
   2.0606061e-01   1.3333333e-01   2.4954002e-01
   2.0606061e-01   1.5757576e-01   2.7606427e-01
   2.0606061e-01   1.8181818e-01   3.0363598e-01
   2.0606061e-01   2.0606061e-01   3.3228781e-01
   2.0606061e-01   2.3030303e-01   3.6205500e-01
   2.0606061e-01   2.5454545e-01   3.9297589e-01
   2.0606061e-01   2.7878788e-01   4.2509237e-01
   2.0606061e-01   3.0303030e-01   4.5845047e-01
   2.0606061e-01   3.2727273e-01   4.9310104e-01
   2.0606061e-01   3.5151515e-01   5.2910048e-01
   2.0606061e-01   3.7575758e-01   5.6651162e-01
   2.0606061e-01   4.0000000e-01   6.0540467e-01
   2.0606061e-01   4.2424242e-01   6.4585838e-01
   2.0606061e-01   4.4848485e-01   6.8796133e-01
   2.0606061e-01   4.7272727e-01   7.3181344e-01
   2.0606061e-01   4.9696970e-01   7.7752773e-01
   2.0606061e-01   5.2121212e-01   8.2523233e-01
   2.0606061e-01   5.4545455e-01   8.7507286e-01
   2.0606061e-01   5.6969697e-01   9.2721507e-01
   2.0606061e-01   5.9393939e-01   9.8184802e-01
   2.0606061e-01   6.1818182e-01   1.0391875e+00
   2.0606061e-01   6.4242424e-01   1.0994797e+00
   2.0606061e-01   6.6666667e-01   1.1630052e+00
   2.0606061e-01   6.9090909e-01   1.2300824e+00
   2.0606061e-01   7.1515152e-01   1.3010694e+00
   2.0606061e-01   7.3939394e-01   1.3763620e+00
   2.0606061e-01   7.6363636e-01   1.4563844e+00
   2.0606061e-01   7.8787879e-01   1.5415635e+00
   2.0606061e-01   8.1212121e-01   1.6322698e+00
   2.0606061e-01   8.3636364e-01   1.7286962e+00
   2.0606061e-01   8.6060606e-01   1.8306128e+00
   2.0606061e-01   8.8484848e-01   1.9368990e+00
   2.0606061e-01   9.0909091e-01   2.0447099e+00
   2.0606061e-01   9.3333333e-01   2.1482037e+00
   2.0606061e-01   9.5757576e-01   2.2372774e+00
   2.0606061e-01   9.8181818e-01   2.2981243e+00
   2.0606061e-01   1.0060606e+00   2.3182914e+00
   2.0606061e-01   1.0303030e+00   2.2946613e+00
   2.0606061e-01   1.0545455e+00   2.2358841e+00
   2.0606061e-01   1.0787879e+00   2.1560308e+00
   2.0606061e-01   1.1030303e+00   2.0673452e+00
   2.0606061e-01   1.1272727e+00   1.9776796e+00
   2.0606061e-01   1.1515152e+00   1.8911852e+00
   2.0606061e-01   1.1757576e+00   1.8097002e+00
   2.0606061e-01   1.2000000e+00   1.7338098e+00
   2.3030303e-01  -1.2000000e+00  -2.3410197e-01
   2.3030303e-01  -1.1757576e+00  -2.3343134e-01
   2.3030303e-01  -1.1515152e+00  -2.3265330e-01
   2.3030303e-01  -1.1272727e+00  -2.3176153e-01
   2.3030303e-01  -1.1030303e+00  -2.3074938e-01
   2.3030303e-01  -1.0787879e+00  -2.2960988e-01
   2.3030303e-01  -1.0545455e+00  -2.2833571e-01
   2.3030303e-01  -1.0303030e+00  -2.2691916e-01
   2.3030303e-01  -1.0060606e+00  -2.2535217e-01
   2.3030303e-01  -9.8181818e-01  -2.2362628e-01
   2.3030303e-01  -9.5757576e-01  -2.2173264e-01
   2.3030303e-01  -9.3333333e-01  -2.1966195e-01
   2.3030303e-01  -9.0909091e-01  -2.1740454e-01
   2.3030303e-01  -8.8484848e-01  -2.1495025e-01
   2.3030303e-01  -8.6060606e-01  -2.1228851e-01
   2.3030303e-01  -8.3636364e-01  -2.0940827e-01
   2.3030303e-01  -8.1212121e-01  -2.0629804e-01
   2.3030303e-01  -7.8787879e-01  -2.0294583e-01
   2.3030303e-01  -7.6363636e-01  -1.9933919e-01
   2.3030303e-01  -7.3939394e-01  -1.9546520e-01
   2.3030303e-01  -7.1515152e-01  -1.9131044e-01
   2.3030303e-01  -6.9090909e-01  -1.8686101e-01
   2.3030303e-01  -6.6666667e-01  -1.8210254e-01
   2.3030303e-01  -6.4242424e-01  -1.7702019e-01
   2.3030303e-01  -6.1818182e-01  -1.7159864e-01
   2.3030303e-01  -5.9393939e-01  -1.6582210e-01
   2.3030303e-01  -5.6969697e-01  -1.5967437e-01
   2.3030303e-01  -5.4545455e-01  -1.5313878e-01
   2.3030303e-01  -5.2121212e-01  -1.4619827e-01
   2.3030303e-01  -4.9696970e-01  -1.3883538e-01
   2.3030303e-01  -4.7272727e-01  -1.3103229e-01
   2.3030303e-01  -4.4848485e-01  -1.2277080e-01
   2.3030303e-01  -4.2424242e-01  -1.1403241e-01
   2.3030303e-01  -4.0000000e-01  -1.0479835e-01
   2.3030303e-01  -3.7575758e-01  -9.5049538e-02
   2.3030303e-01  -3.5151515e-01  -8.4766695e-02
   2.3030303e-01  -3.2727273e-01  -7.3930319e-02
   2.3030303e-01  -3.0303030e-01  -6.2520736e-02
   2.3030303e-01  -2.7878788e-01  -5.0518122e-02
   2.3030303e-01  -2.5454545e-01  -3.7902522e-02
   2.3030303e-01  -2.3030303e-01  -2.4653878e-02
   2.3030303e-01  -2.0606061e-01  -1.0752034e-02
   2.3030303e-01  -1.8181818e-01   3.8232466e-03
   2.3030303e-01  -1.5757576e-01   1.9092286e-02
   2.3030303e-01  -1.3333333e-01   3.5075499e-02
   2.3030303e-01  -1.0909091e-01   5.1793411e-02
   2.3030303e-01  -8.4848485e-02   6.9266689e-02
   2.3030303e-01  -6.0606061e-02   8.7516183e-02
   2.3030303e-01  -3.6363636e-02   1.0656299e-01
   2.3030303e-01  -1.2121212e-02   1.2642852e-01
   2.3030303e-01   1.2121212e-02   1.4713460e-01
   2.3030303e-01   3.6363636e-02   1.6870359e-01
   2.3030303e-01   6.0606061e-02   1.9115847e-01
   2.3030303e-01   8.4848485e-02   2.1452309e-01
   2.3030303e-01   1.0909091e-01   2.3882225e-01
   2.3030303e-01   1.3333333e-01   2.6408198e-01
   2.3030303e-01   1.5757576e-01   2.9032975e-01
   2.3030303e-01   1.8181818e-01   3.1759473e-01
   2.3030303e-01   2.0606061e-01   3.4590814e-01
   2.3030303e-01   2.3030303e-01   3.7530354e-01
   2.3030303e-01   2.5454545e-01   4.0581726e-01
   2.3030303e-01   2.7878788e-01   4.3748880e-01
   2.3030303e-01   3.0303030e-01   4.7036136e-01
   2.3030303e-01   3.2727273e-01   5.0448233e-01
   2.3030303e-01   3.5151515e-01   5.3990398e-01
   2.3030303e-01   3.7575758e-01   5.7668406e-01
   2.3030303e-01   4.0000000e-01   6.1488666e-01
   2.3030303e-01   4.2424242e-01   6.5458301e-01
   2.3030303e-01   4.4848485e-01   6.9585248e-01
   2.3030303e-01   4.7272727e-01   7.3878364e-01
   2.3030303e-01   4.9696970e-01   7.8347547e-01
   2.3030303e-01   5.2121212e-01   8.3003862e-01
   2.3030303e-01   5.4545455e-01   8.7859684e-01
   2.3030303e-01   5.6969697e-01   9.2928835e-01
   2.3030303e-01   5.9393939e-01   9.8226724e-01
   2.3030303e-01   6.1818182e-01   1.0377046e+00
   2.3030303e-01   6.4242424e-01   1.0957890e+00
   2.3030303e-01   6.6666667e-01   1.1567263e+00
   2.3030303e-01   6.9090909e-01   1.2207363e+00
   2.3030303e-01   7.1515152e-01   1.2880473e+00
   2.3030303e-01   7.3939394e-01   1.3588821e+00
   2.3030303e-01   7.6363636e-01   1.4334336e+00
   2.3030303e-01   7.8787879e-01   1.5118195e+00
   2.3030303e-01   8.1212121e-01   1.5940029e+00
   2.3030303e-01   8.3636364e-01   1.6796552e+00
   2.3030303e-01   8.6060606e-01   1.7679299e+00
   2.3030303e-01   8.8484848e-01   1.8571094e+00
   2.3030303e-01   9.0909091e-01   1.9441203e+00
   2.3030303e-01   9.3333333e-01   2.0240330e+00
   2.3030303e-01   9.5757576e-01   2.0899591e+00
   2.3030303e-01   9.8181818e-01   2.1340913e+00
   2.3030303e-01   1.0060606e+00   2.1503169e+00
   2.3030303e-01   1.0303030e+00   2.1372038e+00
   2.3030303e-01   1.0545455e+00   2.0988073e+00
   2.3030303e-01   1.0787879e+00   2.0424800e+00
   2.3030303e-01   1.1030303e+00   1.9757891e+00
   2.3030303e-01   1.1272727e+00   1.9046712e+00
   2.3030303e-01   1.1515152e+00   1.8330640e+00
   2.3030303e-01   1.1757576e+00   1.7632847e+00
   2.3030303e-01   1.2000000e+00   1.6965503e+00
   2.5454545e-01  -1.2000000e+00  -2.2594570e-01
   2.5454545e-01  -1.1757576e+00  -2.2510865e-01
   2.5454545e-01  -1.1515152e+00  -2.2416100e-01
   2.5454545e-01  -1.1272727e+00  -2.2309647e-01
   2.5454545e-01  -1.1030303e+00  -2.2190847e-01
   2.5454545e-01  -1.0787879e+00  -2.2059007e-01
   2.5454545e-01  -1.0545455e+00  -2.1913402e-01
   2.5454545e-01  -1.0303030e+00  -2.1753270e-01
   2.5454545e-01  -1.0060606e+00  -2.1577817e-01
   2.5454545e-01  -9.8181818e-01  -2.1386207e-01
   2.5454545e-01  -9.5757576e-01  -2.1177569e-01
   2.5454545e-01  -9.3333333e-01  -2.0950992e-01
   2.5454545e-01  -9.0909091e-01  -2.0705525e-01
   2.5454545e-01  -8.8484848e-01  -2.0440174e-01
   2.5454545e-01  -8.6060606e-01  -2.0153904e-01
   2.5454545e-01  -8.3636364e-01  -1.9845638e-01
   2.5454545e-01  -8.1212121e-01  -1.9514255e-01
   2.5454545e-01  -7.8787879e-01  -1.9158588e-01
   2.5454545e-01  -7.6363636e-01  -1.8777427e-01
   2.5454545e-01  -7.3939394e-01  -1.8369518e-01
   2.5454545e-01  -7.1515152e-01  -1.7933561e-01
   2.5454545e-01  -6.9090909e-01  -1.7468211e-01
   2.5454545e-01  -6.6666667e-01  -1.6972079e-01
   2.5454545e-01  -6.4242424e-01  -1.6443732e-01
   2.5454545e-01  -6.1818182e-01  -1.5881695e-01
   2.5454545e-01  -5.9393939e-01  -1.5284449e-01
   2.5454545e-01  -5.6969697e-01  -1.4650434e-01
   2.5454545e-01  -5.4545455e-01  -1.3978053e-01
   2.5454545e-01  -5.2121212e-01  -1.3265667e-01
   2.5454545e-01  -4.9696970e-01  -1.2511603e-01
   2.5454545e-01  -4.7272727e-01  -1.1714156e-01
   2.5454545e-01  -4.4848485e-01  -1.0871585e-01
   2.5454545e-01  -4.2424242e-01  -9.9821226e-02
   2.5454545e-01  -4.0000000e-01  -9.0439737e-02
   2.5454545e-01  -3.7575758e-01  -8.0553189e-02
   2.5454545e-01  -3.5151515e-01  -7.0143171e-02
   2.5454545e-01  -3.2727273e-01  -5.9191080e-02
   2.5454545e-01  -3.0303030e-01  -4.7678150e-02
   2.5454545e-01  -2.7878788e-01  -3.5585468e-02
   2.5454545e-01  -2.5454545e-01  -2.2894000e-02
   2.5454545e-01  -2.3030303e-01  -9.5846010e-03
   2.5454545e-01  -2.0606061e-01   4.3619664e-03
   2.5454545e-01  -1.8181818e-01   1.8965032e-02
   2.5454545e-01  -1.5757576e-01   3.4244016e-02
   2.5454545e-01  -1.3333333e-01   5.0218439e-02
   2.5454545e-01  -1.0909091e-01   6.6907943e-02
   2.5454545e-01  -8.4848485e-02   8.4332314e-02
   2.5454545e-01  -6.0606061e-02   1.0251153e-01
   2.5454545e-01  -3.6363636e-02   1.2146581e-01
   2.5454545e-01  -1.2121212e-02   1.4121569e-01
   2.5454545e-01   1.2121212e-02   1.6178210e-01
   2.5454545e-01   3.6363636e-02   1.8318644e-01
   2.5454545e-01   6.0606061e-02   2.0545076e-01
   2.5454545e-01   8.4848485e-02   2.2859784e-01
   2.5454545e-01   1.0909091e-01   2.5265139e-01
   2.5454545e-01   1.3333333e-01   2.7763619e-01
   2.5454545e-01   1.5757576e-01   3.0357834e-01
   2.5454545e-01   1.8181818e-01   3.3050545e-01
   2.5454545e-01   2.0606061e-01   3.5844694e-01
   2.5454545e-01   2.3030303e-01   3.8743430e-01
   2.5454545e-01   2.5454545e-01   4.1750141e-01
   2.5454545e-01   2.7878788e-01   4.4868493e-01
   2.5454545e-01   3.0303030e-01   4.8102463e-01
   2.5454545e-01   3.2727273e-01   5.1456388e-01
   2.5454545e-01   3.5151515e-01   5.4935008e-01
   2.5454545e-01   3.7575758e-01   5.8543518e-01
   2.5454545e-01   4.0000000e-01   6.2287625e-01
   2.5454545e-01   4.2424242e-01   6.6173606e-01
   2.5454545e-01   4.4848485e-01   7.0208367e-01
   2.5454545e-01   4.7272727e-01   7.4399513e-01
   2.5454545e-01   4.9696970e-01   7.8755406e-01
   2.5454545e-01   5.2121212e-01   8.3285227e-01
   2.5454545e-01   5.4545455e-01   8.7999018e-01
   2.5454545e-01   5.6969697e-01   9.2907708e-01
   2.5454545e-01   5.9393939e-01   9.8023095e-01
   2.5454545e-01   6.1818182e-01   1.0335775e+00
   2.5454545e-01   6.4242424e-01   1.0892481e+00
   2.5454545e-01   6.6666667e-01   1.1473760e+00
   2.5454545e-01   6.9090909e-01   1.2080888e+00
   2.5454545e-01   7.1515152e-01   1.2714970e+00
   2.5454545e-01   7.3939394e-01   1.3376739e+00
   2.5454545e-01   7.6363636e-01   1.4066240e+00
   2.5454545e-01   7.8787879e-01   1.4782320e+00
   2.5454545e-01   8.1212121e-01   1.5521843e+00
   2.5454545e-01   8.3636364e-01   1.6278510e+00
   2.5454545e-01   8.6060606e-01   1.7041179e+00
   2.5454545e-01   8.8484848e-01   1.7791705e+00
   2.5454545e-01   9.0909091e-01   1.8502705e+00
   2.5454545e-01   9.3333333e-01   1.9136426e+00
   2.5454545e-01   9.5757576e-01   1.9646953e+00
   2.5454545e-01   9.8181818e-01   1.9988163e+00
   2.5454545e-01   1.0060606e+00   2.0127000e+00
   2.5454545e-01   1.0303030e+00   2.0056014e+00
   2.5454545e-01   1.0545455e+00   1.9796499e+00
   2.5454545e-01   1.0787879e+00   1.9389755e+00
   2.5454545e-01   1.1030303e+00   1.8883083e+00
   2.5454545e-01   1.1272727e+00   1.8318797e+00
   2.5454545e-01   1.1515152e+00   1.7729354e+00
   2.5454545e-01   1.1757576e+00   1.7137155e+00
   2.5454545e-01   1.2000000e+00   1.6556434e+00
   2.7878788e-01  -1.2000000e+00  -2.1789398e-01
   2.7878788e-01  -1.1757576e+00  -2.1689649e-01
   2.7878788e-01  -1.1515152e+00  -2.1578552e-01
   2.7878788e-01  -1.1272727e+00  -2.1455484e-01
   2.7878788e-01  -1.1030303e+00  -2.1319790e-01
   2.7878788e-01  -1.0787879e+00  -2.1170785e-01
   2.7878788e-01  -1.0545455e+00  -2.1007752e-01
   2.7878788e-01  -1.0303030e+00  -2.0829941e-01
   2.7878788e-01  -1.0060606e+00  -2.0636566e-01
   2.7878788e-01  -9.8181818e-01  -2.0426806e-01
   2.7878788e-01  -9.5757576e-01  -2.0199807e-01
   2.7878788e-01  -9.3333333e-01  -1.9954672e-01
   2.7878788e-01  -9.0909091e-01  -1.9690472e-01
   2.7878788e-01  -8.8484848e-01  -1.9406233e-01
   2.7878788e-01  -8.6060606e-01  -1.9100946e-01
   2.7878788e-01  -8.3636364e-01  -1.8773560e-01
   2.7878788e-01  -8.1212121e-01  -1.8422982e-01
   2.7878788e-01  -7.8787879e-01  -1.8048079e-01
   2.7878788e-01  -7.6363636e-01  -1.7647676e-01
   2.7878788e-01  -7.3939394e-01  -1.7220557e-01
   2.7878788e-01  -7.1515152e-01  -1.6765463e-01
   2.7878788e-01  -6.9090909e-01  -1.6281095e-01
   2.7878788e-01  -6.6666667e-01  -1.5766110e-01
   2.7878788e-01  -6.4242424e-01  -1.5219129e-01
   2.7878788e-01  -6.1818182e-01  -1.4638729e-01
   2.7878788e-01  -5.9393939e-01  -1.4023449e-01
   2.7878788e-01  -5.6969697e-01  -1.3371793e-01
   2.7878788e-01  -5.4545455e-01  -1.2682226e-01
   2.7878788e-01  -5.2121212e-01  -1.1953178e-01
   2.7878788e-01  -4.9696970e-01  -1.1183047e-01
   2.7878788e-01  -4.7272727e-01  -1.0370201e-01
   2.7878788e-01  -4.4848485e-01  -9.5129772e-02
   2.7878788e-01  -4.2424242e-01  -8.6096863e-02
   2.7878788e-01  -4.0000000e-01  -7.6586151e-02
   2.7878788e-01  -3.7575758e-01  -6.6580279e-02
   2.7878788e-01  -3.5151515e-01  -5.6061691e-02
   2.7878788e-01  -3.2727273e-01  -4.5012658e-02
   2.7878788e-01  -3.0303030e-01  -3.3415295e-02
   2.7878788e-01  -2.7878788e-01  -2.1251584e-02
   2.7878788e-01  -2.5454545e-01  -8.5033909e-03
   2.7878788e-01  -2.3030303e-01   4.8475215e-03
   2.7878788e-01  -2.0606061e-01   1.8819484e-02
   2.7878788e-01  -1.8181818e-01   3.3430915e-02
   2.7878788e-01  -1.5757576e-01   4.8700325e-02
   2.7878788e-01  -1.3333333e-01   6.4646323e-02
   2.7878788e-01  -1.0909091e-01   8.1287637e-02
   2.7878788e-01  -8.4848485e-02   9.8643134e-02
   2.7878788e-01  -6.0606061e-02   1.1673187e-01
   2.7878788e-01  -3.6363636e-02   1.3557311e-01
   2.7878788e-01  -1.2121212e-02   1.5518643e-01
   2.7878788e-01   1.2121212e-02   1.7559175e-01
   2.7878788e-01   3.6363636e-02   1.9680944e-01
   2.7878788e-01   6.0606061e-02   2.1886043e-01
   2.7878788e-01   8.4848485e-02   2.4176632e-01
   2.7878788e-01   1.0909091e-01   2.6554949e-01
   2.7878788e-01   1.3333333e-01   2.9023331e-01
   2.7878788e-01   1.5757576e-01   3.1584226e-01
   2.7878788e-01   1.8181818e-01   3.4240213e-01
   2.7878788e-01   2.0606061e-01   3.6994027e-01
   2.7878788e-01   2.3030303e-01   3.9848575e-01
   2.7878788e-01   2.5454545e-01   4.2806969e-01
   2.7878788e-01   2.7878788e-01   4.5872546e-01
   2.7878788e-01   3.0303030e-01   4.9048903e-01
   2.7878788e-01   3.2727273e-01   5.2339923e-01
   2.7878788e-01   3.5151515e-01   5.5749812e-01
   2.7878788e-01   3.7575758e-01   5.9283128e-01
   2.7878788e-01   4.0000000e-01   6.2944817e-01
   2.7878788e-01   4.2424242e-01   6.6740245e-01
   2.7878788e-01   4.4848485e-01   7.0675228e-01
   2.7878788e-01   4.7272727e-01   7.4756050e-01
   2.7878788e-01   4.9696970e-01   7.8989482e-01
   2.7878788e-01   5.2121212e-01   8.3382769e-01
   2.7878788e-01   5.4545455e-01   8.7943598e-01
   2.7878788e-01   5.6969697e-01   9.2680019e-01
   2.7878788e-01   5.9393939e-01   9.7600298e-01
   2.7878788e-01   6.1818182e-01   1.0271267e+00
   2.7878788e-01   6.4242424e-01   1.0802492e+00
   2.7878788e-01   6.6666667e-01   1.1354380e+00
   2.7878788e-01   6.9090909e-01   1.1927400e+00
   2.7878788e-01   7.1515152e-01   1.2521669e+00
   2.7878788e-01   7.3939394e-01   1.3136734e+00
   2.7878788e-01   7.6363636e-01   1.3771246e+00
   2.7878788e-01   7.8787879e-01   1.4422488e+00
   2.7878788e-01   8.1212121e-01   1.5085720e+00
   2.7878788e-01   8.3636364e-01   1.5753306e+00
   2.7878788e-01   8.6060606e-01   1.6413636e+00
   2.7878788e-01   8.8484848e-01   1.7050023e+00
   2.7878788e-01   9.0909091e-01   1.7639955e+00
   2.7878788e-01   9.3333333e-01   1.8155497e+00
   2.7878788e-01   9.5757576e-01   1.8565809e+00
   2.7878788e-01   9.8181818e-01   1.8842353e+00
   2.7878788e-01   1.0060606e+00   1.8965835e+00
   2.7878788e-01   1.0303030e+00   1.8932006e+00
   2.7878788e-01   1.0545455e+00   1.8753035e+00
   2.7878788e-01   1.0787879e+00   1.8453610e+00
   2.7878788e-01   1.1030303e+00   1.8064115e+00
   2.7878788e-01   1.1272727e+00   1.7614308e+00
   2.7878788e-01   1.1515152e+00   1.7129460e+00
   2.7878788e-01   1.1757576e+00   1.6629016e+00
   2.7878788e-01   1.2000000e+00   1.6126882e+00
   3.0303030e-01  -1.2000000e+00  -2.0994975e-01
   3.0303030e-01  -1.1757576e+00  -2.0879777e-01
   3.0303030e-01  -1.1515152e+00  -2.0752972e-01
   3.0303030e-01  -1.1272727e+00  -2.0613941e-01
   3.0303030e-01  -1.1030303e+00  -2.0462039e-01
   3.0303030e-01  -1.0787879e+00  -2.0296586e-01
   3.0303030e-01  -1.0545455e+00  -2.0116876e-01
   3.0303030e-01  -1.0303030e+00  -1.9922169e-01
   3.0303030e-01  -1.0060606e+00  -1.9711693e-01
   3.0303030e-01  -9.8181818e-01  -1.9484640e-01
   3.0303030e-01  -9.5757576e-01  -1.9240172e-01
   3.0303030e-01  -9.3333333e-01  -1.8977413e-01
   3.0303030e-01  -9.0909091e-01  -1.8695450e-01
   3.0303030e-01  -8.8484848e-01  -1.8393334e-01
   3.0303030e-01  -8.6060606e-01  -1.8070081e-01
   3.0303030e-01  -8.3636364e-01  -1.7724666e-01
   3.0303030e-01  -8.1212121e-01  -1.7356027e-01
   3.0303030e-01  -7.8787879e-01  -1.6963063e-01
   3.0303030e-01  -7.6363636e-01  -1.6544635e-01
   3.0303030e-01  -7.3939394e-01  -1.6099564e-01
   3.0303030e-01  -7.1515152e-01  -1.5626634e-01
   3.0303030e-01  -6.9090909e-01  -1.5124588e-01
   3.0303030e-01  -6.6666667e-01  -1.4592133e-01
   3.0303030e-01  -6.4242424e-01  -1.4027938e-01
   3.0303030e-01  -6.1818182e-01  -1.3430635e-01
   3.0303030e-01  -5.9393939e-01  -1.2798821e-01
   3.0303030e-01  -5.6969697e-01  -1.2131058e-01
   3.0303030e-01  -5.4545455e-01  -1.1425874e-01
   3.0303030e-01  -5.2121212e-01  -1.0681766e-01
   3.0303030e-01  -4.9696970e-01  -9.8972022e-02
   3.0303030e-01  -4.7272727e-01  -9.0706200e-02
   3.0303030e-01  -4.4848485e-01  -8.2004322e-02
   3.0303030e-01  -4.2424242e-01  -7.2850267e-02
   3.0303030e-01  -4.0000000e-01  -6.3227692e-02
   3.0303030e-01  -3.7575758e-01  -5.3120054e-02
   3.0303030e-01  -3.5151515e-01  -4.2510631e-02
   3.0303030e-01  -3.2727273e-01  -3.1382543e-02
   3.0303030e-01  -3.0303030e-01  -1.9718768e-02
   3.0303030e-01  -2.7878788e-01  -7.5021648e-03
   3.0303030e-01  -2.5454545e-01   5.2845137e-03
   3.0303030e-01  -2.3030303e-01   1.8658609e-02
   3.0303030e-01  -2.0606061e-01   3.2637547e-02
   3.0303030e-01  -1.8181818e-01   4.7238836e-02
   3.0303030e-01  -1.5757576e-01   6.2480065e-02
   3.0303030e-01  -1.3333333e-01   7.8378916e-02
   3.0303030e-01  -1.0909091e-01   9.4953176e-02
   3.0303030e-01  -8.4848485e-02   1.1222076e-01
   3.0303030e-01  -6.0606061e-02   1.3019974e-01
   3.0303030e-01  -3.6363636e-02   1.4890839e-01
   3.0303030e-01  -1.2121212e-02   1.6836523e-01
   3.0303030e-01   1.2121212e-02   1.8858911e-01
   3.0303030e-01   3.6363636e-02   2.0959925e-01
   3.0303030e-01   6.0606061e-02   2.3141535e-01
   3.0303030e-01   8.4848485e-02   2.5405766e-01
   3.0303030e-01   1.0909091e-01   2.7754714e-01
   3.0303030e-01   1.3333333e-01   3.0190553e-01
   3.0303030e-01   1.5757576e-01   3.2715551e-01
   3.0303030e-01   1.8181818e-01   3.5332085e-01
   3.0303030e-01   2.0606061e-01   3.8042658e-01
   3.0303030e-01   2.3030303e-01   4.0849913e-01
   3.0303030e-01   2.5454545e-01   4.3756655e-01
   3.0303030e-01   2.7878788e-01   4.6765868e-01
   3.0303030e-01   3.0303030e-01   4.9880733e-01
   3.0303030e-01   3.2727273e-01   5.3104649e-01
   3.0303030e-01   3.5151515e-01   5.6441254e-01
   3.0303030e-01   3.7575758e-01   5.9894434e-01
   3.0303030e-01   4.0000000e-01   6.3468344e-01
   3.0303030e-01   4.2424242e-01   6.7167410e-01
   3.0303030e-01   4.4848485e-01   7.0996330e-01
   3.0303030e-01   4.7272727e-01   7.4960059e-01
   3.0303030e-01   4.9696970e-01   7.9063778e-01
   3.0303030e-01   5.2121212e-01   8.3312832e-01
   3.0303030e-01   5.4545455e-01   8.7712625e-01
   3.0303030e-01   5.6969697e-01   9.2268471e-01
   3.0303030e-01   5.9393939e-01   9.6985344e-01
   3.0303030e-01   6.1818182e-01   1.0186753e+00
   3.0303030e-01   6.4242424e-01   1.0691809e+00
   3.0303030e-01   6.6666667e-01   1.1213813e+00
   3.0303030e-01   6.9090909e-01   1.1752569e+00
   3.0303030e-01   7.1515152e-01   1.2307426e+00
   3.0303030e-01   7.3939394e-01   1.2877061e+00
   3.0303030e-01   7.6363636e-01   1.3459191e+00
   3.0303030e-01   7.8787879e-01   1.4050188e+00
   3.0303030e-01   8.1212121e-01   1.4644585e+00
   3.0303030e-01   8.3636364e-01   1.5234500e+00
   3.0303030e-01   8.6060606e-01   1.5809038e+00
   3.0303030e-01   8.8484848e-01   1.6353832e+00
   3.0303030e-01   9.0909091e-01   1.6851028e+00
   3.0303030e-01   9.3333333e-01   1.7280121e+00
   3.0303030e-01   9.5757576e-01   1.7620004e+00
   3.0303030e-01   9.8181818e-01   1.7852248e+00
   3.0303030e-01   1.0060606e+00   1.7964886e+00
   3.0303030e-01   1.0303030e+00   1.7955312e+00
   3.0303030e-01   1.0545455e+00   1.7830953e+00
   3.0303030e-01   1.0787879e+00   1.7607351e+00
   3.0303030e-01   1.1030303e+00   1.7304636e+00
   3.0303030e-01   1.1272727e+00   1.6943845e+00
   3.0303030e-01   1.1515152e+00   1.6544222e+00
   3.0303030e-01   1.1757576e+00   1.6121808e+00
   3.0303030e-01   1.2000000e+00   1.5689088e+00
   3.2727273e-01  -1.2000000e+00  -2.0211563e-01
   3.2727273e-01  -1.1757576e+00  -2.0081506e-01
   3.2727273e-01  -1.1515152e+00  -1.9939611e-01
   3.2727273e-01  -1.1272727e+00  -1.9785266e-01
   3.2727273e-01  -1.1030303e+00  -1.9617831e-01
   3.2727273e-01  -1.0787879e+00  -1.9436639e-01
   3.2727273e-01  -1.0545455e+00  -1.9240992e-01
   3.2727273e-01  -1.0303030e+00  -1.9030161e-01
   3.2727273e-01  -1.0060606e+00  -1.8803389e-01
   3.2727273e-01  -9.8181818e-01  -1.8559885e-01
   3.2727273e-01  -9.5757576e-01  -1.8298824e-01
   3.2727273e-01  -9.3333333e-01  -1.8019351e-01
   3.2727273e-01  -9.0909091e-01  -1.7720573e-01
   3.2727273e-01  -8.8484848e-01  -1.7401567e-01
   3.2727273e-01  -8.6060606e-01  -1.7061371e-01
   3.2727273e-01  -8.3636364e-01  -1.6698989e-01
   3.2727273e-01  -8.1212121e-01  -1.6313390e-01
   3.2727273e-01  -7.8787879e-01  -1.5903505e-01
   3.2727273e-01  -7.6363636e-01  -1.5468230e-01
   3.2727273e-01  -7.3939394e-01  -1.5006424e-01
   3.2727273e-01  -7.1515152e-01  -1.4516913e-01
   3.2727273e-01  -6.9090909e-01  -1.3998483e-01
   3.2727273e-01  -6.6666667e-01  -1.3449889e-01
   3.2727273e-01  -6.4242424e-01  -1.2869849e-01
   3.2727273e-01  -6.1818182e-01  -1.2257047e-01
   3.2727273e-01  -5.9393939e-01  -1.1610136e-01
   3.2727273e-01  -5.6969697e-01  -1.0927737e-01
   3.2727273e-01  -5.4545455e-01  -1.0208440e-01
   3.2727273e-01  -5.2121212e-01  -9.4508067e-02
   3.2727273e-01  -4.9696970e-01  -8.6533706e-02
   3.2727273e-01  -4.7272727e-01  -7.8146406e-02
   3.2727273e-01  -4.4848485e-01  -6.9331013e-02
   3.2727273e-01  -4.2424242e-01  -6.0072157e-02
   3.2727273e-01  -4.0000000e-01  -5.0354265e-02
   3.2727273e-01  -3.7575758e-01  -4.0161588e-02
   3.2727273e-01  -3.5151515e-01  -2.9478215e-02
   3.2727273e-01  -3.2727273e-01  -1.8288094e-02
   3.2727273e-01  -3.0303030e-01  -6.5750512e-03
   3.2727273e-01  -2.7878788e-01   5.6771943e-03
   3.2727273e-01  -2.5454545e-01   1.8485016e-02
   3.2727273e-01  -2.3030303e-01   3.1864867e-02
   3.2727273e-01  -2.0606061e-01   4.5833273e-02
   3.2727273e-01  -1.8181818e-01   6.0406830e-02
   3.2727273e-01  -1.5757576e-01   7.5602201e-02
   3.2727273e-01  -1.3333333e-01   9.1436122e-02
   3.2727273e-01  -1.0909091e-01   1.0792542e-01
   3.2727273e-01  -8.4848485e-02   1.2508702e-01
   3.2727273e-01  -6.0606061e-02   1.4293798e-01
   3.2727273e-01  -3.6363636e-02   1.6149552e-01
   3.2727273e-01  -1.2121212e-02   1.8077707e-01
   3.2727273e-01   1.2121212e-02   2.0080030e-01
   3.2727273e-01   3.6363636e-02   2.2158321e-01
   3.2727273e-01   6.0606061e-02   2.4314416e-01
   3.2727273e-01   8.4848485e-02   2.6550198e-01
   3.2727273e-01   1.0909091e-01   2.8867604e-01
   3.2727273e-01   1.3333333e-01   3.1268633e-01
   3.2727273e-01   1.5757576e-01   3.3755360e-01
   3.2727273e-01   1.8181818e-01   3.6329942e-01
   3.2727273e-01   2.0606061e-01   3.8994633e-01
   3.2727273e-01   2.3030303e-01   4.1751795e-01
   3.2727273e-01   2.5454545e-01   4.4603905e-01
   3.2727273e-01   2.7878788e-01   4.7553574e-01
   3.2727273e-01   3.0303030e-01   5.0603550e-01
   3.2727273e-01   3.2727273e-01   5.3756730e-01
   3.2727273e-01   3.5151515e-01   5.7016164e-01
   3.2727273e-01   3.7575758e-01   6.0385057e-01
   3.2727273e-01   4.0000000e-01   6.3866761e-01
   3.2727273e-01   4.2424242e-01   6.7464764e-01
   3.2727273e-01   4.4848485e-01   7.1182660e-01
   3.2727273e-01   4.7272727e-01   7.5024106e-01
   3.2727273e-01   4.9696970e-01   7.8992753e-01
   3.2727273e-01   5.2121212e-01   8.3092140e-01
   3.2727273e-01   5.4545455e-01   8.7325548e-01
   3.2727273e-01   5.6969697e-01   9.1695784e-01
   3.2727273e-01   5.9393939e-01   9.6204884e-01
   3.2727273e-01   6.1818182e-01   1.0085369e+00
   3.2727273e-01   6.4242424e-01   1.0564128e+00
   3.2727273e-01   6.6666667e-01   1.1056418e+00
   3.2727273e-01   6.9090909e-01   1.1561529e+00
   3.2727273e-01   7.1515152e-01   1.2078248e+00
   3.2727273e-01   7.3939394e-01   1.2604671e+00
   3.2727273e-01   7.6363636e-01   1.3137967e+00
   3.2727273e-01   7.8787879e-01   1.3674086e+00
   3.2727273e-01   8.1212121e-01   1.4207425e+00
   3.2727273e-01   8.3636364e-01   1.4730483e+00
   3.2727273e-01   8.6060606e-01   1.5233580e+00
   3.2727273e-01   8.8484848e-01   1.5704760e+00
   3.2727273e-01   9.0909091e-01   1.6130066e+00
   3.2727273e-01   9.3333333e-01   1.6494382e+00
   3.2727273e-01   9.5757576e-01   1.6782939e+00
   3.2727273e-01   9.8181818e-01   1.6983378e+00
   3.2727273e-01   1.0060606e+00   1.7087897e+00
   3.2727273e-01   1.0303030e+00   1.7094807e+00
   3.2727273e-01   1.0545455e+00   1.7008876e+00
   3.2727273e-01   1.0787879e+00   1.6840327e+00
   3.2727273e-01   1.1030303e+00   1.6602896e+00
   3.2727273e-01   1.1272727e+00   1.6311650e+00
   3.2727273e-01   1.1515152e+00   1.5981165e+00
   3.2727273e-01   1.1757576e+00   1.5624355e+00
   3.2727273e-01   1.2000000e+00   1.5251938e+00
   3.5151515e-01  -1.2000000e+00  -1.9439400e-01
   3.5151515e-01  -1.1757576e+00  -1.9295070e-01
   3.5151515e-01  -1.1515152e+00  -1.9138696e-01
   3.5151515e-01  -1.1272727e+00  -1.8969676e-01
   3.5151515e-01  -1.1030303e+00  -1.8787377e-01
   3.5151515e-01  -1.0787879e+00  -1.8591142e-01
   3.5151515e-01  -1.0545455e+00  -1.8380285e-01
   3.5151515e-01  -1.0303030e+00  -1.8154090e-01
   3.5151515e-01  -1.0060606e+00  -1.7911813e-01
   3.5151515e-01  -9.8181818e-01  -1.7652679e-01
   3.5151515e-01  -9.5757576e-01  -1.7375883e-01
   3.5151515e-01  -9.3333333e-01  -1.7080586e-01
   3.5151515e-01  -9.0909091e-01  -1.6765921e-01
   3.5151515e-01  -8.8484848e-01  -1.6430984e-01
   3.5151515e-01  -8.6060606e-01  -1.6074841e-01
   3.5151515e-01  -8.3636364e-01  -1.5696525e-01
   3.5151515e-01  -8.1212121e-01  -1.5295033e-01
   3.5151515e-01  -7.8787879e-01  -1.4869330e-01
   3.5151515e-01  -7.6363636e-01  -1.4418348e-01
   3.5151515e-01  -7.3939394e-01  -1.3940985e-01
   3.5151515e-01  -7.1515152e-01  -1.3436104e-01
   3.5151515e-01  -6.9090909e-01  -1.2902538e-01
   3.5151515e-01  -6.6666667e-01  -1.2339086e-01
   3.5151515e-01  -6.4242424e-01  -1.1744515e-01
   3.5151515e-01  -6.1818182e-01  -1.1117562e-01
   3.5151515e-01  -5.9393939e-01  -1.0456935e-01
   3.5151515e-01  -5.6969697e-01  -9.7613101e-02
   3.5151515e-01  -5.4545455e-01  -9.0293389e-02
   3.5151515e-01  -5.2121212e-01  -8.2596453e-02
   3.5151515e-01  -4.9696970e-01  -7.4508290e-02
   3.5151515e-01  -4.7272727e-01  -6.6014667e-02
   3.5151515e-01  -4.4848485e-01  -5.7101135e-02
   3.5151515e-01  -4.2424242e-01  -4.7753052e-02
   3.5151515e-01  -4.0000000e-01  -3.7955597e-02
   3.5151515e-01  -3.7575758e-01  -2.7693795e-02
   3.5151515e-01  -3.5151515e-01  -1.6952525e-02
   3.5151515e-01  -3.2727273e-01  -5.7165494e-03
   3.5151515e-01  -3.0303030e-01   6.0294778e-03
   3.5151515e-01  -2.7878788e-01   1.8300991e-02
   3.5151515e-01  -2.5454545e-01   3.1113500e-02
   3.5151515e-01  -2.3030303e-01   4.4482580e-02
   3.5151515e-01  -2.0606061e-01   5.8423861e-02
   3.5151515e-01  -1.8181818e-01   7.2953024e-02
   3.5151515e-01  -1.5757576e-01   8.8085800e-02
   3.5151515e-01  -1.3333333e-01   1.0383797e-01
   3.5151515e-01  -1.0909091e-01   1.2022538e-01
   3.5151515e-01  -8.4848485e-02   1.3726394e-01
   3.5151515e-01  -6.0606061e-02   1.5496967e-01
   3.5151515e-01  -3.6363636e-02   1.7335869e-01
   3.5151515e-01  -1.2121212e-02   1.9244727e-01
   3.5151515e-01   1.2121212e-02   2.1225188e-01
   3.5151515e-01   3.6363636e-02   2.3278919e-01
   3.5151515e-01   6.0606061e-02   2.5407619e-01
   3.5151515e-01   8.4848485e-02   2.7613016e-01
   3.5151515e-01   1.0909091e-01   2.9896882e-01
   3.5151515e-01   1.3333333e-01   3.2261030e-01
   3.5151515e-01   1.5757576e-01   3.4707330e-01
   3.5151515e-01   1.8181818e-01   3.7237708e-01
   3.5151515e-01   2.0606061e-01   3.9854159e-01
   3.5151515e-01   2.3030303e-01   4.2558748e-01
   3.5151515e-01   2.5454545e-01   4.5353619e-01
   3.5151515e-01   2.7878788e-01   4.8240997e-01
   3.5151515e-01   3.0303030e-01   5.1223188e-01
   3.5151515e-01   3.2727273e-01   5.4302582e-01
   3.5151515e-01   3.5151515e-01   5.7481641e-01
   3.5151515e-01   3.7575758e-01   6.0762891e-01
   3.5151515e-01   4.0000000e-01   6.4148897e-01
   3.5151515e-01   4.2424242e-01   6.7642235e-01
   3.5151515e-01   4.4848485e-01   7.1245439e-01
   3.5151515e-01   4.7272727e-01   7.4960936e-01
   3.5151515e-01   4.9696970e-01   7.8790945e-01
   3.5151515e-01   5.2121212e-01   8.2737351e-01
   3.5151515e-01   5.4545455e-01   8.6801517e-01
   3.5151515e-01   5.6969697e-01   9.0984041e-01
   3.5151515e-01   5.9393939e-01   9.5284428e-01
   3.5151515e-01   6.1818182e-01   9.9700650e-01
   3.5151515e-01   6.4242424e-01   1.0422857e+00
   3.5151515e-01   6.6666667e-01   1.0886119e+00
   3.5151515e-01   6.9090909e-01   1.1358768e+00
   3.5151515e-01   7.1515152e-01   1.1839213e+00
   3.5151515e-01   7.3939394e-01   1.2325207e+00
   3.5151515e-01   7.6363636e-01   1.2813662e+00
   3.5151515e-01   7.8787879e-01   1.3300446e+00
   3.5151515e-01   8.1212121e-01   1.3780177e+00
   3.5151515e-01   8.3636364e-01   1.4246039e+00
   3.5151515e-01   8.6060606e-01   1.4689690e+00
   3.5151515e-01   8.8484848e-01   1.5101347e+00
   3.5151515e-01   9.0909091e-01   1.5470136e+00
   3.5151515e-01   9.3333333e-01   1.5784800e+00
   3.5151515e-01   9.5757576e-01   1.6034771e+00
   3.5151515e-01   9.8181818e-01   1.6211481e+00
   3.5151515e-01   1.0060606e+00   1.6309634e+00
   3.5151515e-01   1.0303030e+00   1.6328079e+00
   3.5151515e-01   1.0545455e+00   1.6270008e+00
   3.5151515e-01   1.0787879e+00   1.6142394e+00
   3.5151515e-01   1.1030303e+00   1.5954870e+00
   3.5151515e-01   1.1272727e+00   1.5718398e+00
   3.5151515e-01   1.1515152e+00   1.5444052e+00
   3.5151515e-01   1.1757576e+00   1.5142123e+00
   3.5151515e-01   1.2000000e+00   1.4821593e+00
   3.7575758e-01  -1.2000000e+00  -1.8678697e-01
   3.7575758e-01  -1.1757576e+00  -1.8520671e-01
   3.7575758e-01  -1.1515152e+00  -1.8350424e-01
   3.7575758e-01  -1.1272727e+00  -1.8167359e-01
   3.7575758e-01  -1.1030303e+00  -1.7970854e-01
   3.7575758e-01  -1.0787879e+00  -1.7760263e-01
   3.7575758e-01  -1.0545455e+00  -1.7534911e-01
   3.7575758e-01  -1.0303030e+00  -1.7294096e-01
   3.7575758e-01  -1.0060606e+00  -1.7037089e-01
   3.7575758e-01  -9.8181818e-01  -1.6763131e-01
   3.7575758e-01  -9.5757576e-01  -1.6471436e-01
   3.7575758e-01  -9.3333333e-01  -1.6161186e-01
   3.7575758e-01  -9.0909091e-01  -1.5831533e-01
   3.7575758e-01  -8.8484848e-01  -1.5481601e-01
   3.7575758e-01  -8.6060606e-01  -1.5110480e-01
   3.7575758e-01  -8.3636364e-01  -1.4717230e-01
   3.7575758e-01  -8.1212121e-01  -1.4300881e-01
   3.7575758e-01  -7.8787879e-01  -1.3860430e-01
   3.7575758e-01  -7.6363636e-01  -1.3394843e-01
   3.7575758e-01  -7.3939394e-01  -1.2903057e-01
   3.7575758e-01  -7.1515152e-01  -1.2383976e-01
   3.7575758e-01  -6.9090909e-01  -1.1836474e-01
   3.7575758e-01  -6.6666667e-01  -1.1259396e-01
   3.7575758e-01  -6.4242424e-01  -1.0651558e-01
   3.7575758e-01  -6.1818182e-01  -1.0011748e-01
   3.7575758e-01  -5.9393939e-01  -9.3387258e-02
   3.7575758e-01  -5.6969697e-01  -8.6312252e-02
   3.7575758e-01  -5.4545455e-01  -7.8879556e-02
   3.7575758e-01  -5.2121212e-01  -7.1076028e-02
   3.7575758e-01  -4.9696970e-01  -6.2888300e-02
   3.7575758e-01  -4.7272727e-01  -5.4302804e-02
   3.7575758e-01  -4.4848485e-01  -4.5305778e-02
   3.7575758e-01  -4.2424242e-01  -3.5883291e-02
   3.7575758e-01  -4.0000000e-01  -2.6021255e-02
   3.7575758e-01  -3.7575758e-01  -1.5705448e-02
   3.7575758e-01  -3.5151515e-01  -4.9215247e-03
   3.7575758e-01  -3.2727273e-01   6.3449586e-03
   3.7575758e-01  -3.0303030e-01   1.8108534e-02
   3.7575758e-01  -2.7878788e-01   3.0383802e-02
   3.7575758e-01  -2.5454545e-01   4.3185423e-02
   3.7575758e-01  -2.3030303e-01   5.6528100e-02
   3.7575758e-01  -2.0606061e-01   7.0426574e-02
   3.7575758e-01  -1.8181818e-01   8.4895614e-02
   3.7575758e-01  -1.5757576e-01   9.9950013e-02
   3.7575758e-01  -1.3333333e-01   1.1560459e-01
   3.7575758e-01  -1.0909091e-01   1.3187420e-01
   3.7575758e-01  -8.4848485e-02   1.4877373e-01
   3.7575758e-01  -6.0606061e-02   1.6631810e-01
   3.7575758e-01  -3.6363636e-02   1.8452233e-01
   3.7575758e-01  -1.2121212e-02   2.0340149e-01
   3.7575758e-01   1.2121212e-02   2.2297078e-01
   3.7575758e-01   3.6363636e-02   2.4324555e-01
   3.7575758e-01   6.0606061e-02   2.6424130e-01
   3.7575758e-01   8.4848485e-02   2.8597375e-01
   3.7575758e-01   1.0909091e-01   3.0845885e-01
   3.7575758e-01   1.3333333e-01   3.3171285e-01
   3.7575758e-01   1.5757576e-01   3.5575231e-01
   3.7575758e-01   1.8181818e-01   3.8059413e-01
   3.7575758e-01   2.0606061e-01   4.0625559e-01
   3.7575758e-01   2.3030303e-01   4.3275434e-01
   3.7575758e-01   2.5454545e-01   4.6010841e-01
   3.7575758e-01   2.7878788e-01   4.8833620e-01
   3.7575758e-01   3.0303030e-01   5.1745637e-01
   3.7575758e-01   3.2727273e-01   5.4748779e-01
   3.7575758e-01   3.5151515e-01   5.7844935e-01
   3.7575758e-01   3.7575758e-01   6.1035970e-01
   3.7575758e-01   4.0000000e-01   6.4323697e-01
   3.7575758e-01   4.2424242e-01   6.7709824e-01
   3.7575758e-01   4.4848485e-01   7.1195894e-01
   3.7575758e-01   4.7272727e-01   7.4783197e-01
   3.7575758e-01   4.9696970e-01   7.8472657e-01
   3.7575758e-01   5.2121212e-01   8.2264678e-01
   3.7575758e-01   5.4545455e-01   8.6158949e-01
   3.7575758e-01   5.6969697e-01   9.0154184e-01
   3.7575758e-01   5.9393939e-01   9.4247790e-01
   3.7575758e-01   6.1818182e-01   9.8435439e-01
   3.7575758e-01   6.4242424e-01   1.0271053e+00
   3.7575758e-01   6.6666667e-01   1.0706350e+00
   3.7575758e-01   6.9090909e-01   1.1148101e+00
   3.7575758e-01   7.1515152e-01   1.1594490e+00
   3.7575758e-01   7.3939394e-01   1.2043108e+00
   3.7575758e-01   7.6363636e-01   1.2490817e+00
   3.7575758e-01   7.8787879e-01   1.2933619e+00
   3.7575758e-01   8.1212121e-01   1.3366540e+00
   3.7575758e-01   8.3636364e-01   1.3783556e+00
   3.7575758e-01   8.6060606e-01   1.4177602e+00
   3.7575758e-01   8.8484848e-01   1.4540729e+00
   3.7575758e-01   9.0909091e-01   1.4864438e+00
   3.7575758e-01   9.3333333e-01   1.5140243e+00
   3.7575758e-01   9.5757576e-01   1.5360420e+00
   3.7575758e-01   9.8181818e-01   1.5518855e+00
   3.7575758e-01   1.0060606e+00   1.5611824e+00
   3.7575758e-01   1.0303030e+00   1.5638514e+00
   3.7575758e-01   1.0545455e+00   1.5601134e+00
   3.7575758e-01   1.0787879e+00   1.5504588e+00
   3.7575758e-01   1.1030303e+00   1.5355800e+00
   3.7575758e-01   1.1272727e+00   1.5162879e+00
   3.7575758e-01   1.1515152e+00   1.4934297e+00
   3.7575758e-01   1.1757576e+00   1.4678234e+00
   3.7575758e-01   1.2000000e+00   1.4402125e+00
   4.0000000e-01  -1.2000000e+00  -1.7929640e-01
   4.0000000e-01  -1.1757576e+00  -1.7758491e-01
   4.0000000e-01  -1.1515152e+00  -1.7574966e-01
   4.0000000e-01  -1.1272727e+00  -1.7378477e-01
   4.0000000e-01  -1.1030303e+00  -1.7168414e-01
   4.0000000e-01  -1.0787879e+00  -1.6944140e-01
   4.0000000e-01  -1.0545455e+00  -1.6704994e-01
   4.0000000e-01  -1.0303030e+00  -1.6450289e-01
   4.0000000e-01  -1.0060606e+00  -1.6179310e-01
   4.0000000e-01  -9.8181818e-01  -1.5891316e-01
   4.0000000e-01  -9.5757576e-01  -1.5585539e-01
   4.0000000e-01  -9.3333333e-01  -1.5261182e-01
   4.0000000e-01  -9.0909091e-01  -1.4917421e-01
   4.0000000e-01  -8.8484848e-01  -1.4553402e-01
   4.0000000e-01  -8.6060606e-01  -1.4168242e-01
   4.0000000e-01  -8.3636364e-01  -1.3761030e-01
   4.0000000e-01  -8.1212121e-01  -1.3330826e-01
   4.0000000e-01  -7.8787879e-01  -1.2876659e-01
   4.0000000e-01  -7.6363636e-01  -1.2397533e-01
   4.0000000e-01  -7.3939394e-01  -1.1892419e-01
   4.0000000e-01  -7.1515152e-01  -1.1360263e-01
   4.0000000e-01  -6.9090909e-01  -1.0799980e-01
   4.0000000e-01  -6.6666667e-01  -1.0210462e-01
   4.0000000e-01  -6.4242424e-01  -9.5905698e-02
   4.0000000e-01  -6.1818182e-01  -8.9391419e-02
   4.0000000e-01  -5.9393939e-01  -8.2549907e-02
   4.0000000e-01  -5.6969697e-01  -7.5369052e-02
   4.0000000e-01  -5.4545455e-01  -6.7836520e-02
   4.0000000e-01  -5.2121212e-01  -5.9939766e-02
   4.0000000e-01  -4.9696970e-01  -5.1666048e-02
   4.0000000e-01  -4.7272727e-01  -4.3002442e-02
   4.0000000e-01  -4.4848485e-01  -3.3935857e-02
   4.0000000e-01  -4.2424242e-01  -2.4453056e-02
   4.0000000e-01  -4.0000000e-01  -1.4540665e-02
   4.0000000e-01  -3.7575758e-01  -4.1851985e-03
   4.0000000e-01  -3.5151515e-01   6.6269296e-03
   4.0000000e-01  -3.2727273e-01   1.7909387e-02
   4.0000000e-01  -3.0303030e-01   2.9675905e-02
   4.0000000e-01  -2.7878788e-01   4.1940268e-02
   4.0000000e-01  -2.5454545e-01   5.4716295e-02
   4.0000000e-01  -2.3030303e-01   6.8017829e-02
   4.0000000e-01  -2.0606061e-01   8.1858727e-02
   4.0000000e-01  -1.8181818e-01   9.6252848e-02
   4.0000000e-01  -1.5757576e-01   1.1121405e-01
   4.0000000e-01  -1.3333333e-01   1.2675619e-01
   4.0000000e-01  -1.0909091e-01   1.4289312e-01
   4.0000000e-01  -8.4848485e-02   1.5963867e-01
   4.0000000e-01  -6.0606061e-02   1.7700669e-01
   4.0000000e-01  -3.6363636e-02   1.9501104e-01
   4.0000000e-01  -1.2121212e-02   2.1366559e-01
   4.0000000e-01   1.2121212e-02   2.3298425e-01
   4.0000000e-01   3.6363636e-02   2.5298097e-01
   4.0000000e-01   6.0606061e-02   2.7366976e-01
   4.0000000e-01   8.4848485e-02   2.9506472e-01
   4.0000000e-01   1.0909091e-01   3.1718004e-01
   4.0000000e-01   1.3333333e-01   3.4003001e-01
   4.0000000e-01   1.5757576e-01   3.6362903e-01
   4.0000000e-01   1.8181818e-01   3.8799162e-01
   4.0000000e-01   2.0606061e-01   4.1313236e-01
   4.0000000e-01   2.3030303e-01   4.3906592e-01
   4.0000000e-01   2.5454545e-01   4.6580696e-01
   4.0000000e-01   2.7878788e-01   4.9337007e-01
   4.0000000e-01   3.0303030e-01   5.2176962e-01
   4.0000000e-01   3.2727273e-01   5.5101960e-01
   4.0000000e-01   3.5151515e-01   5.8113340e-01
   4.0000000e-01   3.7575758e-01   6.1212341e-01
   4.0000000e-01   4.0000000e-01   6.4400068e-01
   4.0000000e-01   4.2424242e-01   6.7677427e-01
   4.0000000e-01   4.4848485e-01   7.1045054e-01
   4.0000000e-01   4.7272727e-01   7.4503216e-01
   4.0000000e-01   4.9696970e-01   7.8051689e-01
   4.0000000e-01   5.2121212e-01   8.1689594e-01
   4.0000000e-01   5.4545455e-01   8.5415201e-01
   4.0000000e-01   5.6969697e-01   8.9225669e-01
   4.0000000e-01   5.9393939e-01   9.3116733e-01
   4.0000000e-01   6.1818182e-01   9.7082301e-01
   4.0000000e-01   6.4242424e-01   1.0111398e+00
   4.0000000e-01   6.6666667e-01   1.0520048e+00
   4.0000000e-01   6.9090909e-01   1.0932696e+00
   4.0000000e-01   7.1515152e-01   1.1347419e+00
   4.0000000e-01   7.3939394e-01   1.1761775e+00
   4.0000000e-01   7.6363636e-01   1.2172714e+00
   4.0000000e-01   7.8787879e-01   1.2576494e+00
   4.0000000e-01   8.1212121e-01   1.2968633e+00
   4.0000000e-01   8.3636364e-01   1.3343890e+00
   4.0000000e-01   8.6060606e-01   1.3696337e+00
   4.0000000e-01   8.8484848e-01   1.4019523e+00
   4.0000000e-01   9.0909091e-01   1.4306767e+00
   4.0000000e-01   9.3333333e-01   1.4551585e+00
   4.0000000e-01   9.5757576e-01   1.4748218e+00
   4.0000000e-01   9.8181818e-01   1.4892191e+00
   4.0000000e-01   1.0060606e+00   1.4980809e+00
   4.0000000e-01   1.0303030e+00   1.5013477e+00
   4.0000000e-01   1.0545455e+00   1.4991767e+00
   4.0000000e-01   1.0787879e+00   1.4919219e+00
   4.0000000e-01   1.1030303e+00   1.4800920e+00
   4.0000000e-01   1.1272727e+00   1.4642964e+00
   4.0000000e-01   1.1515152e+00   1.4451894e+00
   4.0000000e-01   1.1757576e+00   1.4234223e+00
   4.0000000e-01   1.2000000e+00   1.3996072e+00
   4.2424242e-01  -1.2000000e+00  -1.7192392e-01
   4.2424242e-01  -1.1757576e+00  -1.7008683e-01
   4.2424242e-01  -1.1515152e+00  -1.6812467e-01
   4.2424242e-01  -1.1272727e+00  -1.6603166e-01
   4.2424242e-01  -1.1030303e+00  -1.6380180e-01
   4.2424242e-01  -1.0787879e+00  -1.6142885e-01
   4.2424242e-01  -1.0545455e+00  -1.5890633e-01
   4.2424242e-01  -1.0303030e+00  -1.5622751e-01
   4.2424242e-01  -1.0060606e+00  -1.5338541e-01
   4.2424242e-01  -9.8181818e-01  -1.5037279e-01
   4.2424242e-01  -9.5757576e-01  -1.4718217e-01
   4.2424242e-01  -9.3333333e-01  -1.4380579e-01
   4.2424242e-01  -9.0909091e-01  -1.4023562e-01
   4.2424242e-01  -8.8484848e-01  -1.3646338e-01
   4.2424242e-01  -8.6060606e-01  -1.3248050e-01
   4.2424242e-01  -8.3636364e-01  -1.2827817e-01
   4.2424242e-01  -8.1212121e-01  -1.2384727e-01
   4.2424242e-01  -7.8787879e-01  -1.1917845e-01
   4.2424242e-01  -7.6363636e-01  -1.1426205e-01
   4.2424242e-01  -7.3939394e-01  -1.0908820e-01
   4.2424242e-01  -7.1515152e-01  -1.0364671e-01
   4.2424242e-01  -6.9090909e-01  -9.7927190e-02
   4.2424242e-01  -6.6666667e-01  -9.1918964e-02
   4.2424242e-01  -6.4242424e-01  -8.5611130e-02
   4.2424242e-01  -6.1818182e-01  -7.8992549e-02
   4.2424242e-01  -5.9393939e-01  -7.2051862e-02
   4.2424242e-01  -5.6969697e-01  -6.4777495e-02
   4.2424242e-01  -5.4545455e-01  -5.7157674e-02
   4.2424242e-01  -5.2121212e-01  -4.9180439e-02
   4.2424242e-01  -4.9696970e-01  -4.0833656e-02
   4.2424242e-01  -4.7272727e-01  -3.2105032e-02
   4.2424242e-01  -4.4848485e-01  -2.2982131e-02
   4.2424242e-01  -4.2424242e-01  -1.3452390e-02
   4.2424242e-01  -4.0000000e-01  -3.5031346e-03
   4.2424242e-01  -3.7575758e-01   6.8784025e-03
   4.2424242e-01  -3.5151515e-01   1.7705066e-02
   4.2424242e-01  -3.2727273e-01   2.8989761e-02
   4.2424242e-01  -3.0303030e-01   4.0745438e-02
   4.2424242e-01  -2.7878788e-01   5.2985074e-02
   4.2424242e-01  -2.5454545e-01   6.5721663e-02
   4.2424242e-01  -2.3030303e-01   7.8968196e-02
   4.2424242e-01  -2.0606061e-01   9.2737654e-02
   4.2424242e-01  -1.8181818e-01   1.0704300e-01
   4.2424242e-01  -1.5757576e-01   1.2189715e-01
   4.2424242e-01  -1.3333333e-01   1.3731301e-01
   4.2424242e-01  -1.0909091e-01   1.5330340e-01
   4.2424242e-01  -8.4848485e-02   1.6988114e-01
   4.2424242e-01  -6.0606061e-02   1.8705896e-01
   4.2424242e-01  -3.6363636e-02   2.0484957e-01
   4.2424242e-01  -1.2121212e-02   2.2326560e-01
   4.2424242e-01   1.2121212e-02   2.4231967e-01
   4.2424242e-01   3.6363636e-02   2.6202432e-01
   4.2424242e-01   6.0606061e-02   2.8239206e-01
   4.2424242e-01   8.4848485e-02   3.0343535e-01
   4.2424242e-01   1.0909091e-01   3.2516660e-01
   4.2424242e-01   1.3333333e-01   3.4759813e-01
   4.2424242e-01   1.5757576e-01   3.7074221e-01
   4.2424242e-01   1.8181818e-01   3.9461095e-01
   4.2424242e-01   2.0606061e-01   4.1921632e-01
   4.2424242e-01   2.3030303e-01   4.4457001e-01
   4.2424242e-01   2.5454545e-01   4.7068342e-01
   4.2424242e-01   2.7878788e-01   4.9756744e-01
   4.2424242e-01   3.0303030e-01   5.2523233e-01
   4.2424242e-01   3.2727273e-01   5.5368745e-01
   4.2424242e-01   3.5151515e-01   5.8294099e-01
   4.2424242e-01   3.7575758e-01   6.1299955e-01
   4.2424242e-01   4.0000000e-01   6.4386763e-01
   4.2424242e-01   4.2424242e-01   6.7554703e-01
   4.2424242e-01   4.4848485e-01   7.0803599e-01
   4.2424242e-01   4.7272727e-01   7.4132819e-01
   4.2424242e-01   4.9696970e-01   7.7541147e-01
   4.2424242e-01   5.2121212e-01   8.1026625e-01
   4.2424242e-01   5.4545455e-01   8.4586355e-01
   4.2424242e-01   5.6969697e-01   8.8216259e-01
   4.2424242e-01   5.9393939e-01   9.1910790e-01
   4.2424242e-01   6.1818182e-01   9.5662575e-01
   4.2424242e-01   6.4242424e-01   9.9462008e-01
   4.2424242e-01   6.6666667e-01   1.0329677e+00
   4.2424242e-01   6.9090909e-01   1.0715128e+00
   4.2424242e-01   7.1515152e-01   1.1100612e+00
   4.2424242e-01   7.3939394e-01   1.1483745e+00
   4.2424242e-01   7.6363636e-01   1.1861644e+00
   4.2424242e-01   7.8787879e-01   1.2230884e+00
   4.2424242e-01   8.1212121e-01   1.2587488e+00
   4.2424242e-01   8.3636364e-01   1.2926943e+00
   4.2424242e-01   8.6060606e-01   1.3244292e+00
   4.2424242e-01   8.8484848e-01   1.3534289e+00
   4.2424242e-01   9.0909091e-01   1.3791641e+00
   4.2424242e-01   9.3333333e-01   1.4011328e+00
   4.2424242e-01   9.5757576e-01   1.4188977e+00
   4.2424242e-01   9.8181818e-01   1.4321239e+00
   4.2424242e-01   1.0060606e+00   1.4406115e+00
   4.2424242e-01   1.0303030e+00   1.4443153e+00
   4.2424242e-01   1.0545455e+00   1.4433501e+00
   4.2424242e-01   1.0787879e+00   1.4379770e+00
   4.2424242e-01   1.1030303e+00   1.4285771e+00
   4.2424242e-01   1.1272727e+00   1.4156154e+00
   4.2424242e-01   1.1515152e+00   1.3996022e+00
   4.2424242e-01   1.1757576e+00   1.3810585e+00
   4.2424242e-01   1.2000000e+00   1.3604875e+00
   4.4848485e-01  -1.2000000e+00  -1.6467092e-01
   4.4848485e-01  -1.1757576e+00  -1.6271378e-01
   4.4848485e-01  -1.1515152e+00  -1.6063049e-01
   4.4848485e-01  -1.1272727e+00  -1.5841536e-01
   4.4848485e-01  -1.1030303e+00  -1.5606252e-01
   4.4848485e-01  -1.0787879e+00  -1.5356584e-01
   4.4848485e-01  -1.0545455e+00  -1.5091898e-01
   4.4848485e-01  -1.0303030e+00  -1.4811536e-01
   4.4848485e-01  -1.0060606e+00  -1.4514818e-01
   4.4848485e-01  -9.8181818e-01  -1.4201038e-01
   4.4848485e-01  -9.5757576e-01  -1.3869467e-01
   4.4848485e-01  -9.3333333e-01  -1.3519349e-01
   4.4848485e-01  -9.0909091e-01  -1.3149906e-01
   4.4848485e-01  -8.8484848e-01  -1.2760333e-01
   4.4848485e-01  -8.6060606e-01  -1.2349801e-01
   4.4848485e-01  -8.3636364e-01  -1.1917456e-01
   4.4848485e-01  -8.1212121e-01  -1.1462417e-01
   4.4848485e-01  -7.8787879e-01  -1.0983782e-01
   4.4848485e-01  -7.6363636e-01  -1.0480620e-01
   4.4848485e-01  -7.3939394e-01  -9.9519780e-02
   4.4848485e-01  -7.1515152e-01  -9.3968795e-02
   4.4848485e-01  -6.9090909e-01  -8.8143239e-02
   4.4848485e-01  -6.6666667e-01  -8.2032880e-02
   4.4848485e-01  -6.4242424e-01  -7.5627270e-02
   4.4848485e-01  -6.1818182e-01  -6.8915751e-02
   4.4848485e-01  -5.9393939e-01  -6.1887463e-02
   4.4848485e-01  -5.6969697e-01  -5.4531359e-02
   4.4848485e-01  -5.4545455e-01  -4.6836212e-02
   4.4848485e-01  -5.2121212e-01  -3.8790634e-02
   4.4848485e-01  -4.9696970e-01  -3.0383082e-02
   4.4848485e-01  -4.7272727e-01  -2.1601879e-02
   4.4848485e-01  -4.4848485e-01  -1.2435227e-02
   4.4848485e-01  -4.2424242e-01  -2.8712228e-03
   4.4848485e-01  -4.0000000e-01   7.1021269e-03
   4.4848485e-01  -3.7575758e-01   1.7496887e-02
   4.4848485e-01  -3.5151515e-01   2.8325178e-02
   4.4848485e-01  -3.2727273e-01   3.9599160e-02
   4.4848485e-01  -3.0303030e-01   5.1331014e-02
   4.4848485e-01  -2.7878788e-01   6.3532929e-02
   4.4848485e-01  -2.5454545e-01   7.6217083e-02
   4.4848485e-01  -2.3030303e-01   8.9395632e-02
   4.4848485e-01  -2.0606061e-01   1.0308069e-01
   4.4848485e-01  -1.8181818e-01   1.1728433e-01
   4.4848485e-01  -1.5757576e-01   1.3201855e-01
   4.4848485e-01  -1.3333333e-01   1.4729527e-01
   4.4848485e-01  -1.0909091e-01   1.6312634e-01
   4.4848485e-01  -8.4848485e-02   1.7952352e-01
   4.4848485e-01  -6.0606061e-02   1.9649844e-01
   4.4848485e-01  -3.6363636e-02   2.1406265e-01
   4.4848485e-01  -1.2121212e-02   2.3222757e-01
   4.4848485e-01   1.2121212e-02   2.5100450e-01
   4.4848485e-01   3.6363636e-02   2.7040457e-01
   4.4848485e-01   6.0606061e-02   2.9043880e-01
   4.4848485e-01   8.4848485e-02   3.1111802e-01
   4.4848485e-01   1.0909091e-01   3.3245285e-01
   4.4848485e-01   1.3333333e-01   3.5445370e-01
   4.4848485e-01   1.5757576e-01   3.7713069e-01
   4.4848485e-01   1.8181818e-01   4.0049363e-01
   4.4848485e-01   2.0606061e-01   4.2455188e-01
   4.4848485e-01   2.3030303e-01   4.4931432e-01
   4.4848485e-01   2.5454545e-01   4.7478916e-01
   4.4848485e-01   2.7878788e-01   5.0098380e-01
   4.4848485e-01   3.0303030e-01   5.2790461e-01
   4.4848485e-01   3.2727273e-01   5.5555662e-01
   4.4848485e-01   3.5151515e-01   5.8394323e-01
   4.4848485e-01   3.7575758e-01   6.1306570e-01
   4.4848485e-01   4.0000000e-01   6.4292268e-01
   4.4848485e-01   4.2424242e-01   6.7350947e-01
   4.4848485e-01   4.4848485e-01   7.0481723e-01
   4.4848485e-01   4.7272727e-01   7.3683190e-01
   4.4848485e-01   4.9696970e-01   7.6953300e-01
   4.4848485e-01   5.2121212e-01   8.0289209e-01
   4.4848485e-01   5.4545455e-01   8.3687091e-01
   4.4848485e-01   5.6969697e-01   8.7141922e-01
   4.4848485e-01   5.9393939e-01   9.0647221e-01
   4.4848485e-01   6.1818182e-01   9.4194750e-01
   4.4848485e-01   6.4242424e-01   9.7774171e-01
   4.4848485e-01   6.6666667e-01   1.0137266e+00
   4.4848485e-01   6.9090909e-01   1.0497452e+00
   4.4848485e-01   7.1515152e-01   1.0856073e+00
   4.4848485e-01   7.3939394e-01   1.1210859e+00
   4.4848485e-01   7.6363636e-01   1.1559138e+00
   4.4848485e-01   7.8787879e-01   1.1897822e+00
   4.4848485e-01   8.1212121e-01   1.2223414e+00
   4.4848485e-01   8.3636364e-01   1.2532052e+00
   4.4848485e-01   8.6060606e-01   1.2819590e+00
   4.4848485e-01   8.8484848e-01   1.3081745e+00
   4.4848485e-01   9.0909091e-01   1.3314287e+00
   4.4848485e-01   9.3333333e-01   1.3513281e+00
   4.4848485e-01   9.5757576e-01   1.3675350e+00
   4.4848485e-01   9.8181818e-01   1.3797938e+00
   4.4848485e-01   1.0060606e+00   1.3879527e+00
   4.4848485e-01   1.0303030e+00   1.3919769e+00
   4.4848485e-01   1.0545455e+00   1.3919514e+00
   4.4848485e-01   1.0787879e+00   1.3880728e+00
   4.4848485e-01   1.1030303e+00   1.3806316e+00
   4.4848485e-01   1.1272727e+00   1.3699874e+00
   4.4848485e-01   1.1515152e+00   1.3565423e+00
   4.4848485e-01   1.1757576e+00   1.3407156e+00
   4.4848485e-01   1.2000000e+00   1.3229213e+00
   4.7272727e-01  -1.2000000e+00  -1.5753859e-01
   4.7272727e-01  -1.1757576e+00  -1.5546686e-01
   4.7272727e-01  -1.1515152e+00  -1.5326810e-01
   4.7272727e-01  -1.1272727e+00  -1.5093675e-01
   4.7272727e-01  -1.1030303e+00  -1.4846703e-01
   4.7272727e-01  -1.0787879e+00  -1.4585296e-01
   4.7272727e-01  -1.0545455e+00  -1.4308834e-01
   4.7272727e-01  -1.0303030e+00  -1.4016675e-01
   4.7272727e-01  -1.0060606e+00  -1.3708154e-01
   4.7272727e-01  -9.8181818e-01  -1.3382586e-01
   4.7272727e-01  -9.5757576e-01  -1.3039259e-01
   4.7272727e-01  -9.3333333e-01  -1.2677440e-01
   4.7272727e-01  -9.0909091e-01  -1.2296375e-01
   4.7272727e-01  -8.8484848e-01  -1.1895283e-01
   4.7272727e-01  -8.6060606e-01  -1.1473361e-01
   4.7272727e-01  -8.3636364e-01  -1.1029783e-01
   4.7272727e-01  -8.1212121e-01  -1.0563701e-01
   4.7272727e-01  -7.8787879e-01  -1.0074241e-01
   4.7272727e-01  -7.6363636e-01  -9.5605099e-02
   4.7272727e-01  -7.3939394e-01  -9.0215894e-02
   4.7272727e-01  -7.1515152e-01  -8.4565412e-02
   4.7272727e-01  -6.9090909e-01  -7.8644053e-02
   4.7272727e-01  -6.6666667e-01  -7.2442011e-02
   4.7272727e-01  -6.4242424e-01  -6.5949287e-02
   4.7272727e-01  -6.1818182e-01  -5.9155689e-02
   4.7272727e-01  -5.9393939e-01  -5.2050852e-02
   4.7272727e-01  -5.6969697e-01  -4.4624238e-02
   4.7272727e-01  -5.4545455e-01  -3.6865158e-02
   4.7272727e-01  -5.2121212e-01  -2.8762779e-02
   4.7272727e-01  -4.9696970e-01  -2.0306137e-02
   4.7272727e-01  -4.7272727e-01  -1.1484157e-02
   4.7272727e-01  -4.4848485e-01  -2.2856610e-03
   4.7272727e-01  -4.2424242e-01   7.3006111e-03
   4.7272727e-01  -4.0000000e-01   1.7285987e-02
   4.7272727e-01  -3.7575758e-01   2.7681847e-02
   4.7272727e-01  -3.5151515e-01   3.8499603e-02
   4.7272727e-01  -3.2727273e-01   4.9750687e-02
   4.7272727e-01  -3.0303030e-01   6.1446527e-02
   4.7272727e-01  -2.7878788e-01   7.3598539e-02
   4.7272727e-01  -2.5454545e-01   8.6218103e-02
   4.7272727e-01  -2.3030303e-01   9.9316549e-02
   4.7272727e-01  -2.0606061e-01   1.1290514e-01
   4.7272727e-01  -1.8181818e-01   1.2699507e-01
   4.7272727e-01  -1.5757576e-01   1.4159742e-01
   4.7272727e-01  -1.3333333e-01   1.5672316e-01
   4.7272727e-01  -1.0909091e-01   1.7238316e-01
   4.7272727e-01  -8.4848485e-02   1.8858812e-01
   4.7272727e-01  -6.0606061e-02   2.0534861e-01
   4.7272727e-01  -3.6363636e-02   2.2267501e-01
   4.7272727e-01  -1.2121212e-02   2.4057752e-01
   4.7272727e-01   1.2121212e-02   2.5906614e-01
   4.7272727e-01   3.6363636e-02   2.7815064e-01
   4.7272727e-01   6.0606061e-02   2.9784053e-01
   4.7272727e-01   8.4848485e-02   3.1814503e-01
   4.7272727e-01   1.0909091e-01   3.3907304e-01
   4.7272727e-01   1.3333333e-01   3.6063306e-01
   4.7272727e-01   1.5757576e-01   3.8283317e-01
   4.7272727e-01   1.8181818e-01   4.0568090e-01
   4.7272727e-01   2.0606061e-01   4.2918315e-01
   4.7272727e-01   2.3030303e-01   4.5334608e-01
   4.7272727e-01   2.5454545e-01   4.7817492e-01
   4.7272727e-01   2.7878788e-01   5.0367378e-01
   4.7272727e-01   3.0303030e-01   5.2984540e-01
   4.7272727e-01   3.2727273e-01   5.5669085e-01
   4.7272727e-01   3.5151515e-01   5.8420915e-01
   4.7272727e-01   3.7575758e-01   6.1239680e-01
   4.7272727e-01   4.0000000e-01   6.4124723e-01
   4.7272727e-01   4.2424242e-01   6.7075010e-01
   4.7272727e-01   4.4848485e-01   7.0089048e-01
   4.7272727e-01   4.7272727e-01   7.3164785e-01
   4.7272727e-01   4.9696970e-01   7.6299493e-01
   4.7272727e-01   5.2121212e-01   7.9489621e-01
   4.7272727e-01   5.4545455e-01   8.2730636e-01
   4.7272727e-01   5.6969697e-01   8.6016824e-01
   4.7272727e-01   5.9393939e-01   8.9341074e-01
   4.7272727e-01   6.1818182e-01   9.2694621e-01
   4.7272727e-01   6.4242424e-01   9.6066780e-01
   4.7272727e-01   6.6666667e-01   9.9444644e-01
   4.7272727e-01   6.9090909e-01   1.0281280e+00
   4.7272727e-01   7.1515152e-01   1.0615303e+00
   4.7272727e-01   7.3939394e-01   1.0944409e+00
   4.7272727e-01   7.6363636e-01   1.1266157e+00
   4.7272727e-01   7.8787879e-01   1.1577788e+00
   4.7272727e-01   8.1212121e-01   1.1876248e+00
   4.7272727e-01   8.3636364e-01   1.2158234e+00
   4.7272727e-01   8.6060606e-01   1.2420277e+00
   4.7272727e-01   8.8484848e-01   1.2658861e+00
   4.7272727e-01   9.0909091e-01   1.2870576e+00
   4.7272727e-01   9.3333333e-01   1.3052297e+00
   4.7272727e-01   9.5757576e-01   1.3201378e+00
   4.7272727e-01   9.8181818e-01   1.3315835e+00
   4.7272727e-01   1.0060606e+00   1.3394491e+00
   4.7272727e-01   1.0303030e+00   1.3437070e+00
   4.7272727e-01   1.0545455e+00   1.3444215e+00
   4.7272727e-01   1.0787879e+00   1.3417430e+00
   4.7272727e-01   1.1030303e+00   1.3358962e+00
   4.7272727e-01   1.1272727e+00   1.3271629e+00
   4.7272727e-01   1.1515152e+00   1.3158632e+00
   4.7272727e-01   1.1757576e+00   1.3023364e+00
   4.7272727e-01   1.2000000e+00   1.2869245e+00
   4.9696970e-01  -1.2000000e+00  -1.5052789e-01
   4.9696970e-01  -1.1757576e+00  -1.4834693e-01
   4.9696970e-01  -1.1515152e+00  -1.4603827e-01
   4.9696970e-01  -1.1272727e+00  -1.4359646e-01
   4.9696970e-01  -1.1030303e+00  -1.4101585e-01
   4.9696970e-01  -1.0787879e+00  -1.3829059e-01
   4.9696970e-01  -1.0545455e+00  -1.3541463e-01
   4.9696970e-01  -1.0303030e+00  -1.3238171e-01
   4.9696970e-01  -1.0060606e+00  -1.2918535e-01
   4.9696970e-01  -9.8181818e-01  -1.2581887e-01
   4.9696970e-01  -9.5757576e-01  -1.2227538e-01
   4.9696970e-01  -9.3333333e-01  -1.1854775e-01
   4.9696970e-01  -9.0909091e-01  -1.1462867e-01
   4.9696970e-01  -8.8484848e-01  -1.1051058e-01
   4.9696970e-01  -8.6060606e-01  -1.0618573e-01
   4.9696970e-01  -8.3636364e-01  -1.0164612e-01
   4.9696970e-01  -8.1212121e-01  -9.6883578e-02
   4.9696970e-01  -7.8787879e-01  -9.1889692e-02
   4.9696970e-01  -7.6363636e-01  -8.6655854e-02
   4.9696970e-01  -7.3939394e-01  -8.1173251e-02
   4.9696970e-01  -7.1515152e-01  -7.5432872e-02
   4.9696970e-01  -6.9090909e-01  -6.9425516e-02
   4.9696970e-01  -6.6666667e-01  -6.3141795e-02
   4.9696970e-01  -6.4242424e-01  -5.6572147e-02
   4.9696970e-01  -6.1818182e-01  -4.9706841e-02
   4.9696970e-01  -5.9393939e-01  -4.2535990e-02
   4.9696970e-01  -5.6969697e-01  -3.5049559e-02
   4.9696970e-01  -5.4545455e-01  -2.7237382e-02
   4.9696970e-01  -5.2121212e-01  -1.9089167e-02
   4.9696970e-01  -4.9696970e-01  -1.0594516e-02
   4.9696970e-01  -4.7272727e-01  -1.7429368e-03
   4.9696970e-01  -4.4848485e-01   7.4761403e-03
   4.9696970e-01  -4.2424242e-01   1.7073349e-02
   4.9696970e-01  -4.0000000e-01   2.7059370e-02
   4.9696970e-01  -3.7575758e-01   3.7444913e-02
   4.9696970e-01  -3.5151515e-01   4.8240702e-02
   4.9696970e-01  -3.2727273e-01   5.9457453e-02
   4.9696970e-01  -3.0303030e-01   7.1105864e-02
   4.9696970e-01  -2.7878788e-01   8.3196590e-02
   4.9696970e-01  -2.5454545e-01   9.5740229e-02
   4.9696970e-01  -2.3030303e-01   1.0874730e-01
   4.9696970e-01  -2.0606061e-01   1.2222825e-01
   4.9696970e-01  -1.8181818e-01   1.3619337e-01
   4.9696970e-01  -1.5757576e-01   1.5065287e-01
   4.9696970e-01  -1.3333333e-01   1.6561679e-01
   4.9696970e-01  -1.0909091e-01   1.8109499e-01
   4.9696970e-01  -8.4848485e-02   1.9709718e-01
   4.9696970e-01  -6.0606061e-02   2.1363284e-01
   4.9696970e-01  -3.6363636e-02   2.3071121e-01
   4.9696970e-01  -1.2121212e-02   2.4834132e-01
   4.9696970e-01   1.2121212e-02   2.6653187e-01
   4.9696970e-01   3.6363636e-02   2.8529127e-01
   4.9696970e-01   6.0606061e-02   3.0462759e-01
   4.9696970e-01   8.4848485e-02   3.2454848e-01
   4.9696970e-01   1.0909091e-01   3.4506114e-01
   4.9696970e-01   1.3333333e-01   3.6617226e-01
   4.9696970e-01   1.5757576e-01   3.8788792e-01
   4.9696970e-01   1.8181818e-01   4.1021351e-01
   4.9696970e-01   2.0606061e-01   4.3315359e-01
   4.9696970e-01   2.3030303e-01   4.5671176e-01
   4.9696970e-01   2.5454545e-01   4.8089044e-01
   4.9696970e-01   2.7878788e-01   5.0569073e-01
   4.9696970e-01   3.0303030e-01   5.3111203e-01
   4.9696970e-01   3.2727273e-01   5.5715182e-01
   4.9696970e-01   3.5151515e-01   5.8380522e-01
   4.9696970e-01   3.7575758e-01   6.1106450e-01
   4.9696970e-01   4.0000000e-01   6.3891858e-01
   4.9696970e-01   4.2424242e-01   6.6735229e-01
   4.9696970e-01   4.4848485e-01   6.9634561e-01
   4.9696970e-01   4.7272727e-01   7.2587276e-01
   4.9696970e-01   4.9696970e-01   7.5590101e-01
   4.9696970e-01   5.2121212e-01   7.8638951e-01
   4.9696970e-01   5.4545455e-01   8.1728774e-01
   4.9696970e-01   5.6969697e-01   8.4853392e-01
   4.9696970e-01   5.9393939e-01   8.8005308e-01
   4.9696970e-01   6.1818182e-01   9.1175513e-01
   4.9696970e-01   6.4242424e-01   9.4353262e-01
   4.9696970e-01   6.6666667e-01   9.7525869e-01
   4.9696970e-01   6.9090909e-01   1.0067849e+00
   4.9696970e-01   7.1515152e-01   1.0379395e+00
   4.9696970e-01   7.3939394e-01   1.0685264e+00
   4.9696970e-01   7.6363636e-01   1.0983243e+00
   4.9696970e-01   7.8787879e-01   1.1270884e+00
   4.9696970e-01   8.1212121e-01   1.1545528e+00
   4.9696970e-01   8.3636364e-01   1.1804350e+00
   4.9696970e-01   8.6060606e-01   1.2044441e+00
   4.9696970e-01   8.8484848e-01   1.2262895e+00
   4.9696970e-01   9.0909091e-01   1.2456939e+00
   4.9696970e-01   9.3333333e-01   1.2624064e+00
   4.9696970e-01   9.5757576e-01   1.2762168e+00
   4.9696970e-01   9.8181818e-01   1.2869684e+00
   4.9696970e-01   1.0060606e+00   1.2945686e+00
   4.9696970e-01   1.0303030e+00   1.2989951e+00
   4.9696970e-01   1.0545455e+00   1.3002970e+00
   4.9696970e-01   1.0787879e+00   1.2985911e+00
   4.9696970e-01   1.1030303e+00   1.2940536e+00
   4.9696970e-01   1.1272727e+00   1.2869080e+00
   4.9696970e-01   1.1515152e+00   1.2774114e+00
   4.9696970e-01   1.1757576e+00   1.2658404e+00
   4.9696970e-01   1.2000000e+00   1.2524785e+00
   5.2121212e-01  -1.2000000e+00  -1.4363960e-01
   5.2121212e-01  -1.1757576e+00  -1.4135467e-01
   5.2121212e-01  -1.1515152e+00  -1.3894156e-01
   5.2121212e-01  -1.1272727e+00  -1.3639494e-01
   5.2121212e-01  -1.1030303e+00  -1.3370929e-01
   5.2121212e-01  -1.0787879e+00  -1.3087890e-01
   5.2121212e-01  -1.0545455e+00  -1.2789786e-01
   5.2121212e-01  -1.0303030e+00  -1.2476007e-01
   5.2121212e-01  -1.0060606e+00  -1.2145923e-01
   5.2121212e-01  -9.8181818e-01  -1.1798886e-01
   5.2121212e-01  -9.5757576e-01  -1.1434226e-01
   5.2121212e-01  -9.3333333e-01  -1.1051253e-01
   5.2121212e-01  -9.0909091e-01  -1.0649256e-01
   5.2121212e-01  -8.8484848e-01  -1.0227507e-01
   5.2121212e-01  -8.6060606e-01  -9.7852555e-02
   5.2121212e-01  -8.3636364e-01  -9.3217314e-02
   5.2121212e-01  -8.1212121e-01  -8.8361453e-02
   5.2121212e-01  -7.8787879e-01  -8.3276888e-02
   5.2121212e-01  -7.6363636e-01  -7.7955340e-02
   5.2121212e-01  -7.3939394e-01  -7.2388351e-02
   5.2121212e-01  -7.1515152e-01  -6.6567279e-02
   5.2121212e-01  -6.9090909e-01  -6.0483314e-02
   5.2121212e-01  -6.6666667e-01  -5.4127478e-02
   5.2121212e-01  -6.4242424e-01  -4.7490638e-02
   5.2121212e-01  -6.1818182e-01  -4.0563513e-02
   5.2121212e-01  -5.9393939e-01  -3.3336684e-02
   5.2121212e-01  -5.6969697e-01  -2.5800608e-02
   5.2121212e-01  -5.4545455e-01  -1.7945625e-02
   5.2121212e-01  -5.2121212e-01  -9.7619745e-03
   5.2121212e-01  -4.9696970e-01  -1.2398083e-03
   5.2121212e-01  -4.7272727e-01   7.6307956e-03
   5.2121212e-01  -4.4848485e-01   1.6859818e-02
   5.2121212e-01  -4.2424242e-01   2.6457280e-02
   5.2121212e-01  -4.0000000e-01   3.6433233e-02
   5.2121212e-01  -3.7575758e-01   4.6797734e-02
   5.2121212e-01  -3.5151515e-01   5.7560833e-02
   5.2121212e-01  -3.2727273e-01   6.8732554e-02
   5.2121212e-01  -3.0303030e-01   8.0322875e-02
   5.2121212e-01  -2.7878788e-01   9.2341714e-02
   5.2121212e-01  -2.5454545e-01   1.0479890e-01
   5.2121212e-01  -2.3030303e-01   1.1770418e-01
   5.2121212e-01  -2.0606061e-01   1.3106714e-01
   5.2121212e-01  -1.8181818e-01   1.4489728e-01
   5.2121212e-01  -1.5757576e-01   1.5920388e-01
   5.2121212e-01  -1.3333333e-01   1.7399609e-01
   5.2121212e-01  -1.0909091e-01   1.8928281e-01
   5.2121212e-01  -8.4848485e-02   2.0507273e-01
   5.2121212e-01  -6.0606061e-02   2.2137430e-01
   5.2121212e-01  -3.6363636e-02   2.3819565e-01
   5.2121212e-01  -1.2121212e-02   2.5554462e-01
   5.2121212e-01   1.2121212e-02   2.7342868e-01
   5.2121212e-01   3.6363636e-02   2.9185493e-01
   5.2121212e-01   6.0606061e-02   3.1083001e-01
   5.2121212e-01   8.4848485e-02   3.3036006e-01
   5.2121212e-01   1.0909091e-01   3.5045068e-01
   5.2121212e-01   1.3333333e-01   3.7110679e-01
   5.2121212e-01   1.5757576e-01   3.9233260e-01
   5.2121212e-01   1.8181818e-01   4.1413147e-01
   5.2121212e-01   2.0606061e-01   4.3650576e-01
   5.2121212e-01   2.3030303e-01   4.5945668e-01
   5.2121212e-01   2.5454545e-01   4.8298410e-01
   5.2121212e-01   2.7878788e-01   5.0708632e-01
   5.2121212e-01   3.0303030e-01   5.3175978e-01
   5.2121212e-01   3.2727273e-01   5.5699872e-01
   5.2121212e-01   3.5151515e-01   5.8279483e-01
   5.2121212e-01   3.7575758e-01   6.0913674e-01
   5.2121212e-01   4.0000000e-01   6.3600949e-01
   5.2121212e-01   4.2424242e-01   6.6339389e-01
   5.2121212e-01   4.4848485e-01   6.9126579e-01
   5.2121212e-01   4.7272727e-01   7.1959519e-01
   5.2121212e-01   4.9696970e-01   7.4834525e-01
   5.2121212e-01   5.2121212e-01   7.7747119e-01
   5.2121212e-01   5.4545455e-01   8.0691900e-01
   5.2121212e-01   5.6969697e-01   8.3662408e-01
   5.2121212e-01   5.9393939e-01   8.6650967e-01
   5.2121212e-01   6.1818182e-01   8.9648533e-01
   5.2121212e-01   6.4242424e-01   9.2644529e-01
   5.2121212e-01   6.6666667e-01   9.5626690e-01
   5.2121212e-01   6.9090909e-01   9.8580932e-01
   5.2121212e-01   7.1515152e-01   1.0149125e+00
   5.2121212e-01   7.3939394e-01   1.0433967e+00
   5.2121212e-01   7.6363636e-01   1.0710631e+00
   5.2121212e-01   7.8787879e-01   1.0976950e+00
   5.2121212e-01   8.1212121e-01   1.1230612e+00
   5.2121212e-01   8.3636364e-01   1.1469200e+00
   5.2121212e-01   8.6060606e-01   1.1690261e+00
   5.2121212e-01   8.8484848e-01   1.1891383e+00
   5.2121212e-01   9.0909091e-01   1.2070288e+00
   5.2121212e-01   9.3333333e-01   1.2224942e+00
   5.2121212e-01   9.5757576e-01   1.2353652e+00
   5.2121212e-01   9.8181818e-01   1.2455166e+00
   5.2121212e-01   1.0060606e+00   1.2528741e+00
   5.2121212e-01   1.0303030e+00   1.2574192e+00
   5.2121212e-01   1.0545455e+00   1.2591902e+00
   5.2121212e-01   1.0787879e+00   1.2582788e+00
   5.2121212e-01   1.1030303e+00   1.2548248e+00
   5.2121212e-01   1.1272727e+00   1.2490074e+00
   5.2121212e-01   1.1515152e+00   1.2410349e+00
   5.2121212e-01   1.1757576e+00   1.2311345e+00
   5.2121212e-01   1.2000000e+00   1.2195420e+00
   5.4545455e-01  -1.2000000e+00  -1.3687431e-01
   5.4545455e-01  -1.1757576e+00  -1.3449055e-01
   5.4545455e-01  -1.1515152e+00  -1.3197833e-01
   5.4545455e-01  -1.1272727e+00  -1.2933243e-01
   5.4545455e-01  -1.1030303e+00  -1.2654745e-01
   5.4545455e-01  -1.0787879e+00  -1.2361782e-01
   5.4545455e-01  -1.0545455e+00  -1.2053779e-01
   5.4545455e-01  -1.0303030e+00  -1.1730144e-01
   5.4545455e-01  -1.0060606e+00  -1.1390263e-01
   5.4545455e-01  -9.8181818e-01  -1.1033506e-01
   5.4545455e-01  -9.5757576e-01  -1.0659224e-01
   5.4545455e-01  -9.3333333e-01  -1.0266749e-01
   5.4545455e-01  -9.0909091e-01  -9.8553948e-02
   5.4545455e-01  -8.8484848e-01  -9.4244555e-02
   5.4545455e-01  -8.6060606e-01  -8.9732076e-02
   5.4545455e-01  -8.3636364e-01  -8.5009092e-02
   5.4545455e-01  -8.1212121e-01  -8.0068003e-02
   5.4545455e-01  -7.8787879e-01  -7.4901035e-02
   5.4545455e-01  -7.6363636e-01  -6.9500240e-02
   5.4545455e-01  -7.3939394e-01  -6.3857504e-02
   5.4545455e-01  -7.1515152e-01  -5.7964552e-02
   5.4545455e-01  -6.9090909e-01  -5.1812956e-02
   5.4545455e-01  -6.6666667e-01  -4.5394140e-02
   5.4545455e-01  -6.4242424e-01  -3.8699391e-02
   5.4545455e-01  -6.1818182e-01  -3.1719867e-02
   5.4545455e-01  -5.9393939e-01  -2.4446608e-02
   5.4545455e-01  -5.6969697e-01  -1.6870547e-02
   5.4545455e-01  -5.4545455e-01  -8.9825208e-03
   5.4545455e-01  -5.2121212e-01  -7.7328597e-04
   5.4545455e-01  -4.9696970e-01   7.7664710e-03
   5.4545455e-01  -4.7272727e-01   1.6646117e-02
   5.4545455e-01  -4.4848485e-01   2.5875058e-02
   5.4545455e-01  -4.2424242e-01   3.5462723e-02
   5.4545455e-01  -4.0000000e-01   4.5418546e-02
   5.4545455e-01  -3.7575758e-01   5.5751952e-02
   5.4545455e-01  -3.5151515e-01   6.6472335e-02
   5.4545455e-01  -3.2727273e-01   7.7589043e-02
   5.4545455e-01  -3.0303030e-01   8.9111356e-02
   5.4545455e-01  -2.7878788e-01   1.0104847e-01
   5.4545455e-01  -2.5454545e-01   1.1340947e-01
   5.4545455e-01  -2.3030303e-01   1.2620333e-01
   5.4545455e-01  -2.0606061e-01   1.3943885e-01
   5.4545455e-01  -1.8181818e-01   1.5312468e-01
   5.4545455e-01  -1.5757576e-01   1.6726926e-01
   5.4545455e-01  -1.3333333e-01   1.8188083e-01
   5.4545455e-01  -1.0909091e-01   1.9696737e-01
   5.4545455e-01  -8.4848485e-02   2.1253660e-01
   5.4545455e-01  -6.0606061e-02   2.2859592e-01
   5.4545455e-01  -3.6363636e-02   2.4515241e-01
   5.4545455e-01  -1.2121212e-02   2.6221275e-01
   5.4545455e-01   1.2121212e-02   2.7978324e-01
   5.4545455e-01   3.6363636e-02   2.9786967e-01
   5.4545455e-01   6.0606061e-02   3.1647736e-01
   5.4545455e-01   8.4848485e-02   3.3561098e-01
   5.4545455e-01   1.0909091e-01   3.5527459e-01
   5.4545455e-01   1.3333333e-01   3.7547148e-01
   5.4545455e-01   1.5757576e-01   3.9620407e-01
   5.4545455e-01   1.8181818e-01   4.1747383e-01
   5.4545455e-01   2.0606061e-01   4.3928107e-01
   5.4545455e-01   2.3030303e-01   4.6162483e-01
   5.4545455e-01   2.5454545e-01   4.8450265e-01
   5.4545455e-01   2.7878788e-01   5.0791032e-01
   5.4545455e-01   3.0303030e-01   5.3184161e-01
   5.4545455e-01   3.2727273e-01   5.5628795e-01
   5.4545455e-01   3.5151515e-01   5.8123805e-01
   5.4545455e-01   3.7575758e-01   6.0667743e-01
   5.4545455e-01   4.0000000e-01   6.3258792e-01
   5.4545455e-01   4.2424242e-01   6.5894704e-01
   5.4545455e-01   4.4848485e-01   6.8572734e-01
   5.4545455e-01   4.7272727e-01   7.1289563e-01
   5.4545455e-01   4.9696970e-01   7.4041207e-01
   5.4545455e-01   5.2121212e-01   7.6822923e-01
   5.4545455e-01   5.4545455e-01   7.9629099e-01
   5.4545455e-01   5.6969697e-01   8.2453144e-01
   5.4545455e-01   5.9393939e-01   8.5287364e-01
   5.4545455e-01   6.1818182e-01   8.8122843e-01
   5.4545455e-01   6.4242424e-01   9.0949324e-01
   5.4545455e-01   6.6666667e-01   9.3755108e-01
   5.4545455e-01   6.9090909e-01   9.6526969e-01
   5.4545455e-01   7.1515152e-01   9.9250113e-01
   5.4545455e-01   7.3939394e-01   1.0190819e+00
   5.4545455e-01   7.6363636e-01   1.0448338e+00
   5.4545455e-01   7.8787879e-01   1.0695656e+00
   5.4545455e-01   8.1212121e-01   1.0930762e+00
   5.4545455e-01   8.3636364e-01   1.1151584e+00
   5.4545455e-01   8.6060606e-01   1.1356044e+00
   5.4545455e-01   8.8484848e-01   1.1542126e+00
   5.4545455e-01   9.0909091e-01   1.1707947e+00
   5.4545455e-01   9.3333333e-01   1.1851837e+00
   5.4545455e-01   9.5757576e-01   1.1972420e+00
   5.4545455e-01   9.8181818e-01   1.2068679e+00
   5.4545455e-01   1.0060606e+00   1.2140013e+00
   5.4545455e-01   1.0303030e+00   1.2186267e+00
   5.4545455e-01   1.0545455e+00   1.2207737e+00
   5.4545455e-01   1.0787879e+00   1.2205156e+00
   5.4545455e-01   1.1030303e+00   1.2179644e+00
   5.4545455e-01   1.1272727e+00   1.2132650e+00
   5.4545455e-01   1.1515152e+00   1.2065879e+00
   5.4545455e-01   1.1757576e+00   1.1981206e+00
   5.4545455e-01   1.2000000e+00   1.1880605e+00
   5.6969697e-01  -1.2000000e+00  -1.3023241e-01
   5.6969697e-01  -1.1757576e+00  -1.2775488e-01
   5.6969697e-01  -1.1515152e+00  -1.2514876e-01
   5.6969697e-01  -1.1272727e+00  -1.2240896e-01
   5.6969697e-01  -1.1030303e+00  -1.1953021e-01
   5.6969697e-01  -1.0787879e+00  -1.1650711e-01
   5.6969697e-01  -1.0545455e+00  -1.1333403e-01
   5.6969697e-01  -1.0303030e+00  -1.1000523e-01
   5.6969697e-01  -1.0060606e+00  -1.0651474e-01
   5.6969697e-01  -9.8181818e-01  -1.0285647e-01
   5.6969697e-01  -9.5757576e-01  -9.9024119e-02
   5.6969697e-01  -9.3333333e-01  -9.5011224e-02
   5.6969697e-01  -9.0909091e-01  -9.0811151e-02
   5.6969697e-01  -8.8484848e-01  -8.6417093e-02
   5.6969697e-01  -8.6060606e-01  -8.1822072e-02
   5.6969697e-01  -8.3636364e-01  -7.7018945e-02
   5.6969697e-01  -8.1212121e-01  -7.2000404e-02
   5.6969697e-01  -7.8787879e-01  -6.6758981e-02
   5.6969697e-01  -7.6363636e-01  -6.1287053e-02
   5.6969697e-01  -7.3939394e-01  -5.5576847e-02
   5.6969697e-01  -7.1515152e-01  -4.9620445e-02
   5.6969697e-01  -6.9090909e-01  -4.3409795e-02
   5.6969697e-01  -6.6666667e-01  -3.6936714e-02
   5.6969697e-01  -6.4242424e-01  -3.0192899e-02
   5.6969697e-01  -6.1818182e-01  -2.3169938e-02
   5.6969697e-01  -5.9393939e-01  -1.5859318e-02
   5.6969697e-01  -5.6969697e-01  -8.2524360e-03
   5.6969697e-01  -5.4545455e-01  -3.4061430e-04
   5.6969697e-01  -5.2121212e-01   7.8848895e-03
   5.6969697e-01  -4.9696970e-01   1.6432868e-02
   5.6969697e-01  -4.7272727e-01   2.5312147e-02
   5.6969697e-01  -4.4848485e-01   3.4531576e-02
   5.6969697e-01  -4.2424242e-01   4.4100005e-02
   5.6969697e-01  -4.0000000e-01   5.4026273e-02
   5.6969697e-01  -3.7575758e-01   6.4319185e-02
   5.6969697e-01  -3.5151515e-01   7.4987502e-02
   5.6969697e-01  -3.2727273e-01   8.6039912e-02
   5.6969697e-01  -3.0303030e-01   9.7485019e-02
   5.6969697e-01  -2.7878788e-01   1.0933132e-01
   5.6969697e-01  -2.5454545e-01   1.2158717e-01
   5.6969697e-01  -2.3030303e-01   1.3426079e-01
   5.6969697e-01  -2.0606061e-01   1.4736021e-01
   5.6969697e-01  -1.8181818e-01   1.6089328e-01
   5.6969697e-01  -1.5757576e-01   1.7486761e-01
   5.6969697e-01  -1.3333333e-01   1.8929056e-01
   5.6969697e-01  -1.0909091e-01   2.0416920e-01
   5.6969697e-01  -8.4848485e-02   2.1951032e-01
   5.6969697e-01  -6.0606061e-02   2.3532032e-01
   5.6969697e-01  -3.6363636e-02   2.5160523e-01
   5.6969697e-01  -1.2121212e-02   2.6837067e-01
   5.6969697e-01   1.2121212e-02   2.8562175e-01
   5.6969697e-01   3.6363636e-02   3.0336308e-01
   5.6969697e-01   6.0606061e-02   3.2159865e-01
   5.6969697e-01   8.4848485e-02   3.4033179e-01
   5.6969697e-01   1.0909091e-01   3.5956509e-01
   5.6969697e-01   1.3333333e-01   3.7930030e-01
   5.6969697e-01   1.5757576e-01   3.9953820e-01
   5.6969697e-01   1.8181818e-01   4.2027848e-01
   5.6969697e-01   2.0606061e-01   4.4151961e-01
   5.6969697e-01   2.3030303e-01   4.6325865e-01
   5.6969697e-01   2.5454545e-01   4.8549102e-01
   5.6969697e-01   2.7878788e-01   5.0821030e-01
   5.6969697e-01   3.0303030e-01   5.3140793e-01
   5.6969697e-01   3.2727273e-01   5.5507290e-01
   5.6969697e-01   3.5151515e-01   5.7919138e-01
   5.6969697e-01   3.7575758e-01   6.0374631e-01
   5.6969697e-01   4.0000000e-01   6.2871688e-01
   5.6969697e-01   4.2424242e-01   6.5407803e-01
   5.6969697e-01   4.4848485e-01   6.7979980e-01
   5.6969697e-01   4.7272727e-01   7.0584666e-01
   5.6969697e-01   4.9696970e-01   7.3217674e-01
   5.6969697e-01   5.2121212e-01   7.5874103e-01
   5.6969697e-01   5.4545455e-01   7.8548245e-01
   5.6969697e-01   5.6969697e-01   8.1233500e-01
   5.6969697e-01   5.9393939e-01   8.3922278e-01
   5.6969697e-01   6.1818182e-01   8.6605908e-01
   5.6969697e-01   6.4242424e-01   8.9274562e-01
   5.6969697e-01   6.6666667e-01   9.1917187e-01
   5.6969697e-01   6.9090909e-01   9.4521461e-01
   5.6969697e-01   7.1515152e-01   9.7073796e-01
   5.6969697e-01   7.3939394e-01   9.9559380e-01
   5.6969697e-01   7.6363636e-01   1.0196228e+00
   5.6969697e-01   7.8787879e-01   1.0426565e+00
   5.6969697e-01   8.1212121e-01   1.0645196e+00
   5.6969697e-01   8.3636364e-01   1.0850339e+00
   5.6969697e-01   8.6060606e-01   1.1040228e+00
   5.6969697e-01   8.8484848e-01   1.1213167e+00
   5.6969697e-01   9.0909091e-01   1.1367584e+00
   5.6969697e-01   9.3333333e-01   1.1502100e+00
   5.6969697e-01   9.5757576e-01   1.1615581e+00
   5.6969697e-01   9.8181818e-01   1.1707194e+00
   5.6969697e-01   1.0060606e+00   1.1776443e+00
   5.6969697e-01   1.0303030e+00   1.1823197e+00
   5.6969697e-01   1.0545455e+00   1.1847690e+00
   5.6969697e-01   1.0787879e+00   1.1850509e+00
   5.6969697e-01   1.1030303e+00   1.1832563e+00
   5.6969697e-01   1.1272727e+00   1.1795034e+00
   5.6969697e-01   1.1515152e+00   1.1739326e+00
   5.6969697e-01   1.1757576e+00   1.1666998e+00
   5.6969697e-01   1.2000000e+00   1.1579711e+00
   5.9393939e-01  -1.2000000e+00  -1.2371414e-01
   5.9393939e-01  -1.1757576e+00  -1.2114776e-01
   5.9393939e-01  -1.1515152e+00  -1.1845283e-01
   5.9393939e-01  -1.1272727e+00  -1.1562440e-01
   5.9393939e-01  -1.1030303e+00  -1.1265732e-01
   5.9393939e-01  -1.0787879e+00  -1.0954633e-01
   5.9393939e-01  -1.0545455e+00  -1.0628598e-01
   5.9393939e-01  -1.0303030e+00  -1.0287066e-01
   5.9393939e-01  -1.0060606e+00  -9.9294624e-02
   5.9393939e-01  -9.8181818e-01  -9.5551936e-02
   5.9393939e-01  -9.5757576e-01  -9.1636512e-02
   5.9393939e-01  -9.3333333e-01  -8.7542106e-02
   5.9393939e-01  -9.0909091e-01  -8.3262312e-02
   5.9393939e-01  -8.8484848e-01  -7.8790565e-02
   5.9393939e-01  -8.6060606e-01  -7.4120147e-02
   5.9393939e-01  -8.3636364e-01  -6.9244186e-02
   5.9393939e-01  -8.1212121e-01  -6.4155661e-02
   5.9393939e-01  -7.8787879e-01  -5.8847408e-02
   5.9393939e-01  -7.6363636e-01  -5.3312121e-02
   5.9393939e-01  -7.3939394e-01  -4.7542362e-02
   5.9393939e-01  -7.1515152e-01  -4.1530566e-02
   5.9393939e-01  -6.9090909e-01  -3.5269045e-02
   5.9393939e-01  -6.6666667e-01  -2.8750003e-02
   5.9393939e-01  -6.4242424e-01  -2.1965538e-02
   5.9393939e-01  -6.1818182e-01  -1.4907654e-02
   5.9393939e-01  -5.9393939e-01  -7.5682763e-03
   5.9393939e-01  -5.6969697e-01   6.0745404e-05
   5.9393939e-01  -5.4545455e-01   7.9876185e-03
   5.9393939e-01  -5.2121212e-01   1.6220597e-02
   5.9393939e-01  -4.9696970e-01   2.4767966e-02
   5.9393939e-01  -4.7272727e-01   3.3638029e-02
   5.9393939e-01  -4.4848485e-01   4.2839092e-02
   5.9393939e-01  -4.2424242e-01   5.2379444e-02
   5.9393939e-01  -4.0000000e-01   6.2267345e-02
   5.9393939e-01  -3.7575758e-01   7.2511003e-02
   5.9393939e-01  -3.5151515e-01   8.3118560e-02
   5.9393939e-01  -3.2727273e-01   9.4098067e-02
   5.9393939e-01  -3.0303030e-01   1.0545747e-01
   5.9393939e-01  -2.7878788e-01   1.1720458e-01
   5.9393939e-01  -2.5454545e-01   1.2934707e-01
   5.9393939e-01  -2.3030303e-01   1.4189241e-01
   5.9393939e-01  -2.0606061e-01   1.5484790e-01
   5.9393939e-01  -1.8181818e-01   1.6822059e-01
   5.9393939e-01  -1.5757576e-01   1.8201729e-01
   5.9393939e-01  -1.3333333e-01   1.9624453e-01
   5.9393939e-01  -1.0909091e-01   2.1090851e-01
   5.9393939e-01  -8.4848485e-02   2.2601509e-01
   5.9393939e-01  -6.0606061e-02   2.4156972e-01
   5.9393939e-01  -3.6363636e-02   2.5757746e-01
   5.9393939e-01  -1.2121212e-02   2.7404285e-01
   5.9393939e-01   1.2121212e-02   2.9096993e-01
   5.9393939e-01   3.6363636e-02   3.0836213e-01
   5.9393939e-01   6.0606061e-02   3.2622224e-01
   5.9393939e-01   8.4848485e-02   3.4455229e-01
   5.9393939e-01   1.0909091e-01   3.6335353e-01
   5.9393939e-01   1.3333333e-01   3.8262625e-01
   5.9393939e-01   1.5757576e-01   4.0236972e-01
   5.9393939e-01   1.8181818e-01   4.2258204e-01
   5.9393939e-01   2.0606061e-01   4.4325999e-01
   5.9393939e-01   2.3030303e-01   4.6439882e-01
   5.9393939e-01   2.5454545e-01   4.8599212e-01
   5.9393939e-01   2.7878788e-01   5.0803152e-01
   5.9393939e-01   3.0303030e-01   5.3050643e-01
   5.9393939e-01   3.2727273e-01   5.5340379e-01
   5.9393939e-01   3.5151515e-01   5.7670765e-01
   5.9393939e-01   3.7575758e-01   6.0039883e-01
   5.9393939e-01   4.0000000e-01   6.2445446e-01
   5.9393939e-01   4.2424242e-01   6.4884748e-01
   5.9393939e-01   4.4848485e-01   6.7354612e-01
   5.9393939e-01   4.7272727e-01   6.9851328e-01
   5.9393939e-01   4.9696970e-01   7.2370587e-01
   5.9393939e-01   5.2121212e-01   7.4907419e-01
   5.9393939e-01   5.4545455e-01   7.7456114e-01
   5.9393939e-01   5.6969697e-01   8.0010155e-01
   5.9393939e-01   5.9393939e-01   8.2562144e-01
   5.9393939e-01   6.1818182e-01   8.5103744e-01
   5.9393939e-01   6.4242424e-01   8.7625619e-01
   5.9393939e-01   6.6666667e-01   9.0117403e-01
   5.9393939e-01   6.9090909e-01   9.2567687e-01
   5.9393939e-01   7.1515152e-01   9.4964043e-01
   5.9393939e-01   7.3939394e-01   9.7293091e-01
   5.9393939e-01   7.6363636e-01   9.9540614e-01
   5.9393939e-01   7.8787879e-01   1.0169174e+00
   5.9393939e-01   8.1212121e-01   1.0373119e+00
   5.9393939e-01   8.3636364e-01   1.0564359e+00
   5.9393939e-01   8.6060606e-01   1.0741385e+00
   5.9393939e-01   8.8484848e-01   1.0902760e+00
   5.9393939e-01   9.0909091e-01   1.1047165e+00
   5.9393939e-01   9.3333333e-01   1.1173448e+00
   5.9393939e-01   9.5757576e-01   1.1280667e+00
   5.9393939e-01   9.8181818e-01   1.1368132e+00
   5.9393939e-01   1.0060606e+00   1.1435431e+00
   5.9393939e-01   1.0303030e+00   1.1482448e+00
   5.9393939e-01   1.0545455e+00   1.1509371e+00
   5.9393939e-01   1.0787879e+00   1.1516674e+00
   5.9393939e-01   1.1030303e+00   1.1505101e+00
   5.9393939e-01   1.1272727e+00   1.1475624e+00
   5.9393939e-01   1.1515152e+00   1.1429408e+00
   5.9393939e-01   1.1757576e+00   1.1367758e+00
   5.9393939e-01   1.2000000e+00   1.1292075e+00
   6.1818182e-01  -1.2000000e+00  -1.1731958e-01
   6.1818182e-01  -1.1757576e+00  -1.1466916e-01
   6.1818182e-01  -1.1515152e+00  -1.1189040e-01
   6.1818182e-01  -1.1272727e+00  -1.0897845e-01
   6.1818182e-01  -1.1030303e+00  -1.0592832e-01
   6.1818182e-01  -1.0787879e+00  -1.0273488e-01
   6.1818182e-01  -1.0545455e+00  -9.9392855e-02
   6.1818182e-01  -1.0303030e+00  -9.5896797e-02
   6.1818182e-01  -1.0060606e+00  -9.2241127e-02
   6.1818182e-01  -9.8181818e-01  -8.8420109e-02
   6.1818182e-01  -9.5757576e-01  -8.4427861e-02
   6.1818182e-01  -9.3333333e-01  -8.0258350e-02
   6.1818182e-01  -9.0909091e-01  -7.5905398e-02
   6.1818182e-01  -8.8484848e-01  -7.1362683e-02
   6.1818182e-01  -8.6060606e-01  -6.6623740e-02
   6.1818182e-01  -8.3636364e-01  -6.1681966e-02
   6.1818182e-01  -8.1212121e-01  -5.6530623e-02
   6.1818182e-01  -7.8787879e-01  -5.1162845e-02
   6.1818182e-01  -7.6363636e-01  -4.5571639e-02
   6.1818182e-01  -7.3939394e-01  -3.9749896e-02
   6.1818182e-01  -7.1515152e-01  -3.3690392e-02
   6.1818182e-01  -6.9090909e-01  -2.7385800e-02
   6.1818182e-01  -6.6666667e-01  -2.0828700e-02
   6.1818182e-01  -6.4242424e-01  -1.4011580e-02
   6.1818182e-01  -6.1818182e-01  -6.9268535e-03
   6.1818182e-01  -5.9393939e-01   4.3313152e-04
   6.1818182e-01  -5.6969697e-01   8.0760832e-03
   6.1818182e-01  -5.4545455e-01   1.6009751e-02
   6.1818182e-01  -5.2121212e-01   2.4241916e-02
   6.1818182e-01  -4.9696970e-01   3.2780370e-02
   6.1818182e-01  -4.7272727e-01   4.1632909e-02
   6.1818182e-01  -4.4848485e-01   5.0807313e-02
   6.1818182e-01  -4.2424242e-01   6.0311326e-02
   6.1818182e-01  -4.0000000e-01   7.0152649e-02
   6.1818182e-01  -3.7575758e-01   8.0338908e-02
   6.1818182e-01  -3.5151515e-01   9.0877649e-02
   6.1818182e-01  -3.2727273e-01   1.0177631e-01
   6.1818182e-01  -3.0303030e-01   1.1304219e-01
   6.1818182e-01  -2.7878788e-01   1.2468245e-01
   6.1818182e-01  -2.5454545e-01   1.3670407e-01
   6.1818182e-01  -2.3030303e-01   1.4911385e-01
   6.1818182e-01  -2.0606061e-01   1.6191833e-01
   6.1818182e-01  -1.8181818e-01   1.7512384e-01
   6.1818182e-01  -1.5757576e-01   1.8873639e-01
   6.1818182e-01  -1.3333333e-01   2.0276171e-01
   6.1818182e-01  -1.0909091e-01   2.1720516e-01
   6.1818182e-01  -8.4848485e-02   2.3207172e-01
   6.1818182e-01  -6.0606061e-02   2.4736595e-01
   6.1818182e-01  -3.6363636e-02   2.6309194e-01
   6.1818182e-01  -1.2121212e-02   2.7925325e-01
   6.1818182e-01   1.2121212e-02   2.9585288e-01
   6.1818182e-01   3.6363636e-02   3.1289316e-01
   6.1818182e-01   6.0606061e-02   3.3037574e-01
   6.1818182e-01   8.4848485e-02   3.4830147e-01
   6.1818182e-01   1.0909091e-01   3.6667031e-01
   6.1818182e-01   1.3333333e-01   3.8548126e-01
   6.1818182e-01   1.5757576e-01   4.0473218e-01
   6.1818182e-01   1.8181818e-01   4.2441974e-01
   6.1818182e-01   2.0606061e-01   4.4453918e-01
   6.1818182e-01   2.3030303e-01   4.6508421e-01
   6.1818182e-01   2.5454545e-01   4.8604677e-01
   6.1818182e-01   2.7878788e-01   5.0741680e-01
   6.1818182e-01   3.0303030e-01   5.2918203e-01
   6.1818182e-01   3.2727273e-01   5.5132764e-01
   6.1818182e-01   3.5151515e-01   5.7383598e-01
   6.1818182e-01   3.7575758e-01   5.9668621e-01
   6.1818182e-01   4.0000000e-01   6.1985385e-01
   6.1818182e-01   4.2424242e-01   6.4331043e-01
   6.1818182e-01   4.4848485e-01   6.6702293e-01
   6.1818182e-01   4.7272727e-01   6.9095334e-01
   6.1818182e-01   4.9696970e-01   7.1505805e-01
   6.1818182e-01   5.2121212e-01   7.3928738e-01
   6.1818182e-01   5.4545455e-01   7.6358491e-01
   6.1818182e-01   5.6969697e-01   7.8788703e-01
   6.1818182e-01   5.9393939e-01   8.1212235e-01
   6.1818182e-01   6.1818182e-01   8.3621133e-01
   6.1818182e-01   6.4242424e-01   8.6006592e-01
   6.1818182e-01   6.6666667e-01   8.8358947e-01
   6.1818182e-01   6.9090909e-01   9.0667680e-01
   6.1818182e-01   7.1515152e-01   9.2921458e-01
   6.1818182e-01   7.3939394e-01   9.5108216e-01
   6.1818182e-01   7.6363636e-01   9.7215270e-01
   6.1818182e-01   7.8787879e-01   9.9229491e-01
   6.1818182e-01   8.1212121e-01   1.0113752e+00
   6.1818182e-01   8.3636364e-01   1.0292605e+00
   6.1818182e-01   8.6060606e-01   1.0458212e+00
   6.1818182e-01   8.8484848e-01   1.0609350e+00
   6.1818182e-01   9.0909091e-01   1.0744903e+00
   6.1818182e-01   9.3333333e-01   1.0863901e+00
   6.1818182e-01   9.5757576e-01   1.0965555e+00
   6.1818182e-01   9.8181818e-01   1.1049287e+00
   6.1818182e-01   1.0060606e+00   1.1114749e+00
   6.1818182e-01   1.0303030e+00   1.1161843e+00
   6.1818182e-01   1.0545455e+00   1.1190715e+00
   6.1818182e-01   1.0787879e+00   1.1201755e+00
   6.1818182e-01   1.1030303e+00   1.1195573e+00
   6.1818182e-01   1.1272727e+00   1.1172978e+00
   6.1818182e-01   1.1515152e+00   1.1134940e+00
   6.1818182e-01   1.1757576e+00   1.1082558e+00
   6.1818182e-01   1.2000000e+00   1.1017022e+00
   6.4242424e-01  -1.2000000e+00  -1.1104865e-01
   6.4242424e-01  -1.1757576e+00  -1.0831889e-01
   6.4242424e-01  -1.1515152e+00  -1.0546112e-01
   6.4242424e-01  -1.1272727e+00  -1.0247065e-01
   6.4242424e-01  -1.1030303e+00  -9.9342603e-02
   6.4242424e-01  -1.0787879e+00  -9.6072009e-02
   6.4242424e-01  -1.0545455e+00  -9.2653737e-02
   6.4242424e-01  -1.0303030e+00  -8.9082520e-02
   6.4242424e-01  -1.0060606e+00  -8.5352952e-02
   6.4242424e-01  -9.8181818e-01  -8.1459489e-02
   6.4242424e-01  -9.5757576e-01  -7.7396448e-02
   6.4242424e-01  -9.3333333e-01  -7.3158011e-02
   6.4242424e-01  -9.0909091e-01  -6.8738225e-02
   6.4242424e-01  -8.8484848e-01  -6.4131006e-02
   6.4242424e-01  -8.6060606e-01  -5.9330141e-02
   6.4242424e-01  -8.3636364e-01  -5.4329292e-02
   6.4242424e-01  -8.1212121e-01  -4.9122000e-02
   6.4242424e-01  -7.8787879e-01  -4.3701690e-02
   6.4242424e-01  -7.6363636e-01  -3.8061677e-02
   6.4242424e-01  -7.3939394e-01  -3.2195172e-02
   6.4242424e-01  -7.1515152e-01  -2.6095288e-02
   6.4242424e-01  -6.9090909e-01  -1.9755051e-02
   6.4242424e-01  -6.6666667e-01  -1.3167403e-02
   6.4242424e-01  -6.4242424e-01  -6.3252165e-03
   6.4242424e-01  -6.1818182e-01   7.7869766e-04
   6.4242424e-01  -5.9393939e-01   8.1515798e-03
   6.4242424e-01  -5.6969697e-01   1.5800709e-02
   6.4242424e-01  -5.4545455e-01   2.3733391e-02
   6.4242424e-01  -5.2121212e-01   3.1956945e-02
   6.4242424e-01  -4.9696970e-01   4.0478687e-02
   6.4242424e-01  -4.7272727e-01   4.9305921e-02
   6.4242424e-01  -4.4848485e-01   5.8445914e-02
   6.4242424e-01  -4.2424242e-01   6.7905889e-02
   6.4242424e-01  -4.0000000e-01   7.7693000e-02
   6.4242424e-01  -3.7575758e-01   8.7814315e-02
   6.4242424e-01  -3.5151515e-01   9.8276800e-02
   6.4242424e-01  -3.2727273e-01   1.0908730e-01
   6.4242424e-01  -3.0303030e-01   1.2025249e-01
   6.4242424e-01  -2.7878788e-01   1.3177891e-01
   6.4242424e-01  -2.5454545e-01   1.4367289e-01
   6.4242424e-01  -2.3030303e-01   1.5594053e-01
   6.4242424e-01  -2.0606061e-01   1.6858770e-01
   6.4242424e-01  -1.8181818e-01   1.8161999e-01
   6.4242424e-01  -1.5757576e-01   1.9504267e-01
   6.4242424e-01  -1.3333333e-01   2.0886069e-01
   6.4242424e-01  -1.0909091e-01   2.2307862e-01
   6.4242424e-01  -8.4848485e-02   2.3770060e-01
   6.4242424e-01  -6.0606061e-02   2.5273034e-01
   6.4242424e-01  -3.6363636e-02   2.6817101e-01
   6.4242424e-01  -1.2121212e-02   2.8402524e-01
   6.4242424e-01   1.2121212e-02   3.0029504e-01
   6.4242424e-01   3.6363636e-02   3.1698175e-01
   6.4242424e-01   6.0606061e-02   3.3408595e-01
   6.4242424e-01   8.4848485e-02   3.5160736e-01
   6.4242424e-01   1.0909091e-01   3.6954481e-01
   6.4242424e-01   1.3333333e-01   3.8789607e-01
   6.4242424e-01   1.5757576e-01   4.0665778e-01
   6.4242424e-01   1.8181818e-01   4.2582528e-01
   6.4242424e-01   2.0606061e-01   4.4539250e-01
   6.4242424e-01   2.3030303e-01   4.6535175e-01
   6.4242424e-01   2.5454545e-01   4.8569356e-01
   6.4242424e-01   2.7878788e-01   5.0640647e-01
   6.4242424e-01   3.0303030e-01   5.2747676e-01
   6.4242424e-01   3.2727273e-01   5.4888822e-01
   6.4242424e-01   3.5151515e-01   5.7062184e-01
   6.4242424e-01   3.7575758e-01   5.9265549e-01
   6.4242424e-01   4.0000000e-01   6.1496357e-01
   6.4242424e-01   4.2424242e-01   6.3751662e-01
   6.4242424e-01   4.4848485e-01   6.6028092e-01
   6.4242424e-01   4.7272727e-01   6.8321807e-01
   6.4242424e-01   4.9696970e-01   7.0628452e-01
   6.4242424e-01   5.2121212e-01   7.2943114e-01
   6.4242424e-01   5.4545455e-01   7.5260281e-01
   6.4242424e-01   5.6969697e-01   7.7573793e-01
   6.4242424e-01   5.9393939e-01   7.9876818e-01
   6.4242424e-01   6.1818182e-01   8.2161815e-01
   6.4242424e-01   6.4242424e-01   8.4420526e-01
   6.4242424e-01   6.6666667e-01   8.6643978e-01
   6.4242424e-01   6.9090909e-01   8.8822503e-01
   6.4242424e-01   7.1515152e-01   9.0945790e-01
   6.4242424e-01   7.3939394e-01   9.3002968e-01
   6.4242424e-01   7.6363636e-01   9.4982720e-01
   6.4242424e-01   7.8787879e-01   9.6873437e-01
   6.4242424e-01   8.1212121e-01   9.8663416e-01
   6.4242424e-01   8.3636364e-01   1.0034108e+00
   6.4242424e-01   8.6060606e-01   1.0189527e+00
   6.4242424e-01   8.8484848e-01   1.0331550e+00
   6.4242424e-01   9.0909091e-01   1.0459226e+00
   6.4242424e-01   9.3333333e-01   1.0571733e+00
   6.4242424e-01   9.5757576e-01   1.0668404e+00
   6.4242424e-01   9.8181818e-01   1.0748751e+00
   6.4242424e-01   1.0060606e+00   1.0812479e+00
   6.4242424e-01   1.0303030e+00   1.0859499e+00
   6.4242424e-01   1.0545455e+00   1.0889929e+00
   6.4242424e-01   1.0787879e+00   1.0904090e+00
   6.4242424e-01   1.1030303e+00   1.0902487e+00
   6.4242424e-01   1.1272727e+00   1.0885795e+00
   6.4242424e-01   1.1515152e+00   1.0854830e+00
   6.4242424e-01   1.1757576e+00   1.0810522e+00
   6.4242424e-01   1.2000000e+00   1.0753885e+00
   6.6666667e-01  -1.2000000e+00  -1.0490113e-01
   6.6666667e-01  -1.1757576e+00  -1.0209660e-01
   6.6666667e-01  -1.1515152e+00  -9.9164542e-02
   6.6666667e-01  -1.1272727e+00  -9.6100384e-02
   6.6666667e-01  -1.1030303e+00  -9.2899413e-02
   6.6666667e-01  -1.0787879e+00  -8.9556789e-02
   6.6666667e-01  -1.0545455e+00  -8.6067540e-02
   6.6666667e-01  -1.0303030e+00  -8.2426570e-02
   6.6666667e-01  -1.0060606e+00  -7.8628649e-02
   6.6666667e-01  -9.8181818e-01  -7.4668423e-02
   6.6666667e-01  -9.5757576e-01  -7.0540408e-02
   6.6666667e-01  -9.3333333e-01  -6.6238998e-02
   6.6666667e-01  -9.0909091e-01  -6.1758463e-02
   6.6666667e-01  -8.8484848e-01  -5.7092955e-02
   6.6666667e-01  -8.6060606e-01  -5.2236507e-02
   6.6666667e-01  -8.3636364e-01  -4.7183043e-02
   6.6666667e-01  -8.1212121e-01  -4.1926377e-02
   6.6666667e-01  -7.8787879e-01  -3.6460221e-02
   6.6666667e-01  -7.6363636e-01  -3.0778191e-02
   6.6666667e-01  -7.3939394e-01  -2.4873812e-02
   6.6666667e-01  -7.1515152e-01  -1.8740525e-02
   6.6666667e-01  -6.9090909e-01  -1.2371699e-02
   6.6666667e-01  -6.6666667e-01  -5.7606339e-03
   6.6666667e-01  -6.4242424e-01   1.0994273e-03
   6.6666667e-01  -6.1818182e-01   8.2152873e-03
   6.6666667e-01  -5.9393939e-01   1.5593785e-02
   6.6666667e-01  -5.6969697e-01   2.3241784e-02
   6.6666667e-01  -5.4545455e-01   3.1166159e-02
   6.6666667e-01  -5.2121212e-01   3.9373782e-02
   6.6666667e-01  -4.9696970e-01   4.7871508e-02
   6.6666667e-01  -4.7272727e-01   5.6666163e-02
   6.6666667e-01  -4.4848485e-01   6.5764524e-02
   6.6666667e-01  -4.2424242e-01   7.5173302e-02
   6.6666667e-01  -4.0000000e-01   8.4899129e-02
   6.6666667e-01  -3.7575758e-01   9.4948531e-02
   6.6666667e-01  -3.5151515e-01   1.0532792e-01
   6.6666667e-01  -3.2727273e-01   1.1604355e-01
   6.6666667e-01  -3.0303030e-01   1.2710154e-01
   6.6666667e-01  -2.7878788e-01   1.3850779e-01
   6.6666667e-01  -2.5454545e-01   1.5026800e-01
   6.6666667e-01  -2.3030303e-01   1.6238764e-01
   6.6666667e-01  -2.0606061e-01   1.7487190e-01
   6.6666667e-01  -1.8181818e-01   1.8772568e-01
   6.6666667e-01  -1.5757576e-01   2.0095354e-01
   6.6666667e-01  -1.3333333e-01   2.1455970e-01
   6.6666667e-01  -1.0909091e-01   2.2854795e-01
   6.6666667e-01  -8.4848485e-02   2.4292166e-01
   6.6666667e-01  -6.0606061e-02   2.5768369e-01
   6.6666667e-01  -3.6363636e-02   2.7283640e-01
   6.6666667e-01  -1.2121212e-02   2.8838153e-01
   6.6666667e-01   1.2121212e-02   3.0432018e-01
   6.6666667e-01   3.6363636e-02   3.2065273e-01
   6.6666667e-01   6.0606061e-02   3.3737878e-01
   6.6666667e-01   8.4848485e-02   3.5449705e-01
   6.6666667e-01   1.0909091e-01   3.7200530e-01
   6.6666667e-01   1.3333333e-01   3.8990023e-01
   6.6666667e-01   1.5757576e-01   4.0817735e-01
   6.6666667e-01   1.8181818e-01   4.2683085e-01
   6.6666667e-01   2.0606061e-01   4.4585349e-01
   6.6666667e-01   2.3030303e-01   4.6523639e-01
   6.6666667e-01   2.5454545e-01   4.8496889e-01
   6.6666667e-01   2.7878788e-01   5.0503834e-01
   6.6666667e-01   3.0303030e-01   5.2542986e-01
   6.6666667e-01   3.2727273e-01   5.4612612e-01
   6.6666667e-01   3.5151515e-01   5.6710709e-01
   6.6666667e-01   3.7575758e-01   5.8834971e-01
   6.6666667e-01   4.0000000e-01   6.0982760e-01
   6.6666667e-01   4.2424242e-01   6.3151077e-01
   6.6666667e-01   4.4848485e-01   6.5336520e-01
   6.6666667e-01   4.7272727e-01   6.7535256e-01
   6.6666667e-01   4.9696970e-01   6.9742979e-01
   6.6666667e-01   5.2121212e-01   7.1954880e-01
   6.6666667e-01   5.4545455e-01   7.4165610e-01
   6.6666667e-01   5.6969697e-01   7.6369255e-01
   6.6666667e-01   5.9393939e-01   7.8559308e-01
   6.6666667e-01   6.1818182e-01   8.0728663e-01
   6.6666667e-01   6.4242424e-01   8.2869604e-01
   6.6666667e-01   6.6666667e-01   8.4973828e-01
   6.6666667e-01   6.9090909e-01   8.7032468e-01
   6.6666667e-01   7.1515152e-01   8.9036155e-01
   6.6666667e-01   7.3939394e-01   9.0975097e-01
   6.6666667e-01   7.6363636e-01   9.2839187e-01
   6.6666667e-01   7.8787879e-01   9.4618144e-01
   6.6666667e-01   8.1212121e-01   9.6301684e-01
   6.6666667e-01   8.3636364e-01   9.7879713e-01
   6.6666667e-01   8.6060606e-01   9.9342553e-01
   6.6666667e-01   8.8484848e-01   1.0068117e+00
   6.6666667e-01   9.0909091e-01   1.0188743e+00
   6.6666667e-01   9.3333333e-01   1.0295431e+00
   6.6666667e-01   9.5757576e-01   1.0387612e+00
   6.6666667e-01   9.8181818e-01   1.0464869e+00
   6.6666667e-01   1.0060606e+00   1.0526951e+00
   6.6666667e-01   1.0303030e+00   1.0573778e+00
   6.6666667e-01   1.0545455e+00   1.0605445e+00
   6.6666667e-01   1.0787879e+00   1.0622216e+00
   6.6666667e-01   1.1030303e+00   1.0624513e+00
   6.6666667e-01   1.1272727e+00   1.0612904e+00
   6.6666667e-01   1.1515152e+00   1.0588077e+00
   6.6666667e-01   1.1757576e+00   1.0550824e+00
   6.6666667e-01   1.2000000e+00   1.0502012e+00
   6.9090909e-01  -1.2000000e+00  -9.8876649e-02
   6.9090909e-01  -1.1757576e+00  -9.6001801e-02
   6.9090909e-01  -1.1515152e+00  -9.3000040e-02
   6.9090909e-01  -1.1272727e+00  -8.9866916e-02
   6.9090909e-01  -1.1030303e+00  -8.6597856e-02
   6.9090909e-01  -1.0787879e+00  -8.3188170e-02
   6.9090909e-01  -1.0545455e+00  -7.9633045e-02
   6.9090909e-01  -1.0303030e+00  -7.5927549e-02
   6.9090909e-01  -1.0060606e+00  -7.2066631e-02
   6.9090909e-01  -9.8181818e-01  -6.8045124e-02
   6.9090909e-01  -9.5757576e-01  -6.3857743e-02
   6.9090909e-01  -9.3333333e-01  -5.9499090e-02
   6.9090909e-01  -9.0909091e-01  -5.4963656e-02
   6.9090909e-01  -8.8484848e-01  -5.0245823e-02
   6.9090909e-01  -8.6060606e-01  -4.5339871e-02
   6.9090909e-01  -8.3636364e-01  -4.0239978e-02
   6.9090909e-01  -8.1212121e-01  -3.4940227e-02
   6.9090909e-01  -7.8787879e-01  -2.9434611e-02
   6.9090909e-01  -7.6363636e-01  -2.3717040e-02
   6.9090909e-01  -7.3939394e-01  -1.7781346e-02
   6.9090909e-01  -7.1515152e-01  -1.1621291e-02
   6.9090909e-01  -6.9090909e-01  -5.2305777e-03
   6.9090909e-01  -6.6666667e-01   1.3971471e-03
   6.9090909e-01  -6.4242424e-01   8.2682780e-03
   6.9090909e-01  -6.1818182e-01   1.5389243e-02
   6.9090909e-01  -5.9393939e-01   2.2766492e-02
   6.9090909e-01  -5.6969697e-01   3.0406484e-02
   6.9090909e-01  -5.4545455e-01   3.8315676e-02
   6.9090909e-01  -5.2121212e-01   4.6500510e-02
   6.9090909e-01  -4.9696970e-01   5.4967393e-02
   6.9090909e-01  -4.7272727e-01   6.3722690e-02
   6.9090909e-01  -4.4848485e-01   7.2772702e-02
   6.9090909e-01  -4.2424242e-01   8.2123650e-02
   6.9090909e-01  -4.0000000e-01   9.1781661e-02
   6.9090909e-01  -3.7575758e-01   1.0175274e-01
   6.9090909e-01  -3.5151515e-01   1.1204276e-01
   6.9090909e-01  -3.2727273e-01   1.2265743e-01
   6.9090909e-01  -3.0303030e-01   1.3360229e-01
   6.9090909e-01  -2.7878788e-01   1.4488266e-01
   6.9090909e-01  -2.5454545e-01   1.5650365e-01
   6.9090909e-01  -2.3030303e-01   1.6847008e-01
   6.9090909e-01  -2.0606061e-01   1.8078653e-01
   6.9090909e-01  -1.8181818e-01   1.9345723e-01
   6.9090909e-01  -1.5757576e-01   2.0648606e-01
   6.9090909e-01  -1.3333333e-01   2.1987654e-01
   6.9090909e-01  -1.0909091e-01   2.3363174e-01
   6.9090909e-01  -8.4848485e-02   2.4775429e-01
   6.9090909e-01  -6.0606061e-02   2.6224628e-01
   6.9090909e-01  -3.6363636e-02   2.7710927e-01
   6.9090909e-01  -1.2121212e-02   2.9234419e-01
   6.9090909e-01   1.2121212e-02   3.0795128e-01
   6.9090909e-01   3.6363636e-02   3.2393006e-01
   6.9090909e-01   6.0606061e-02   3.4027923e-01
   6.9090909e-01   8.4848485e-02   3.5699658e-01
   6.9090909e-01   1.0909091e-01   3.7407893e-01
   6.9090909e-01   1.3333333e-01   3.9152199e-01
   6.9090909e-01   1.5757576e-01   4.0932028e-01
   6.9090909e-01   1.8181818e-01   4.2746702e-01
   6.9090909e-01   2.0606061e-01   4.4595391e-01
   6.9090909e-01   2.3030303e-01   4.6477110e-01
   6.9090909e-01   2.5454545e-01   4.8390691e-01
   6.9090909e-01   2.7878788e-01   5.0334773e-01
   6.9090909e-01   3.0303030e-01   5.2307776e-01
   6.9090909e-01   3.2727273e-01   5.4307882e-01
   6.9090909e-01   3.5151515e-01   5.6333014e-01
   6.9090909e-01   3.7575758e-01   5.8380803e-01
   6.9090909e-01   4.0000000e-01   6.0448570e-01
   6.9090909e-01   4.2424242e-01   6.2533293e-01
   6.9090909e-01   4.4848485e-01   6.4631578e-01
   6.9090909e-01   4.7272727e-01   6.6739634e-01
   6.9090909e-01   4.9696970e-01   6.8853240e-01
   6.9090909e-01   5.2121212e-01   7.0967722e-01
   6.9090909e-01   5.4545455e-01   7.3077927e-01
   6.9090909e-01   5.6969697e-01   7.5178206e-01
   6.9090909e-01   5.9393939e-01   7.7262396e-01
   6.9090909e-01   6.1818182e-01   7.9323824e-01
   6.9090909e-01   6.4242424e-01   8.1355307e-01
   6.9090909e-01   6.6666667e-01   8.3349176e-01
   6.9090909e-01   6.9090909e-01   8.5297315e-01
   6.9090909e-01   7.1515152e-01   8.7191213e-01
   6.9090909e-01   7.3939394e-01   8.9022049e-01
   6.9090909e-01   7.6363636e-01   9.0780786e-01
   6.9090909e-01   7.8787879e-01   9.2458301e-01
   6.9090909e-01   8.1212121e-01   9.4045530e-01
   6.9090909e-01   8.3636364e-01   9.5533639e-01
   6.9090909e-01   8.6060606e-01   9.6914201e-01
   6.9090909e-01   8.8484848e-01   9.8179398e-01
   6.9090909e-01   9.0909091e-01   9.9322210e-01
   6.9090909e-01   9.3333333e-01   1.0033660e+00
   6.9090909e-01   9.5757576e-01   1.0121770e+00
   6.9090909e-01   9.8181818e-01   1.0196192e+00
   6.9090909e-01   1.0060606e+00   1.0256708e+00
   6.9090909e-01   1.0303030e+00   1.0303247e+00
   6.9090909e-01   1.0545455e+00   1.0335884e+00
   6.9090909e-01   1.0787879e+00   1.0354839e+00
   6.9090909e-01   1.1030303e+00   1.0360468e+00
   6.9090909e-01   1.1272727e+00   1.0353247e+00
   6.9090909e-01   1.1515152e+00   1.0333764e+00
   6.9090909e-01   1.1757576e+00   1.0302693e+00
   6.9090909e-01   1.2000000e+00   1.0260782e+00
   7.1515152e-01  -1.2000000e+00  -9.2974732e-02
   7.1515152e-01  -1.1757576e+00  -9.0033900e-02
   7.1515152e-01  -1.1515152e+00  -8.6966883e-02
   7.1515152e-01  -1.1272727e+00  -8.3769363e-02
   7.1515152e-01  -1.1030303e+00  -8.0436906e-02
   7.1515152e-01  -1.0787879e+00  -7.6964970e-02
   7.1515152e-01  -1.0545455e+00  -7.3348900e-02
   7.1515152e-01  -1.0303030e+00  -6.9583930e-02
   7.1515152e-01  -1.0060606e+00  -6.5665184e-02
   7.1515152e-01  -9.8181818e-01  -6.1587681e-02
   7.1515152e-01  -9.5757576e-01  -5.7346332e-02
   7.1515152e-01  -9.3333333e-01  -5.2935945e-02
   7.1515152e-01  -9.0909091e-01  -4.8351229e-02
   7.1515152e-01  -8.8484848e-01  -4.3586795e-02
   7.1515152e-01  -8.6060606e-01  -3.8637161e-02
   7.1515152e-01  -8.3636364e-01  -3.3496756e-02
   7.1515152e-01  -8.1212121e-01  -2.8159928e-02
   7.1515152e-01  -7.8787879e-01  -2.2620943e-02
   7.1515152e-01  -7.6363636e-01  -1.6874000e-02
   7.1515152e-01  -7.3939394e-01  -1.0913230e-02
   7.1515152e-01  -7.1515152e-01  -4.7327078e-03
   7.1515152e-01  -6.9090909e-01   1.6735401e-03
   7.1515152e-01  -6.6666667e-01   8.3115275e-03
   7.1515152e-01  -6.4242424e-01   1.5187298e-02
   7.1515152e-01  -6.1818182e-01   2.2306917e-02
   7.1515152e-01  -5.9393939e-01   2.9676454e-02
   7.1515152e-01  -5.6969697e-01   3.7301981e-02
   7.1515152e-01  -5.4545455e-01   4.5189548e-02
   7.1515152e-01  -5.2121212e-01   5.3345180e-02
   7.1515152e-01  -4.9696970e-01   6.1774853e-02
   7.1515152e-01  -4.7272727e-01   7.0484488e-02
   7.1515152e-01  -4.4848485e-01   7.9479926e-02
   7.1515152e-01  -4.2424242e-01   8.8766918e-02
   7.1515152e-01  -4.0000000e-01   9.8351101e-02
   7.1515152e-01  -3.7575758e-01   1.0823798e-01
   7.1515152e-01  -3.5151515e-01   1.1843292e-01
   7.1515152e-01  -3.2727273e-01   1.2894109e-01
   7.1515152e-01  -3.0303030e-01   1.3976749e-01
   7.1515152e-01  -2.7878788e-01   1.5091688e-01
   7.1515152e-01  -2.5454545e-01   1.6239379e-01
   7.1515152e-01  -2.3030303e-01   1.7420246e-01
   7.1515152e-01  -2.0606061e-01   1.8634685e-01
   7.1515152e-01  -1.8181818e-01   1.9883057e-01
   7.1515152e-01  -1.5757576e-01   2.1165686e-01
   7.1515152e-01  -1.3333333e-01   2.2482857e-01
   7.1515152e-01  -1.0909091e-01   2.3834811e-01
   7.1515152e-01  -8.4848485e-02   2.5221738e-01
   7.1515152e-01  -6.0606061e-02   2.6643778e-01
   7.1515152e-01  -3.6363636e-02   2.8101011e-01
   7.1515152e-01  -1.2121212e-02   2.9593454e-01
   7.1515152e-01   1.2121212e-02   3.1121055e-01
   7.1515152e-01   3.6363636e-02   3.2683686e-01
   7.1515152e-01   6.0606061e-02   3.4281133e-01
   7.1515152e-01   8.4848485e-02   3.5913093e-01
   7.1515152e-01   1.0909091e-01   3.7579163e-01
   7.1515152e-01   1.3333333e-01   3.9278828e-01
   7.1515152e-01   1.5757576e-01   4.1011455e-01
   7.1515152e-01   1.8181818e-01   4.2776274e-01
   7.1515152e-01   2.0606061e-01   4.4572375e-01
   7.1515152e-01   2.3030303e-01   4.6398685e-01
   7.1515152e-01   2.5454545e-01   4.8253957e-01
   7.1515152e-01   2.7878788e-01   5.0136751e-01
   7.1515152e-01   3.0303030e-01   5.2045418e-01
   7.1515152e-01   3.2727273e-01   5.3978080e-01
   7.1515152e-01   3.5151515e-01   5.5932608e-01
   7.1515152e-01   3.7575758e-01   5.7906601e-01
   7.1515152e-01   4.0000000e-01   5.9897363e-01
   7.1515152e-01   4.2424242e-01   6.1901880e-01
   7.1515152e-01   4.4848485e-01   6.3916794e-01
   7.1515152e-01   4.7272727e-01   6.5938385e-01
   7.1515152e-01   4.9696970e-01   6.7962545e-01
   7.1515152e-01   5.2121212e-01   6.9984758e-01
   7.1515152e-01   5.4545455e-01   7.2000086e-01
   7.1515152e-01   5.6969697e-01   7.4003158e-01
   7.1515152e-01   5.9393939e-01   7.5988162e-01
   7.1515152e-01   6.1818182e-01   7.7948849e-01
   7.1515152e-01   6.4242424e-01   7.9878548e-01
   7.1515152e-01   6.6666667e-01   8.1770190e-01
   7.1515152e-01   6.9090909e-01   8.3616349e-01
   7.1515152e-01   7.1515152e-01   8.5409298e-01
   7.1515152e-01   7.3939394e-01   8.7141084e-01
   7.1515152e-01   7.6363636e-01   8.8803615e-01
   7.1515152e-01   7.8787879e-01   9.0388780e-01
   7.1515152e-01   8.1212121e-01   9.1888566e-01
   7.1515152e-01   8.3636364e-01   9.3295211e-01
   7.1515152e-01   8.6060606e-01   9.4601349e-01
   7.1515152e-01   8.8484848e-01   9.5800175e-01
   7.1515152e-01   9.0909091e-01   9.6885602e-01
   7.1515152e-01   9.3333333e-01   9.7852411e-01
   7.1515152e-01   9.5757576e-01   9.8696390e-01
   7.1515152e-01   9.8181818e-01   9.9414440e-01
   7.1515152e-01   1.0060606e+00   1.0000466e+00
   7.1515152e-01   1.0303030e+00   1.0046641e+00
   7.1515152e-01   1.0545455e+00   1.0080028e+00
   7.1515152e-01   1.0787879e+00   1.0100810e+00
   7.1515152e-01   1.1030303e+00   1.0109288e+00
   7.1515152e-01   1.1272727e+00   1.0105868e+00
   7.1515152e-01   1.1515152e+00   1.0091049e+00
   7.1515152e-01   1.1757576e+00   1.0065412e+00
   7.1515152e-01   1.2000000e+00   1.0029601e+00
   7.3939394e-01  -1.2000000e+00  -8.7194774e-02
   7.3939394e-01  -1.1757576e+00  -8.4192164e-02
   7.3939394e-01  -1.1515152e+00  -8.1064211e-02
   7.3939394e-01  -1.1272727e+00  -7.7806726e-02
   7.3939394e-01  -1.1030303e+00  -7.4415417e-02
   7.3939394e-01  -1.0787879e+00  -7.0885887e-02
   7.3939394e-01  -1.0545455e+00  -6.7213637e-02
   7.3939394e-01  -1.0303030e+00  -6.3394067e-02
   7.3939394e-01  -1.0060606e+00  -5.9422477e-02
   7.3939394e-01  -9.8181818e-01  -5.5294066e-02
   7.3939394e-01  -9.5757576e-01  -5.1003941e-02
   7.3939394e-01  -9.3333333e-01  -4.6547113e-02
   7.3939394e-01  -9.0909091e-01  -4.1918505e-02
   7.3939394e-01  -8.8484848e-01  -3.7112952e-02
   7.3939394e-01  -8.6060606e-01  -3.2125207e-02
   7.3939394e-01  -8.3636364e-01  -2.6949946e-02
   7.3939394e-01  -8.1212121e-01  -2.1581772e-02
   7.3939394e-01  -7.8787879e-01  -1.6015224e-02
   7.3939394e-01  -7.6363636e-01  -1.0244778e-02
   7.3939394e-01  -7.3939394e-01  -4.2648578e-03
   7.3939394e-01  -7.1515152e-01   1.9301567e-03
   7.3939394e-01  -6.9090909e-01   8.3459233e-03
   7.3939394e-01  -6.6666667e-01   1.4988128e-02
   7.3939394e-01  -6.4242424e-01   2.1862473e-02
   7.3939394e-01  -6.1818182e-01   2.8974670e-02
   7.3939394e-01  -5.9393939e-01   3.6330426e-02
   7.3939394e-01  -5.6969697e-01   4.3935431e-02
   7.3939394e-01  -5.4545455e-01   5.1795349e-02
   7.3939394e-01  -5.2121212e-01   5.9915797e-02
   7.3939394e-01  -4.9696970e-01   6.8302340e-02
   7.3939394e-01  -4.7272727e-01   7.6960467e-02
   7.3939394e-01  -4.4848485e-01   8.5895580e-02
   7.3939394e-01  -4.2424242e-01   9.5112973e-02
   7.3939394e-01  -4.0000000e-01   1.0461782e-01
   7.3939394e-01  -3.7575758e-01   1.1441514e-01
   7.3939394e-01  -3.5151515e-01   1.2450980e-01
   7.3939394e-01  -3.2727273e-01   1.3490649e-01
   7.3939394e-01  -3.0303030e-01   1.4560965e-01
   7.3939394e-01  -2.7878788e-01   1.5662354e-01
   7.3939394e-01  -2.5454545e-01   1.6795212e-01
   7.3939394e-01  -2.3030303e-01   1.7959907e-01
   7.3939394e-01  -2.0606061e-01   1.9156779e-01
   7.3939394e-01  -1.8181818e-01   2.0386127e-01
   7.3939394e-01  -1.5757576e-01   2.1648217e-01
   7.3939394e-01  -1.3333333e-01   2.2943271e-01
   7.3939394e-01  -1.0909091e-01   2.4271464e-01
   7.3939394e-01  -8.4848485e-02   2.5632924e-01
   7.3939394e-01  -6.0606061e-02   2.7027723e-01
   7.3939394e-01  -3.6363636e-02   2.8455872e-01
   7.3939394e-01  -1.2121212e-02   2.9917319e-01
   7.3939394e-01   1.2121212e-02   3.1411940e-01
   7.3939394e-01   3.6363636e-02   3.2939533e-01
   7.3939394e-01   6.0606061e-02   3.4499813e-01
   7.3939394e-01   8.4848485e-02   3.6092401e-01
   7.3939394e-01   1.0909091e-01   3.7716818e-01
   7.3939394e-01   1.3333333e-01   3.9372475e-01
   7.3939394e-01   1.5757576e-01   4.1058663e-01
   7.3939394e-01   1.8181818e-01   4.2774540e-01
   7.3939394e-01   2.0606061e-01   4.4519121e-01
   7.3939394e-01   2.3030303e-01   4.6291267e-01
   7.3939394e-01   2.5454545e-01   4.8089664e-01
   7.3939394e-01   2.7878788e-01   4.9912817e-01
   7.3939394e-01   3.0303030e-01   5.1759024e-01
   7.3939394e-01   3.2727273e-01   5.3626367e-01
   7.3939394e-01   3.5151515e-01   5.5512689e-01
   7.3939394e-01   3.7575758e-01   5.7415578e-01
   7.3939394e-01   4.0000000e-01   5.9332345e-01
   7.3939394e-01   4.2424242e-01   6.1260007e-01
   7.3939394e-01   4.4848485e-01   6.3195269e-01
   7.3939394e-01   4.7272727e-01   6.5134500e-01
   7.3939394e-01   4.9696970e-01   6.7073725e-01
   7.3939394e-01   5.2121212e-01   6.9008605e-01
   7.3939394e-01   5.4545455e-01   7.0934428e-01
   7.3939394e-01   5.6969697e-01   7.2846107e-01
   7.3939394e-01   5.9393939e-01   7.4738174e-01
   7.3939394e-01   6.1818182e-01   7.6604795e-01
   7.3939394e-01   6.4242424e-01   7.8439785e-01
   7.3939394e-01   6.6666667e-01   8.0236635e-01
   7.3939394e-01   6.9090909e-01   8.1988554e-01
   7.3939394e-01   7.1515152e-01   8.3688524e-01
   7.3939394e-01   7.3939394e-01   8.5329367e-01
   7.3939394e-01   7.6363636e-01   8.6903829e-01
   7.3939394e-01   7.8787879e-01   8.8404677e-01
   7.3939394e-01   8.1212121e-01   8.9824811e-01
   7.3939394e-01   8.3636364e-01   9.1157383e-01
   7.3939394e-01   8.6060606e-01   9.2395928e-01
   7.3939394e-01   8.8484848e-01   9.3534496e-01
   7.3939394e-01   9.0909091e-01   9.4567779e-01
   7.3939394e-01   9.3333333e-01   9.5491239e-01
   7.3939394e-01   9.5757576e-01   9.6301212e-01
   7.3939394e-01   9.8181818e-01   9.6995000e-01
   7.3939394e-01   1.0060606e+00   9.7570937e-01
   7.3939394e-01   1.0303030e+00   9.8028426e-01
   7.3939394e-01   1.0545455e+00   9.8367948e-01
   7.3939394e-01   1.0787879e+00   9.8591039e-01
   7.3939394e-01   1.1030303e+00   9.8700236e-01
   7.3939394e-01   1.1272727e+00   9.8699005e-01
   7.3939394e-01   1.1515152e+00   9.8591636e-01
   7.3939394e-01   1.1757576e+00   9.8383127e-01
   7.3939394e-01   1.2000000e+00   9.8079063e-01
   7.6363636e-01  -1.2000000e+00  -8.1536057e-02
   7.6363636e-01  -1.1757576e+00  -7.8475754e-02
   7.6363636e-01  -1.1515152e+00  -7.5291054e-02
   7.6363636e-01  -1.1272727e+00  -7.1977897e-02
   7.6363636e-01  -1.1030303e+00  -6.8532131e-02
   7.6363636e-01  -1.0787879e+00  -6.4949506e-02
   7.6363636e-01  -1.0545455e+00  -6.1225678e-02
   7.6363636e-01  -1.0303030e+00  -5.7356210e-02
   7.6363636e-01  -1.0060606e+00  -5.3336573e-02
   7.6363636e-01  -9.8181818e-01  -4.9162150e-02
   7.6363636e-01  -9.5757576e-01  -4.4828238e-02
   7.6363636e-01  -9.3333333e-01  -4.0330048e-02
   7.6363636e-01  -9.0909091e-01  -3.5662713e-02
   7.6363636e-01  -8.8484848e-01  -3.0821287e-02
   7.6363636e-01  -8.6060606e-01  -2.5800756e-02
   7.6363636e-01  -8.3636364e-01  -2.0596036e-02
   7.6363636e-01  -8.1212121e-01  -1.5201982e-02
   7.6363636e-01  -7.8787879e-01  -9.6133937e-03
   7.6363636e-01  -7.6363636e-01  -3.8250213e-03
   7.6363636e-01  -7.3939394e-01   2.1684260e-03
   7.6363636e-01  -7.1515152e-01   8.3722736e-03
   7.6363636e-01  -6.9090909e-01   1.4791872e-02
   7.6363636e-01  -6.6666667e-01   2.1432588e-02
   7.6363636e-01  -6.4242424e-01   2.8299795e-02
   7.6363636e-01  -6.1818182e-01   3.5398862e-02
   7.6363636e-01  -5.9393939e-01   4.2735143e-02
   7.6363636e-01  -5.6969697e-01   5.0313963e-02
   7.6363636e-01  -5.4545455e-01   5.8140608e-02
   7.6363636e-01  -5.2121212e-01   6.6220309e-02
   7.6363636e-01  -4.9696970e-01   7.4558228e-02
   7.6363636e-01  -4.7272727e-01   8.3159443e-02
   7.6363636e-01  -4.4848485e-01   9.2028931e-02
   7.6363636e-01  -4.2424242e-01   1.0117155e-01
   7.6363636e-01  -4.0000000e-01   1.1059203e-01
   7.6363636e-01  -3.7575758e-01   1.2029493e-01
   7.6363636e-01  -3.5151515e-01   1.3028464e-01
   7.6363636e-01  -3.2727273e-01   1.4056536e-01
   7.6363636e-01  -3.0303030e-01   1.5114105e-01
   7.6363636e-01  -2.7878788e-01   1.6201545e-01
   7.6363636e-01  -2.5454545e-01   1.7319201e-01
   7.6363636e-01  -2.3030303e-01   1.8467388e-01
   7.6363636e-01  -2.0606061e-01   1.9646388e-01
   7.6363636e-01  -1.8181818e-01   2.0856449e-01
   7.6363636e-01  -1.5757576e-01   2.2097776e-01
   7.6363636e-01  -1.3333333e-01   2.3370535e-01
   7.6363636e-01  -1.0909091e-01   2.4674842e-01
   7.6363636e-01  -8.4848485e-02   2.6010763e-01
   7.6363636e-01  -6.0606061e-02   2.7378307e-01
   7.6363636e-01  -3.6363636e-02   2.8777424e-01
   7.6363636e-01  -1.2121212e-02   3.0207997e-01
   7.6363636e-01   1.2121212e-02   3.1669838e-01
   7.6363636e-01   3.6363636e-02   3.3162679e-01
   7.6363636e-01   6.0606061e-02   3.4686168e-01
   7.6363636e-01   8.4848485e-02   3.6239861e-01
   7.6363636e-01   1.0909091e-01   3.7823213e-01
   7.6363636e-01   1.3333333e-01   3.9435570e-01
   7.6363636e-01   1.5757576e-01   4.1076158e-01
   7.6363636e-01   1.8181818e-01   4.2744074e-01
   7.6363636e-01   2.0606061e-01   4.4438275e-01
   7.6363636e-01   2.3030303e-01   4.6157565e-01
   7.6363636e-01   2.5454545e-01   4.7900584e-01
   7.6363636e-01   2.7878788e-01   4.9665791e-01
   7.6363636e-01   3.0303030e-01   5.1451454e-01
   7.6363636e-01   3.2727273e-01   5.3255631e-01
   7.6363636e-01   3.5151515e-01   5.5076157e-01
   7.6363636e-01   3.7575758e-01   5.6910626e-01
   7.6363636e-01   4.0000000e-01   5.8756378e-01
   7.6363636e-01   4.2424242e-01   6.0610481e-01
   7.6363636e-01   4.4848485e-01   6.2469715e-01
   7.6363636e-01   4.7272727e-01   6.4330561e-01
   7.6363636e-01   4.9696970e-01   6.6189189e-01
   7.6363636e-01   5.2121212e-01   6.8041446e-01
   7.6363636e-01   5.4545455e-01   6.9882853e-01
   7.6363636e-01   5.6969697e-01   7.1708604e-01
   7.6363636e-01   5.9393939e-01   7.3513573e-01
   7.6363636e-01   6.1818182e-01   7.5292319e-01
   7.6363636e-01   6.4242424e-01   7.7039115e-01
   7.6363636e-01   6.6666667e-01   7.8747973e-01
   7.6363636e-01   6.9090909e-01   8.0412682e-01
   7.6363636e-01   7.1515152e-01   8.2026864e-01
   7.6363636e-01   7.3939394e-01   8.3584035e-01
   7.6363636e-01   7.6363636e-01   8.5077678e-01
   7.6363636e-01   7.8787879e-01   8.6501331e-01
   7.6363636e-01   8.1212121e-01   8.7848681e-01
   7.6363636e-01   8.3636364e-01   8.9113668e-01
   7.6363636e-01   8.6060606e-01   9.0290593e-01
   7.6363636e-01   8.8484848e-01   9.1374229e-01
   7.6363636e-01   9.0909091e-01   9.2359927e-01
   7.6363636e-01   9.3333333e-01   9.3243716e-01
   7.6363636e-01   9.5757576e-01   9.4022392e-01
   7.6363636e-01   9.8181818e-01   9.4693591e-01
   7.6363636e-01   1.0060606e+00   9.5255840e-01
   7.6363636e-01   1.0303030e+00   9.5708590e-01
   7.6363636e-01   1.0545455e+00   9.6052220e-01
   7.6363636e-01   1.0787879e+00   9.6288022e-01
   7.6363636e-01   1.1030303e+00   9.6418155e-01
   7.6363636e-01   1.1272727e+00   9.6445589e-01
   7.6363636e-01   1.1515152e+00   9.6374016e-01
   7.6363636e-01   1.1757576e+00   9.6207765e-01
   7.6363636e-01   1.2000000e+00   9.5951690e-01
   7.8787879e-01  -1.2000000e+00  -7.5997761e-02
   7.8787879e-01  -1.1757576e+00  -7.2883726e-02
   7.8787879e-01  -1.1515152e+00  -6.9646336e-02
   7.8787879e-01  -1.1272727e+00  -6.6281662e-02
   7.8787879e-01  -1.1030303e+00  -6.2785689e-02
   7.8787879e-01  -1.0787879e+00  -5.9154313e-02
   7.8787879e-01  -1.0545455e+00  -5.5383344e-02
   7.8787879e-01  -1.0303030e+00  -5.1468506e-02
   7.8787879e-01  -1.0060606e+00  -4.7405441e-02
   7.8787879e-01  -9.8181818e-01  -4.3189711e-02
   7.8787879e-01  -9.5757576e-01  -3.8816799e-02
   7.8787879e-01  -9.3333333e-01  -3.4282115e-02
   7.8787879e-01  -9.0909091e-01  -2.9580998e-02
   7.8787879e-01  -8.8484848e-01  -2.4708718e-02
   7.8787879e-01  -8.6060606e-01  -1.9660485e-02
   7.8787879e-01  -8.3636364e-01  -1.4431451e-02
   7.8787879e-01  -8.1212121e-01  -9.0167181e-03
   7.8787879e-01  -7.8787879e-01  -3.4113402e-03
   7.8787879e-01  -7.6363636e-01   2.3896656e-03
   7.8787879e-01  -7.3939394e-01   8.3913138e-03
   7.8787879e-01  -7.1515152e-01   1.4598642e-02
   7.8787879e-01  -6.9090909e-01   2.1016704e-02
   7.8787879e-01  -6.6666667e-01   2.7650557e-02
   7.8787879e-01  -6.4242424e-01   3.4505255e-02
   7.8787879e-01  -6.1818182e-01   4.1585836e-02
   7.8787879e-01  -5.9393939e-01   4.8897314e-02
   7.8787879e-01  -5.6969697e-01   5.6444661e-02
   7.8787879e-01  -5.4545455e-01   6.4232800e-02
   7.8787879e-01  -5.2121212e-01   7.2266588e-02
   7.8787879e-01  -4.9696970e-01   8.0550803e-02
   7.8787879e-01  -4.7272727e-01   8.9090126e-02
   7.8787879e-01  -4.4848485e-01   9.7889128e-02
   7.8787879e-01  -4.2424242e-01   1.0695225e-01
   7.8787879e-01  -4.0000000e-01   1.1628379e-01
   7.8787879e-01  -3.7575758e-01   1.2588787e-01
   7.8787879e-01  -3.5151515e-01   1.3576843e-01
   7.8787879e-01  -3.2727273e-01   1.4592921e-01
   7.8787879e-01  -3.0303030e-01   1.5637371e-01
   7.8787879e-01  -2.7878788e-01   1.6710516e-01
   7.8787879e-01  -2.5454545e-01   1.7812654e-01
   7.8787879e-01  -2.3030303e-01   1.8944048e-01
   7.8787879e-01  -2.0606061e-01   2.0104931e-01
   7.8787879e-01  -1.8181818e-01   2.1295496e-01
   7.8787879e-01  -1.5757576e-01   2.2515897e-01
   7.8787879e-01  -1.3333333e-01   2.3766244e-01
   7.8787879e-01  -1.0909091e-01   2.5046597e-01
   7.8787879e-01  -8.4848485e-02   2.6356968e-01
   7.8787879e-01  -6.0606061e-02   2.7697307e-01
   7.8787879e-01  -3.6363636e-02   2.9067508e-01
   7.8787879e-01  -1.2121212e-02   3.0467395e-01
   7.8787879e-01   1.2121212e-02   3.1896721e-01
   7.8787879e-01   3.6363636e-02   3.3355160e-01
   7.8787879e-01   6.0606061e-02   3.4842302e-01
   7.8787879e-01   8.4848485e-02   3.6357644e-01
   7.8787879e-01   1.0909091e-01   3.7900584e-01
   7.8787879e-01   1.3333333e-01   3.9470412e-01
   7.8787879e-01   1.5757576e-01   4.1066301e-01
   7.8787879e-01   1.8181818e-01   4.2687298e-01
   7.8787879e-01   2.0606061e-01   4.4332312e-01
   7.8787879e-01   2.3030303e-01   4.6000106e-01
   7.8787879e-01   2.5454545e-01   4.7689283e-01
   7.8787879e-01   2.7878788e-01   4.9398276e-01
   7.8787879e-01   3.0303030e-01   5.1125333e-01
   7.8787879e-01   3.2727273e-01   5.2868507e-01
   7.8787879e-01   3.5151515e-01   5.4625639e-01
   7.8787879e-01   3.7575758e-01   5.6394347e-01
   7.8787879e-01   4.0000000e-01   5.8172014e-01
   7.8787879e-01   4.2424242e-01   5.9955773e-01
   7.8787879e-01   4.4848485e-01   6.1742497e-01
   7.8787879e-01   4.7272727e-01   6.3528788e-01
   7.8787879e-01   4.9696970e-01   6.5310969e-01
   7.8787879e-01   5.2121212e-01   6.7085081e-01
   7.8787879e-01   5.4545455e-01   6.8846878e-01
   7.8787879e-01   5.6969697e-01   7.0591834e-01
   7.8787879e-01   5.9393939e-01   7.2315144e-01
   7.8787879e-01   6.1818182e-01   7.4011749e-01
   7.8787879e-01   6.4242424e-01   7.5676347e-01
   7.8787879e-01   6.6666667e-01   7.7303430e-01
   7.8787879e-01   6.9090909e-01   7.8887318e-01
   7.8787879e-01   7.1515152e-01   8.0422210e-01
   7.8787879e-01   7.3939394e-01   8.1902240e-01
   7.8787879e-01   7.6363636e-01   8.3321543e-01
   7.8787879e-01   7.8787879e-01   8.4674330e-01
   7.8787879e-01   8.1212121e-01   8.5954974e-01
   7.8787879e-01   8.3636364e-01   8.7158092e-01
   7.8787879e-01   8.6060606e-01   8.8278643e-01
   7.8787879e-01   8.8484848e-01   8.9312014e-01
   7.8787879e-01   9.0909091e-01   9.0254112e-01
   7.8787879e-01   9.3333333e-01   9.1101446e-01
   7.8787879e-01   9.5757576e-01   9.1851199e-01
   7.8787879e-01   9.8181818e-01   9.2501286e-01
   7.8787879e-01   1.0060606e+00   9.3050397e-01
   7.8787879e-01   1.0303030e+00   9.3498025e-01
   7.8787879e-01   1.0545455e+00   9.3844466e-01
   7.8787879e-01   1.0787879e+00   9.4090808e-01
   7.8787879e-01   1.1030303e+00   9.4238896e-01
   7.8787879e-01   1.1272727e+00   9.4291283e-01
   7.8787879e-01   1.1515152e+00   9.4251164e-01
   7.8787879e-01   1.1757576e+00   9.4122296e-01
   7.8787879e-01   1.2000000e+00   9.3908917e-01
   8.1212121e-01  -1.2000000e+00  -7.0578968e-02
   8.1212121e-01  -1.1757576e+00  -6.7415040e-02
   8.1212121e-01  -1.1515152e+00  -6.4128886e-02
   8.1212121e-01  -1.1272727e+00  -6.0716711e-02
   8.1212121e-01  -1.1030303e+00  -5.7174635e-02
   8.1212121e-01  -1.0787879e+00  -5.3498699e-02
   8.1212121e-01  -1.0545455e+00  -4.9684864e-02
   8.1212121e-01  -1.0303030e+00  -4.5729015e-02
   8.1212121e-01  -1.0060606e+00  -4.1626961e-02
   8.1212121e-01  -9.8181818e-01  -3.7374440e-02
   8.1212121e-01  -9.5757576e-01  -3.2967121e-02
   8.1212121e-01  -9.3333333e-01  -2.8400605e-02
   8.1212121e-01  -9.0909091e-01  -2.3670435e-02
   8.1212121e-01  -8.8484848e-01  -1.8772091e-02
   8.1212121e-01  -8.6060606e-01  -1.3701006e-02
   8.1212121e-01  -8.3636364e-01  -8.4525591e-03
   8.1212121e-01  -8.1212121e-01  -3.0220922e-03
   8.1212121e-01  -7.8787879e-01   2.5950907e-03
   8.1212121e-01  -7.6363636e-01   8.4037141e-03
   8.1212121e-01  -7.3939394e-01   1.4408524e-02
   8.1212121e-01  -7.1515152e-01   2.0614279e-02
   8.1212121e-01  -6.9090909e-01   2.7025744e-02
   8.1212121e-01  -6.6666667e-01   3.3647678e-02
   8.1212121e-01  -6.4242424e-01   4.0484826e-02
   8.1212121e-01  -6.1818182e-01   4.7541908e-02
   8.1212121e-01  -5.9393939e-01   5.4823606e-02
   8.1212121e-01  -5.6969697e-01   6.2334556e-02
   8.1212121e-01  -5.4545455e-01   7.0079330e-02
   8.1212121e-01  -5.2121212e-01   7.8062426e-02
   8.1212121e-01  -4.9696970e-01   8.6288251e-02
   8.1212121e-01  -4.7272727e-01   9.4761108e-02
   8.1212121e-01  -4.4848485e-01   1.0348518e-01
   8.1212121e-01  -4.2424242e-01   1.1246451e-01
   8.1212121e-01  -4.0000000e-01   1.2170297e-01
   8.1212121e-01  -3.7575758e-01   1.3120429e-01
   8.1212121e-01  -3.5151515e-01   1.4097197e-01
   8.1212121e-01  -3.2727273e-01   1.5100931e-01
   8.1212121e-01  -3.0303030e-01   1.6131935e-01
   8.1212121e-01  -2.7878788e-01   1.7190490e-01
   8.1212121e-01  -2.5454545e-01   1.8276843e-01
   8.1212121e-01  -2.3030303e-01   1.9391214e-01
   8.1212121e-01  -2.0606061e-01   2.0533785e-01
   8.1212121e-01  -1.8181818e-01   2.1704700e-01
   8.1212121e-01  -1.5757576e-01   2.2904064e-01
   8.1212121e-01  -1.3333333e-01   2.4131936e-01
   8.1212121e-01  -1.0909091e-01   2.5388326e-01
   8.1212121e-01  -8.4848485e-02   2.6673192e-01
   8.1212121e-01  -6.0606061e-02   2.7986435e-01
   8.1212121e-01  -3.6363636e-02   2.9327894e-01
   8.1212121e-01  -1.2121212e-02   3.0697341e-01
   8.1212121e-01   1.2121212e-02   3.2094477e-01
   8.1212121e-01   3.6363636e-02   3.3518924e-01
   8.1212121e-01   6.0606061e-02   3.4970219e-01
   8.1212121e-01   8.4848485e-02   3.6447811e-01
   8.1212121e-01   1.0909091e-01   3.7951048e-01
   8.1212121e-01   1.3333333e-01   3.9479172e-01
   8.1212121e-01   1.5757576e-01   4.1031314e-01
   8.1212121e-01   1.8181818e-01   4.2606480e-01
   8.1212121e-01   2.0606061e-01   4.4203542e-01
   8.1212121e-01   2.3030303e-01   4.5821234e-01
   8.1212121e-01   2.5454545e-01   4.7458136e-01
   8.1212121e-01   2.7878788e-01   4.9112663e-01
   8.1212121e-01   3.0303030e-01   5.0783061e-01
   8.1212121e-01   3.2727273e-01   5.2467387e-01
   8.1212121e-01   3.5151515e-01   5.4163504e-01
   8.1212121e-01   3.7575758e-01   5.5869067e-01
   8.1212121e-01   4.0000000e-01   5.7581514e-01
   8.1212121e-01   4.2424242e-01   5.9298055e-01
   8.1212121e-01   4.4848485e-01   6.1015665e-01
   8.1212121e-01   4.7272727e-01   6.2731076e-01
   8.1212121e-01   4.9696970e-01   6.4440771e-01
   8.1212121e-01   5.2121212e-01   6.6140984e-01
   8.1212121e-01   5.4545455e-01   6.7827700e-01
   8.1212121e-01   5.6969697e-01   6.9496664e-01
   8.1212121e-01   5.9393939e-01   7.1143383e-01
   8.1212121e-01   6.1818182e-01   7.2763151e-01
   8.1212121e-01   6.4242424e-01   7.4351066e-01
   8.1212121e-01   6.6666667e-01   7.5902061e-01
   8.1212121e-01   6.9090909e-01   7.7410939e-01
   8.1212121e-01   7.1515152e-01   7.8872418e-01
   8.1212121e-01   7.3939394e-01   8.0281184e-01
   8.1212121e-01   7.6363636e-01   8.1631948e-01
   8.1212121e-01   7.8787879e-01   8.2919514e-01
   8.1212121e-01   8.1212121e-01   8.4138849e-01
   8.1212121e-01   8.3636364e-01   8.5285157e-01
   8.1212121e-01   8.6060606e-01   8.6353960e-01
   8.1212121e-01   8.8484848e-01   8.7341172e-01
   8.1212121e-01   9.0909091e-01   8.8243173e-01
   8.1212121e-01   9.3333333e-01   8.9056880e-01
   8.1212121e-01   9.5757576e-01   8.9779802e-01
   8.1212121e-01   9.8181818e-01   9.0410090e-01
   8.1212121e-01   1.0060606e+00   9.0946573e-01
   8.1212121e-01   1.0303030e+00   9.1388780e-01
   8.1212121e-01   1.0545455e+00   9.1736937e-01
   8.1212121e-01   1.0787879e+00   9.1991965e-01
   8.1212121e-01   1.1030303e+00   9.2155445e-01
   8.1212121e-01   1.1272727e+00   9.2229579e-01
   8.1212121e-01   1.1515152e+00   9.2217140e-01
   8.1212121e-01   1.1757576e+00   9.2121403e-01
   8.1212121e-01   1.2000000e+00   9.1946078e-01
   8.3636364e-01  -1.2000000e+00  -6.5278672e-02
   8.3636364e-01  -1.1757576e+00  -6.2068564e-02
   8.3636364e-01  -1.1515152e+00  -5.8737445e-02
   8.3636364e-01  -1.1272727e+00  -5.5281648e-02
   8.3636364e-01  -1.1030303e+00  -5.1697429e-02
   8.3636364e-01  -1.0787879e+00  -4.7980971e-02
   8.3636364e-01  -1.0545455e+00  -4.4128386e-02
   8.3636364e-01  -1.0303030e+00  -4.0135716e-02
   8.3636364e-01  -1.0060606e+00  -3.5998936e-02
   8.3636364e-01  -9.8181818e-01  -3.1713957e-02
   8.3636364e-01  -9.5757576e-01  -2.7276628e-02
   8.3636364e-01  -9.3333333e-01  -2.2682741e-02
   8.3636364e-01  -9.0909091e-01  -1.7928035e-02
   8.3636364e-01  -8.8484848e-01  -1.3008200e-02
   8.3636364e-01  -8.6060606e-01  -7.9188797e-03
   8.3636364e-01  -8.3636364e-01  -2.6556811e-03
   8.3636364e-01  -8.1212121e-01   2.7858226e-03
   8.3636364e-01  -7.8787879e-01   8.4100848e-03
   8.3636364e-01  -7.6363636e-01   1.4221578e-02
   8.3636364e-01  -7.3939394e-01   2.0224789e-02
   8.3636364e-01  -7.1515152e-01   2.6424205e-02
   8.3636364e-01  -6.9090909e-01   3.2824313e-02
   8.3636364e-01  -6.6666667e-01   3.9429581e-02
   8.3636364e-01  -6.4242424e-01   4.6244457e-02
   8.3636364e-01  -6.1818182e-01   5.3273354e-02
   8.3636364e-01  -5.9393939e-01   6.0520637e-02
   8.3636364e-01  -5.6969697e-01   6.7990614e-02
   8.3636364e-01  -5.4545455e-01   7.5687523e-02
   8.3636364e-01  -5.2121212e-01   8.3615516e-02
   8.3636364e-01  -4.9696970e-01   9.1778647e-02
   8.3636364e-01  -4.7272727e-01   1.0018085e-01
   8.3636364e-01  -4.4848485e-01   1.0882595e-01
   8.3636364e-01  -4.2424242e-01   1.1771759e-01
   8.3636364e-01  -4.0000000e-01   1.2685927e-01
   8.3636364e-01  -3.7575758e-01   1.3625431e-01
   8.3636364e-01  -3.5151515e-01   1.4590581e-01
   8.3636364e-01  -3.2727273e-01   1.5581665e-01
   8.3636364e-01  -3.0303030e-01   1.6598946e-01
   8.3636364e-01  -2.7878788e-01   1.7642659e-01
   8.3636364e-01  -2.5454545e-01   1.8713010e-01
   8.3636364e-01  -2.3030303e-01   1.9810174e-01
   8.3636364e-01  -2.0606061e-01   2.0934286e-01
   8.3636364e-01  -1.8181818e-01   2.2085448e-01
   8.3636364e-01  -1.5757576e-01   2.3263716e-01
   8.3636364e-01  -1.3333333e-01   2.4469102e-01
   8.3636364e-01  -1.0909091e-01   2.5701570e-01
   8.3636364e-01  -8.4848485e-02   2.6961030e-01
   8.3636364e-01  -6.0606061e-02   2.8247336e-01
   8.3636364e-01  -3.6363636e-02   2.9560280e-01
   8.3636364e-01  -1.2121212e-02   3.0899586e-01
   8.3636364e-01   1.2121212e-02   3.2264908e-01
   8.3636364e-01   3.6363636e-02   3.3655823e-01
   8.3636364e-01   6.0606061e-02   3.5071824e-01
   8.3636364e-01   8.4848485e-02   3.6512315e-01
   8.3636364e-01   1.0909091e-01   3.7976604e-01
   8.3636364e-01   1.3333333e-01   3.9463895e-01
   8.3636364e-01   1.5757576e-01   4.0973282e-01
   8.3636364e-01   1.8181818e-01   4.2503740e-01
   8.3636364e-01   2.0606061e-01   4.4054118e-01
   8.3636364e-01   2.3030303e-01   4.5623126e-01
   8.3636364e-01   2.5454545e-01   4.7209333e-01
   8.3636364e-01   2.7878788e-01   4.8811150e-01
   8.3636364e-01   3.0303030e-01   5.0426828e-01
   8.3636364e-01   3.2727273e-01   5.2054442e-01
   8.3636364e-01   3.5151515e-01   5.3691887e-01
   8.3636364e-01   3.7575758e-01   5.5336866e-01
   8.3636364e-01   4.0000000e-01   5.6986881e-01
   8.3636364e-01   4.2424242e-01   5.8639228e-01
   8.3636364e-01   4.4848485e-01   6.0290992e-01
   8.3636364e-01   4.7272727e-01   6.1939038e-01
   8.3636364e-01   4.9696970e-01   6.3580012e-01
   8.3636364e-01   5.2121212e-01   6.5210342e-01
   8.3636364e-01   5.4545455e-01   6.6826237e-01
   8.3636364e-01   5.6969697e-01   6.8423701e-01
   8.3636364e-01   5.9393939e-01   6.9998539e-01
   8.3636364e-01   6.1818182e-01   7.1546378e-01
   8.3636364e-01   6.4242424e-01   7.3062684e-01
   8.3636364e-01   6.6666667e-01   7.4542795e-01
   8.3636364e-01   6.9090909e-01   7.5981952e-01
   8.3636364e-01   7.1515152e-01   7.7375343e-01
   8.3636364e-01   7.3939394e-01   7.8718145e-01
   8.3636364e-01   7.6363636e-01   8.0005580e-01
   8.3636364e-01   7.8787879e-01   8.1232970e-01
   8.3636364e-01   8.1212121e-01   8.2395802e-01
   8.3636364e-01   8.3636364e-01   8.3489792e-01
   8.3636364e-01   8.6060606e-01   8.4510945e-01
   8.3636364e-01   8.8484848e-01   8.5455629e-01
   8.3636364e-01   9.0909091e-01   8.6320629e-01
   8.3636364e-01   9.3333333e-01   8.7103207e-01
   8.3636364e-01   9.5757576e-01   8.7801151e-01
   8.3636364e-01   9.8181818e-01   8.8412815e-01
   8.3636364e-01   1.0060606e+00   8.8937144e-01
   8.3636364e-01   1.0303030e+00   8.9373699e-01
   8.3636364e-01   1.0545455e+00   8.9722650e-01
   8.3636364e-01   1.0787879e+00   8.9984775e-01
   8.3636364e-01   1.1030303e+00   9.0161433e-01
   8.3636364e-01   1.1272727e+00   9.0254533e-01
   8.3636364e-01   1.1515152e+00   9.0266487e-01
   8.3636364e-01   1.1757576e+00   9.0200159e-01
   8.3636364e-01   1.2000000e+00   9.0058807e-01
   8.6060606e-01  -1.2000000e+00  -6.0095781e-02
   8.6060606e-01  -1.1757576e+00  -5.6843085e-02
   8.6060606e-01  -1.1515152e+00  -5.3470670e-02
   8.6060606e-01  -1.1272727e+00  -4.9974995e-02
   8.6060606e-01  -1.1030303e+00  -4.6352449e-02
   8.6060606e-01  -1.0787879e+00  -4.2599359e-02
   8.6060606e-01  -1.0545455e+00  -3.8711982e-02
   8.6060606e-01  -1.0303030e+00  -3.4686517e-02
   8.6060606e-01  -1.0060606e+00  -3.0519101e-02
   8.6060606e-01  -9.8181818e-01  -2.6205814e-02
   8.6060606e-01  -9.5757576e-01  -2.1742684e-02
   8.6060606e-01  -9.3333333e-01  -1.7125688e-02
   8.6060606e-01  -9.0909091e-01  -1.2350758e-02
   8.6060606e-01  -8.8484848e-01  -7.4137864e-03
   8.6060606e-01  -8.6060606e-01  -2.3106267e-03
   8.6060606e-01  -8.3636364e-01   2.9628961e-03
   8.6060606e-01  -8.1212121e-01   8.4109821e-03
   8.6060606e-01  -7.8787879e-01   1.4037849e-02
   8.6060606e-01  -7.6363636e-01   1.9847727e-02
   8.6060606e-01  -7.3939394e-01   2.5844847e-02
   8.6060606e-01  -7.1515152e-01   3.2033439e-02
   8.6060606e-01  -6.9090909e-01   3.8417716e-02
   8.6060606e-01  -6.6666667e-01   4.5001870e-02
   8.6060606e-01  -6.4242424e-01   5.1790061e-02
   8.6060606e-01  -6.1818182e-01   5.8786405e-02
   8.6060606e-01  -5.9393939e-01   6.5994962e-02
   8.6060606e-01  -5.6969697e-01   7.3419727e-02
   8.6060606e-01  -5.4545455e-01   8.1064616e-02
   8.6060606e-01  -5.2121212e-01   8.8933449e-02
   8.6060606e-01  -4.9696970e-01   9.7029943e-02
   8.6060606e-01  -4.7272727e-01   1.0535769e-01
   8.6060606e-01  -4.4848485e-01   1.1392014e-01
   8.6060606e-01  -4.2424242e-01   1.2272060e-01
   8.6060606e-01  -4.0000000e-01   1.3176219e-01
   8.6060606e-01  -3.7575758e-01   1.4104784e-01
   8.6060606e-01  -3.5151515e-01   1.5058027e-01
   8.6060606e-01  -3.2727273e-01   1.6036198e-01
   8.6060606e-01  -3.0303030e-01   1.7039518e-01
   8.6060606e-01  -2.7878788e-01   1.8068184e-01
   8.6060606e-01  -2.5454545e-01   1.9122360e-01
   8.6060606e-01  -2.3030303e-01   2.0202178e-01
   8.6060606e-01  -2.0606061e-01   2.1307733e-01
   8.6060606e-01  -1.8181818e-01   2.2439082e-01
   8.6060606e-01  -1.5757576e-01   2.3596240e-01
   8.6060606e-01  -1.3333333e-01   2.4779177e-01
   8.6060606e-01  -1.0909091e-01   2.5987811e-01
   8.6060606e-01  -8.4848485e-02   2.7222012e-01
   8.6060606e-01  -6.0606061e-02   2.8481589e-01
   8.6060606e-01  -3.6363636e-02   2.9766291e-01
   8.6060606e-01  -1.2121212e-02   3.1075801e-01
   8.6060606e-01   1.2121212e-02   3.2409733e-01
   8.6060606e-01   3.6363636e-02   3.3767622e-01
   8.6060606e-01   6.0606061e-02   3.5148923e-01
   8.6060606e-01   8.4848485e-02   3.6553005e-01
   8.6060606e-01   1.0909091e-01   3.7979140e-01
   8.6060606e-01   1.3333333e-01   3.9426502e-01
   8.6060606e-01   1.5757576e-01   4.0894158e-01
   8.6060606e-01   1.8181818e-01   4.2381060e-01
   8.6060606e-01   2.0606061e-01   4.3886038e-01
   8.6060606e-01   2.3030303e-01   4.5407794e-01
   8.6060606e-01   2.5454545e-01   4.6944891e-01
   8.6060606e-01   2.7878788e-01   4.8495748e-01
   8.6060606e-01   3.0303030e-01   5.0058628e-01
   8.6060606e-01   3.2727273e-01   5.1631635e-01
   8.6060606e-01   3.5151515e-01   5.3212704e-01
   8.6060606e-01   3.7575758e-01   5.4799593e-01
   8.6060606e-01   4.0000000e-01   5.6389879e-01
   8.6060606e-01   4.2424242e-01   5.7980949e-01
   8.6060606e-01   4.4848485e-01   5.9570000e-01
   8.6060606e-01   4.7272727e-01   6.1154035e-01
   8.6060606e-01   4.9696970e-01   6.2729863e-01
   8.6060606e-01   5.2121212e-01   6.4294099e-01
   8.6060606e-01   5.4545455e-01   6.5843172e-01
   8.6060606e-01   5.6969697e-01   6.7373334e-01
   8.6060606e-01   5.9393939e-01   6.8880670e-01
   8.6060606e-01   6.1818182e-01   7.0361115e-01
   8.6060606e-01   6.4242424e-01   7.1810480e-01
   8.6060606e-01   6.6666667e-01   7.3224472e-01
   8.6060606e-01   6.9090909e-01   7.4598731e-01
   8.6060606e-01   7.1515152e-01   7.5928865e-01
   8.6060606e-01   7.3939394e-01   7.7210491e-01
   8.6060606e-01   7.6363636e-01   7.8439282e-01
   8.6060606e-01   7.8787879e-01   7.9611021e-01
   8.6060606e-01   8.1212121e-01   8.0721649e-01
   8.6060606e-01   8.3636364e-01   8.1767322e-01
   8.6060606e-01   8.6060606e-01   8.2744470e-01
   8.6060606e-01   8.8484848e-01   8.3649850e-01
   8.6060606e-01   9.0909091e-01   8.4480594e-01
   8.6060606e-01   9.3333333e-01   8.5234263e-01
   8.6060606e-01   9.5757576e-01   8.5908881e-01
   8.6060606e-01   9.8181818e-01   8.6502975e-01
   8.6060606e-01   1.0060606e+00   8.7015594e-01
   8.6060606e-01   1.0303030e+00   8.7446322e-01
   8.6060606e-01   1.0545455e+00   8.7795286e-01
   8.6060606e-01   1.0787879e+00   8.8063143e-01
   8.6060606e-01   1.1030303e+00   8.8251064e-01
   8.6060606e-01   1.1272727e+00   8.8360708e-01
   8.6060606e-01   1.1515152e+00   8.8394181e-01
   8.6060606e-01   1.1757576e+00   8.8353995e-01
   8.6060606e-01   1.2000000e+00   8.8243017e-01
   8.8484848e-01  -1.2000000e+00  -5.5029125e-02
   8.8484848e-01  -1.1757576e+00  -5.1737314e-02
   8.8484848e-01  -1.1515152e+00  -4.8327144e-02
   8.8484848e-01  -1.1272727e+00  -4.4795200e-02
   8.8484848e-01  -1.1030303e+00  -4.1138005e-02
   8.8484848e-01  -1.0787879e+00  -3.7352022e-02
   8.8484848e-01  -1.0545455e+00  -3.3433657e-02
   8.8484848e-01  -1.0303030e+00  -2.9379260e-02
   8.8484848e-01  -1.0060606e+00  -2.5185127e-02
   8.8484848e-01  -9.8181818e-01  -2.0847506e-02
   8.8484848e-01  -9.5757576e-01  -1.6362598e-02
   8.8484848e-01  -9.3333333e-01  -1.1726561e-02
   8.8484848e-01  -9.0909091e-01  -6.9355181e-03
   8.8484848e-01  -8.8484848e-01  -1.9855554e-03
   8.8484848e-01  -8.6060606e-01   3.1272673e-03
   8.8484848e-01  -8.3636364e-01   8.4069133e-03
   8.8484848e-01  -8.1212121e-01   1.3857362e-02
   8.8484848e-01  -7.8787879e-01   1.9482604e-02
   8.8484848e-01  -7.6363636e-01   2.5286631e-02
   8.8484848e-01  -7.3939394e-01   3.1273433e-02
   8.8484848e-01  -7.1515152e-01   3.7446983e-02
   8.8484848e-01  -6.9090909e-01   4.3811236e-02
   8.8484848e-01  -6.6666667e-01   5.0370116e-02
   8.8484848e-01  -6.4242424e-01   5.7127504e-02
   8.8484848e-01  -6.1818182e-01   6.4087231e-02
   8.8484848e-01  -5.9393939e-01   7.1253065e-02
   8.8484848e-01  -5.6969697e-01   7.8628701e-02
   8.8484848e-01  -5.4545455e-01   8.6217745e-02
   8.8484848e-01  -5.2121212e-01   9.4023702e-02
   8.8484848e-01  -4.9696970e-01   1.0204996e-01
   8.8484848e-01  -4.7272727e-01   1.1029979e-01
   8.8484848e-01  -4.4848485e-01   1.1877630e-01
   8.8484848e-01  -4.2424242e-01   1.2748245e-01
   8.8484848e-01  -4.0000000e-01   1.3642100e-01
   8.8484848e-01  -3.7575758e-01   1.4559454e-01
   8.8484848e-01  -3.5151515e-01   1.5500542e-01
   8.8484848e-01  -3.2727273e-01   1.6465576e-01
   8.8484848e-01  -3.0303030e-01   1.7454740e-01
   8.8484848e-01  -2.7878788e-01   1.8468194e-01
   8.8484848e-01  -2.5454545e-01   1.9506062e-01
   8.8484848e-01  -2.3030303e-01   2.0568438e-01
   8.8484848e-01  -2.0606061e-01   2.1655378e-01
   8.8484848e-01  -1.8181818e-01   2.2766900e-01
   8.8484848e-01  -1.5757576e-01   2.3902979e-01
   8.8484848e-01  -1.3333333e-01   2.5063544e-01
   8.8484848e-01  -1.0909091e-01   2.6248478e-01
   8.8484848e-01  -8.4848485e-02   2.7457608e-01
   8.8484848e-01  -6.0606061e-02   2.8690705e-01
   8.8484848e-01  -3.6363636e-02   2.9947481e-01
   8.8484848e-01  -1.2121212e-02   3.1227583e-01
   8.8484848e-01   1.2121212e-02   3.2530586e-01
   8.8484848e-01   3.6363636e-02   3.3855994e-01
   8.8484848e-01   6.0606061e-02   3.5203227e-01
   8.8484848e-01   8.4848485e-02   3.6571624e-01
   8.8484848e-01   1.0909091e-01   3.7960430e-01
   8.8484848e-01   1.3333333e-01   3.9368796e-01
   8.8484848e-01   1.5757576e-01   4.0795767e-01
   8.8484848e-01   1.8181818e-01   4.2240281e-01
   8.8484848e-01   2.0606061e-01   4.3701158e-01
   8.8484848e-01   2.3030303e-01   4.5177097e-01
   8.8484848e-01   2.5454545e-01   4.6666665e-01
   8.8484848e-01   2.7878788e-01   4.8168294e-01
   8.8484848e-01   3.0303030e-01   4.9680272e-01
   8.8484848e-01   3.2727273e-01   5.1200737e-01
   8.8484848e-01   3.5151515e-01   5.2727670e-01
   8.8484848e-01   3.7575758e-01   5.4258893e-01
   8.8484848e-01   4.0000000e-01   5.5792060e-01
   8.8484848e-01   4.2424242e-01   5.7324655e-01
   8.8484848e-01   4.4848485e-01   5.8853992e-01
   8.8484848e-01   4.7272727e-01   6.0377209e-01
   8.8484848e-01   4.9696970e-01   6.1891274e-01
   8.8484848e-01   5.2121212e-01   6.3392989e-01
   8.8484848e-01   5.4545455e-01   6.4878991e-01
   8.8484848e-01   5.6969697e-01   6.6345769e-01
   8.8484848e-01   5.9393939e-01   6.7789669e-01
   8.8484848e-01   6.1818182e-01   6.9206917e-01
   8.8484848e-01   6.4242424e-01   7.0593637e-01
   8.8484848e-01   6.6666667e-01   7.1945877e-01
   8.8484848e-01   6.9090909e-01   7.3259637e-01
   8.8484848e-01   7.1515152e-01   7.4530904e-01
   8.8484848e-01   7.3939394e-01   7.5755688e-01
   8.8484848e-01   7.6363636e-01   7.6930065e-01
   8.8484848e-01   7.8787879e-01   7.8050220e-01
   8.8484848e-01   8.1212121e-01   7.9112494e-01
   8.8484848e-01   8.3636364e-01   8.0113432e-01
   8.8484848e-01   8.6060606e-01   8.1049828e-01
   8.8484848e-01   8.8484848e-01   8.1918777e-01
   8.8484848e-01   9.0909091e-01   8.2717713e-01
   8.8484848e-01   9.3333333e-01   8.3444451e-01
   8.8484848e-01   9.5757576e-01   8.4097223e-01
   8.8484848e-01   9.8181818e-01   8.4674702e-01
   8.8484848e-01   1.0060606e+00   8.5176023e-01
   8.8484848e-01   1.0303030e+00   8.5600799e-01
   8.8484848e-01   1.0545455e+00   8.5949114e-01
   8.8484848e-01   1.0787879e+00   8.6221527e-01
   8.8484848e-01   1.1030303e+00   8.6419049e-01
   8.8484848e-01   1.1272727e+00   8.6543123e-01
   8.8484848e-01   1.1515152e+00   8.6595594e-01
   8.8484848e-01   1.1757576e+00   8.6578672e-01
   8.8484848e-01   1.2000000e+00   8.6494888e-01
   9.0909091e-01  -1.2000000e+00  -5.0077467e-02
   9.0909091e-01  -1.1757576e+00  -4.6749892e-02
   9.0909091e-01  -1.1515152e+00  -4.3305381e-02
   9.0909091e-01  -1.1272727e+00  -3.9740645e-02
   9.0909091e-01  -1.1030303e+00  -3.6052338e-02
   9.0909091e-01  -1.0787879e+00  -3.2237058e-02
   9.0909091e-01  -1.0545455e+00  -2.8291356e-02
   9.0909091e-01  -1.0303030e+00  -2.4211730e-02
   9.0909091e-01  -1.0060606e+00  -1.9994634e-02
   9.0909091e-01  -9.8181818e-01  -1.5636478e-02
   9.0909091e-01  -9.5757576e-01  -1.1133633e-02
   9.0909091e-01  -9.3333333e-01  -6.4824364e-03
   9.0909091e-01  -9.0909091e-01  -1.6791925e-03
   9.0909091e-01  -8.8484848e-01   3.2798193e-03
   9.0909091e-01  -8.6060606e-01   8.3983409e-03
   9.0909091e-01  -8.3636364e-01   1.3680129e-02
   9.0909091e-01  -8.1212121e-01   1.9128950e-02
   9.0909091e-01  -7.8787879e-01   2.4748572e-02
   9.0909091e-01  -7.6363636e-01   3.0542760e-02
   9.0909091e-01  -7.3939394e-01   3.6515265e-02
   9.0909091e-01  -7.1515152e-01   4.2669819e-02
   9.0909091e-01  -6.9090909e-01   4.9010124e-02
   9.0909091e-01  -6.6666667e-01   5.5539844e-02
   9.0909091e-01  -6.4242424e-01   6.2262596e-02
   9.0909091e-01  -6.1818182e-01   6.9181936e-02
   9.0909091e-01  -5.9393939e-01   7.6301353e-02
   9.0909091e-01  -5.6969697e-01   8.3624251e-02
   9.0909091e-01  -5.4545455e-01   9.1153941e-02
   9.0909091e-01  -5.2121212e-01   9.8893629e-02
   9.0909091e-01  -4.9696970e-01   1.0684640e-01
   9.0909091e-01  -4.7272727e-01   1.1501519e-01
   9.0909091e-01  -4.4848485e-01   1.2340280e-01
   9.0909091e-01  -4.2424242e-01   1.3201186e-01
   9.0909091e-01  -4.0000000e-01   1.4084480e-01
   9.0909091e-01  -3.7575758e-01   1.4990387e-01
   9.0909091e-01  -3.5151515e-01   1.5919107e-01
   9.0909091e-01  -3.2727273e-01   1.6870817e-01
   9.0909091e-01  -3.0303030e-01   1.7845669e-01
   9.0909091e-01  -2.7878788e-01   1.8843783e-01
   9.0909091e-01  -2.5454545e-01   1.9865250e-01
   9.0909091e-01  -2.3030303e-01   2.0910127e-01
   9.0909091e-01  -2.0606061e-01   2.1978434e-01
   9.0909091e-01  -1.8181818e-01   2.3070153e-01
   9.0909091e-01  -1.5757576e-01   2.4185222e-01
   9.0909091e-01  -1.3333333e-01   2.5323536e-01
   9.0909091e-01  -1.0909091e-01   2.6484939e-01
   9.0909091e-01  -8.4848485e-02   2.7669225e-01
   9.0909091e-01  -6.0606061e-02   2.8876131e-01
   9.0909091e-01  -3.6363636e-02   3.0105335e-01
   9.0909091e-01  -1.2121212e-02   3.1356451e-01
   9.0909091e-01   1.2121212e-02   3.2629023e-01
   9.0909091e-01   3.6363636e-02   3.3922525e-01
   9.0909091e-01   6.0606061e-02   3.5236352e-01
   9.0909091e-01   8.4848485e-02   3.6569817e-01
   9.0909091e-01   1.0909091e-01   3.7922144e-01
   9.0909091e-01   1.3333333e-01   3.9292465e-01
   9.0909091e-01   1.5757576e-01   4.0679814e-01
   9.0909091e-01   1.8181818e-01   4.2083118e-01
   9.0909091e-01   2.0606061e-01   4.3501195e-01
   9.0909091e-01   2.3030303e-01   4.4932748e-01
   9.0909091e-01   2.5454545e-01   4.6376355e-01
   9.0909091e-01   2.7878788e-01   4.7830467e-01
   9.0909091e-01   3.0303030e-01   4.9293404e-01
   9.0909091e-01   3.2727273e-01   5.0763342e-01
   9.0909091e-01   3.5151515e-01   5.2238319e-01
   9.0909091e-01   3.7575758e-01   5.3716221e-01
   9.0909091e-01   4.0000000e-01   5.5194784e-01
   9.0909091e-01   4.2424242e-01   5.6671592e-01
   9.0909091e-01   4.4848485e-01   5.8144074e-01
   9.0909091e-01   4.7272727e-01   5.9609505e-01
   9.0909091e-01   4.9696970e-01   6.1065009e-01
   9.0909091e-01   5.2121212e-01   6.2507566e-01
   9.0909091e-01   5.4545455e-01   6.3934012e-01
   9.0909091e-01   5.6969697e-01   6.5341060e-01
   9.0909091e-01   5.9393939e-01   6.6725302e-01
   9.0909091e-01   6.1818182e-01   6.8083233e-01
   9.0909091e-01   6.4242424e-01   6.9411266e-01
   9.0909091e-01   6.6666667e-01   7.0705760e-01
   9.0909091e-01   6.9090909e-01   7.1963040e-01
   9.0909091e-01   7.1515152e-01   7.3179436e-01
   9.0909091e-01   7.3939394e-01   7.4351310e-01
   9.0909091e-01   7.6363636e-01   7.5475095e-01
   9.0909091e-01   7.8787879e-01   7.6547333e-01
   9.0909091e-01   8.1212121e-01   7.7564718e-01
   9.0909091e-01   8.3636364e-01   7.8524132e-01
   9.0909091e-01   8.6060606e-01   7.9422691e-01
   9.0909091e-01   8.8484848e-01   8.0257781e-01
   9.0909091e-01   9.0909091e-01   8.1027099e-01
   9.0909091e-01   9.3333333e-01   8.1728681e-01
   9.0909091e-01   9.5757576e-01   8.2360935e-01
   9.0909091e-01   9.8181818e-01   8.2922664e-01
   9.0909091e-01   1.0060606e+00   8.3413079e-01
   9.0909091e-01   1.0303030e+00   8.3831814e-01
   9.0909091e-01   1.0545455e+00   8.4178921e-01
   9.0909091e-01   1.0787879e+00   8.4454874e-01
   9.0909091e-01   1.1030303e+00   8.4660547e-01
   9.0909091e-01   1.1272727e+00   8.4797201e-01
   9.0909091e-01   1.1515152e+00   8.4866455e-01
   9.0909091e-01   1.1757576e+00   8.4870257e-01
   9.0909091e-01   1.2000000e+00   8.4810849e-01
   9.3333333e-01  -1.2000000e+00  -4.5239502e-02
   9.3333333e-01  -1.1757576e+00  -4.1879396e-02
   9.3333333e-01  -1.1515152e+00  -3.8403835e-02
   9.3333333e-01  -1.1272727e+00  -3.4809654e-02
   9.3333333e-01  -1.1030303e+00  -3.1093633e-02
   9.3333333e-01  -1.0787879e+00  -2.7252509e-02
   9.3333333e-01  -1.0545455e+00  -2.3282971e-02
   9.3333333e-01  -1.0303030e+00  -1.9181663e-02
   9.3333333e-01  -1.0060606e+00  -1.4945194e-02
   9.3333333e-01  -9.8181818e-01  -1.0570132e-02
   9.3333333e-01  -9.5757576e-01  -6.0530160e-03
   9.3333333e-01  -9.3333333e-01  -1.3903542e-03
   9.3333333e-01  -9.0909091e-01   3.4213686e-03
   9.3333333e-01  -8.8484848e-01   8.3856869e-03
   9.3333333e-01  -8.6060606e-01   1.3506149e-02
   9.3333333e-01  -8.3636364e-01   1.8786313e-02
   9.3333333e-01  -8.1212121e-01   2.4229736e-02
   9.3333333e-01  -7.8787879e-01   2.9839973e-02
   9.3333333e-01  -7.6363636e-01   3.5620568e-02
   9.3333333e-01  -7.3939394e-01   4.1575044e-02
   9.3333333e-01  -7.1515152e-01   4.7706897e-02
   9.3333333e-01  -6.9090909e-01   5.4019588e-02
   9.3333333e-01  -6.6666667e-01   6.0516532e-02
   9.3333333e-01  -6.4242424e-01   6.7201089e-02
   9.3333333e-01  -6.1818182e-01   7.4076553e-02
   9.3333333e-01  -5.9393939e-01   8.1146143e-02
   9.3333333e-01  -5.6969697e-01   8.8412989e-02
   9.3333333e-01  -5.4545455e-01   9.5880121e-02
   9.3333333e-01  -5.2121212e-01   1.0355045e-01
   9.3333333e-01  -4.9696970e-01   1.1142678e-01
   9.3333333e-01  -4.7272727e-01   1.1951173e-01
   9.3333333e-01  -4.4848485e-01   1.2780782e-01
   9.3333333e-01  -4.2424242e-01   1.3631734e-01
   9.3333333e-01  -4.0000000e-01   1.4504244e-01
   9.3333333e-01  -3.7575758e-01   1.5398501e-01
   9.3333333e-01  -3.5151515e-01   1.6314677e-01
   9.3333333e-01  -3.2727273e-01   1.7252914e-01
   9.3333333e-01  -3.0303030e-01   1.8213330e-01
   9.3333333e-01  -2.7878788e-01   1.9196014e-01
   9.3333333e-01  -2.5454545e-01   2.0201022e-01
   9.3333333e-01  -2.3030303e-01   2.1228379e-01
   9.3333333e-01  -2.0606061e-01   2.2278072e-01
   9.3333333e-01  -1.8181818e-01   2.3350047e-01
   9.3333333e-01  -1.5757576e-01   2.4444213e-01
   9.3333333e-01  -1.3333333e-01   2.5560428e-01
   9.3333333e-01  -1.0909091e-01   2.6698508e-01
   9.3333333e-01  -8.4848485e-02   2.7858213e-01
   9.3333333e-01  -6.0606061e-02   2.9039249e-01
   9.3333333e-01  -3.6363636e-02   3.0241266e-01
   9.3333333e-01  -1.2121212e-02   3.1463849e-01
   9.3333333e-01   1.2121212e-02   3.2706517e-01
   9.3333333e-01   3.6363636e-02   3.3968718e-01
   9.3333333e-01   6.0606061e-02   3.5249825e-01
   9.3333333e-01   8.4848485e-02   3.6549132e-01
   9.3333333e-01   1.0909091e-01   3.7865847e-01
   9.3333333e-01   1.3333333e-01   3.9199091e-01
   9.3333333e-01   1.5757576e-01   4.0547887e-01
   9.3333333e-01   1.8181818e-01   4.1911162e-01
   9.3333333e-01   2.0606061e-01   4.3287737e-01
   9.3333333e-01   2.3030303e-01   4.4676323e-01
   9.3333333e-01   2.5454545e-01   4.6075516e-01
   9.3333333e-01   2.7878788e-01   4.7483794e-01
   9.3333333e-01   3.0303030e-01   4.8899509e-01
   9.3333333e-01   3.2727273e-01   5.0320886e-01
   9.3333333e-01   3.5151515e-01   5.1746017e-01
   9.3333333e-01   3.7575758e-01   5.3172861e-01
   9.3333333e-01   4.0000000e-01   5.4599237e-01
   9.3333333e-01   4.2424242e-01   5.6022830e-01
   9.3333333e-01   4.4848485e-01   5.7441182e-01
   9.3333333e-01   4.7272727e-01   5.8851703e-01
   9.3333333e-01   4.9696970e-01   6.0251670e-01
   9.3333333e-01   5.2121212e-01   6.1638230e-01
   9.3333333e-01   5.4545455e-01   6.3008413e-01
   9.3333333e-01   5.6969697e-01   6.4359140e-01
   9.3333333e-01   5.9393939e-01   6.5687234e-01
   9.3333333e-01   6.1818182e-01   6.6989437e-01
   9.3333333e-01   6.4242424e-01   6.8262431e-01
   9.3333333e-01   6.6666667e-01   6.9502855e-01
   9.3333333e-01   6.9090909e-01   7.0707333e-01
   9.3333333e-01   7.1515152e-01   7.1872503e-01
   9.3333333e-01   7.3939394e-01   7.2995040e-01
   9.3333333e-01   7.6363636e-01   7.4071697e-01
   9.3333333e-01   7.8787879e-01   7.5099333e-01
   9.3333333e-01   8.1212121e-01   7.6074951e-01
   9.3333333e-01   8.3636364e-01   7.6995732e-01
   9.3333333e-01   8.6060606e-01   7.7859073e-01
   9.3333333e-01   8.8484848e-01   7.8662615e-01
   9.3333333e-01   9.0909091e-01   7.9404282e-01
   9.3333333e-01   9.3333333e-01   8.0082304e-01
   9.3333333e-01   9.5757576e-01   8.0695242e-01
   9.3333333e-01   9.8181818e-01   8.1242010e-01
   9.3333333e-01   1.0060606e+00   8.1721887e-01
   9.3333333e-01   1.0303030e+00   8.2134525e-01
   9.3333333e-01   1.0545455e+00   8.2479951e-01
   9.3333333e-01   1.0787879e+00   8.2758565e-01
   9.3333333e-01   1.1030303e+00   8.2971125e-01
   9.3333333e-01   1.1272727e+00   8.3118734e-01
   9.3333333e-01   1.1515152e+00   8.3202816e-01
   9.3333333e-01   1.1757576e+00   8.3225095e-01
   9.3333333e-01   1.2000000e+00   8.3187558e-01
   9.5757576e-01  -1.2000000e+00  -4.0513867e-02
   9.5757576e-01  -1.1757576e+00  -3.7124344e-02
   9.5757576e-01  -1.1515152e+00  -3.3620902e-02
   9.5757576e-01  -1.1272727e+00  -3.0000492e-02
   9.5757576e-01  -1.1030303e+00  -2.6260026e-02
   9.5757576e-01  -1.0787879e+00  -2.2396368e-02
   9.5757576e-01  -1.0545455e+00  -1.8406347e-02
   9.5757576e-01  -1.0303030e+00  -1.4286752e-02
   9.5757576e-01  -1.0060606e+00  -1.0034340e-02
   9.5757576e-01  -9.8181818e-01  -5.6458362e-03
   9.5757576e-01  -9.5757576e-01  -1.1179404e-03
   9.5757576e-01  -9.3333333e-01   3.5526703e-03
   9.5757576e-01  -9.0909091e-01   8.3693365e-03
   9.5757576e-01  -8.8484848e-01   1.3335412e-02
   9.5757576e-01  -8.6060606e-01   1.8454257e-02
   9.5757576e-01  -8.3636364e-01   2.3729236e-02
   9.5757576e-01  -8.1212121e-01   2.9163705e-02
   9.5757576e-01  -7.8787879e-01   3.4761014e-02
   9.5757576e-01  -7.6363636e-01   4.0524491e-02
   9.5757576e-01  -7.3939394e-01   4.6457440e-02
   9.5757576e-01  -7.1515152e-01   5.2563130e-02
   9.5757576e-01  -6.9090909e-01   5.8844790e-02
   9.5757576e-01  -6.6666667e-01   6.5305595e-02
   9.5757576e-01  -6.4242424e-01   7.1948660e-02
   9.5757576e-01  -6.1818182e-01   7.8777029e-02
   9.5757576e-01  -5.9393939e-01   8.5793661e-02
   9.5757576e-01  -5.6969697e-01   9.3001424e-02
   9.5757576e-01  -5.4545455e-01   1.0040308e-01
   9.5757576e-01  -5.2121212e-01   1.0800126e-01
   9.5757576e-01  -4.9696970e-01   1.1579849e-01
   9.5757576e-01  -4.7272727e-01   1.2379713e-01
   9.5757576e-01  -4.4848485e-01   1.3199936e-01
   9.5757576e-01  -4.2424242e-01   1.4040723e-01
   9.5757576e-01  -4.0000000e-01   1.4902255e-01
   9.5757576e-01  -3.7575758e-01   1.5784695e-01
   9.5757576e-01  -3.5151515e-01   1.6688180e-01
   9.5757576e-01  -3.2727273e-01   1.7612826e-01
   9.5757576e-01  -3.0303030e-01   1.8558718e-01
   9.5757576e-01  -2.7878788e-01   1.9525914e-01
   9.5757576e-01  -2.5454545e-01   2.0514440e-01
   9.5757576e-01  -2.3030303e-01   2.1524290e-01
   9.5757576e-01  -2.0606061e-01   2.2555419e-01
   9.5757576e-01  -1.8181818e-01   2.3607745e-01
   9.5757576e-01  -1.5757576e-01   2.4681145e-01
   9.5757576e-01  -1.3333333e-01   2.5775449e-01
   9.5757576e-01  -1.0909091e-01   2.6890442e-01
   9.5757576e-01  -8.4848485e-02   2.8025858e-01
   9.5757576e-01  -6.0606061e-02   2.9181377e-01
   9.5757576e-01  -3.6363636e-02   3.0356621e-01
   9.5757576e-01  -1.2121212e-02   3.1551151e-01
   9.5757576e-01   1.2121212e-02   3.2764465e-01
   9.5757576e-01   3.6363636e-02   3.3995991e-01
   9.5757576e-01   6.0606061e-02   3.5245084e-01
   9.5757576e-01   8.4848485e-02   3.6511023e-01
   9.5757576e-01   1.0909091e-01   3.7793007e-01
   9.5757576e-01   1.3333333e-01   3.9090146e-01
   9.5757576e-01   1.5757576e-01   4.0401464e-01
   9.5757576e-01   1.8181818e-01   4.1725889e-01
   9.5757576e-01   2.0606061e-01   4.3062249e-01
   9.5757576e-01   2.3030303e-01   4.4409271e-01
   9.5757576e-01   2.5454545e-01   4.5765572e-01
   9.5757576e-01   2.7878788e-01   4.7129661e-01
   9.5757576e-01   3.0303030e-01   4.8499930e-01
   9.5757576e-01   3.2727273e-01   4.9874652e-01
   9.5757576e-01   3.5151515e-01   5.1251980e-01
   9.5757576e-01   3.7575758e-01   5.2629945e-01
   9.5757576e-01   4.0000000e-01   5.4006452e-01
   9.5757576e-01   4.2424242e-01   5.5379284e-01
   9.5757576e-01   4.4848485e-01   5.6746099e-01
   9.5757576e-01   4.7272727e-01   5.8104435e-01
   9.5757576e-01   4.9696970e-01   5.9451716e-01
   9.5757576e-01   5.2121212e-01   6.0785253e-01
   9.5757576e-01   5.4545455e-01   6.2102255e-01
   9.5757576e-01   5.6969697e-01   6.3399840e-01
   9.5757576e-01   5.9393939e-01   6.4675045e-01
   9.5757576e-01   6.1818182e-01   6.5924844e-01
   9.5757576e-01   6.4242424e-01   6.7146162e-01
   9.5757576e-01   6.6666667e-01   6.8335897e-01
   9.5757576e-01   6.9090909e-01   6.9490943e-01
   9.5757576e-01   7.1515152e-01   7.0608213e-01
   9.5757576e-01   7.3939394e-01   7.1684668e-01
   9.5757576e-01   7.6363636e-01   7.2717343e-01
   9.5757576e-01   7.8787879e-01   7.3703380e-01
   9.5757576e-01   8.1212121e-01   7.4640056e-01
   9.5757576e-01   8.3636364e-01   7.5524815e-01
   9.5757576e-01   8.6060606e-01   7.6355299e-01
   9.5757576e-01   8.8484848e-01   7.7129376e-01
   9.5757576e-01   9.0909091e-01   7.7845166e-01
   9.5757576e-01   9.3333333e-01   7.8501069e-01
   9.5757576e-01   9.5757576e-01   7.9095779e-01
   9.5757576e-01   9.8181818e-01   7.9628309e-01
   9.5757576e-01   1.0060606e+00   8.0097996e-01
   9.5757576e-01   1.0303030e+00   8.0504509e-01
   9.5757576e-01   1.0545455e+00   8.0847855e-01
   9.5757576e-01   1.0787879e+00   8.1128368e-01
   9.5757576e-01   1.1030303e+00   8.1346708e-01
   9.5757576e-01   1.1272727e+00   8.1503842e-01
   9.5757576e-01   1.1515152e+00   8.1601027e-01
   9.5757576e-01   1.1757576e+00   8.1639787e-01
   9.5757576e-01   1.2000000e+00   8.1621892e-01
   9.8181818e-01  -1.2000000e+00  -3.5899144e-02
   9.8181818e-01  -1.1757576e+00  -3.2483206e-02
   9.8181818e-01  -1.1515152e+00  -2.8954927e-02
   9.8181818e-01  -1.1272727e+00  -2.5311382e-02
   9.8181818e-01  -1.1030303e+00  -2.1549602e-02
   9.8181818e-01  -1.0787879e+00  -1.7666585e-02
   9.8181818e-01  -1.0545455e+00  -1.3659292e-02
   9.8181818e-01  -1.0303030e+00  -9.5246538e-03
   9.8181818e-01  -1.0060606e+00  -5.2595735e-03
   9.8181818e-01  -9.8181818e-01  -8.6092870e-04
   9.8181818e-01  -9.5757576e-01   3.6744232e-03
   9.8181818e-01  -9.3333333e-01   8.3496413e-03
   9.8181818e-01  -9.0909091e-01   1.3167897e-02
   9.8181818e-01  -8.8484848e-01   1.8132367e-02
   9.8181818e-01  -8.6060606e-01   2.3246231e-02
   9.8181818e-01  -8.3636364e-01   2.8512665e-02
   9.8181818e-01  -8.1212121e-01   3.3934833e-02
   9.8181818e-01  -7.8787879e-01   3.9515882e-02
   9.8181818e-01  -7.6363636e-01   4.5258936e-02
   9.8181818e-01  -7.3939394e-01   5.1167086e-02
   9.8181818e-01  -7.1515152e-01   5.7243385e-02
   9.8181818e-01  -6.9090909e-01   6.3490837e-02
   9.8181818e-01  -6.6666667e-01   6.9912387e-02
   9.8181818e-01  -6.4242424e-01   7.6510916e-02
   9.8181818e-01  -6.1818182e-01   8.3289225e-02
   9.8181818e-01  -5.9393939e-01   9.0250030e-02
   9.8181818e-01  -5.6969697e-01   9.7395947e-02
   9.8181818e-01  -5.4545455e-01   1.0472948e-01
   9.8181818e-01  -5.2121212e-01   1.1225301e-01
   9.8181818e-01  -4.9696970e-01   1.1996878e-01
   9.8181818e-01  -4.7272727e-01   1.2787888e-01
   9.8181818e-01  -4.4848485e-01   1.3598525e-01
   9.8181818e-01  -4.2424242e-01   1.4428962e-01
   9.8181818e-01  -4.0000000e-01   1.5279355e-01
   9.8181818e-01  -3.7575758e-01   1.6149838e-01
   9.8181818e-01  -3.5151515e-01   1.7040520e-01
   9.8181818e-01  -3.2727273e-01   1.7951486e-01
   9.8181818e-01  -3.0303030e-01   1.8882796e-01
   9.8181818e-01  -2.7878788e-01   1.9834478e-01
   9.8181818e-01  -2.5454545e-01   2.0806529e-01
   9.8181818e-01  -2.3030303e-01   2.1798915e-01
   9.8181818e-01  -2.0606061e-01   2.2811562e-01
   9.8181818e-01  -1.8181818e-01   2.3844363e-01
   9.8181818e-01  -1.5757576e-01   2.4897164e-01
   9.8181818e-01  -1.3333333e-01   2.5969772e-01
   9.8181818e-01  -1.0909091e-01   2.7061945e-01
   9.8181818e-01  -8.4848485e-02   2.8173392e-01
   9.8181818e-01  -6.0606061e-02   2.9303769e-01
   9.8181818e-01  -3.6363636e-02   3.0452677e-01
   9.8181818e-01  -1.2121212e-02   3.1619658e-01
   9.8181818e-01   1.2121212e-02   3.2804189e-01
   9.8181818e-01   3.6363636e-02   3.4005684e-01
   9.8181818e-01   6.0606061e-02   3.5223483e-01
   9.8181818e-01   8.4848485e-02   3.6456857e-01
   9.8181818e-01   1.0909091e-01   3.7704995e-01
   9.8181818e-01   1.3333333e-01   3.8967008e-01
   9.8181818e-01   1.5757576e-01   4.0241919e-01
   9.8181818e-01   1.8181818e-01   4.1528662e-01
   9.8181818e-01   2.0606061e-01   4.2826081e-01
   9.8181818e-01   2.3030303e-01   4.4132920e-01
   9.8181818e-01   2.5454545e-01   4.5447822e-01
   9.8181818e-01   2.7878788e-01   4.6769330e-01
   9.8181818e-01   3.0303030e-01   4.8095878e-01
   9.8181818e-01   3.2727273e-01   4.9425792e-01
   9.8181818e-01   3.5151515e-01   5.0757287e-01
   9.8181818e-01   3.7575758e-01   5.2088466e-01
   9.8181818e-01   4.0000000e-01   5.3417323e-01
   9.8181818e-01   4.2424242e-01   5.4741735e-01
   9.8181818e-01   4.4848485e-01   5.6059474e-01
   9.8181818e-01   4.7272727e-01   5.7368205e-01
   9.8181818e-01   4.9696970e-01   5.8665489e-01
   9.8181818e-01   5.2121212e-01   5.9948795e-01
   9.8181818e-01   5.4545455e-01   6.1215500e-01
   9.8181818e-01   5.6969697e-01   6.2462908e-01
   9.8181818e-01   5.9393939e-01   6.3688255e-01
   9.8181818e-01   6.1818182e-01   6.4888727e-01
   9.8181818e-01   6.4242424e-01   6.6061475e-01
   9.8181818e-01   6.6666667e-01   6.7203632e-01
   9.8181818e-01   6.9090909e-01   6.8312336e-01
   9.8181818e-01   7.1515152e-01   6.9384752e-01
   9.8181818e-01   7.3939394e-01   7.0418093e-01
   9.8181818e-01   7.6363636e-01   7.1409651e-01
   9.8181818e-01   7.8787879e-01   7.2356816e-01
   9.8181818e-01   8.1212121e-01   7.3257111e-01
   9.8181818e-01   8.3636364e-01   7.4108211e-01
   9.8181818e-01   8.6060606e-01   7.4907976e-01
   9.8181818e-01   8.8484848e-01   7.5654470e-01
   9.8181818e-01   9.0909091e-01   7.6345988e-01
   9.8181818e-01   9.3333333e-01   7.6981078e-01
   9.8181818e-01   9.5757576e-01   7.7558552e-01
   9.8181818e-01   9.8181818e-01   7.8077508e-01
   9.8181818e-01   1.0060606e+00   7.8537334e-01
   9.8181818e-01   1.0303030e+00   7.8937717e-01
   9.8181818e-01   1.0545455e+00   7.9278643e-01
   9.8181818e-01   1.0787879e+00   7.9560396e-01
   9.8181818e-01   1.1030303e+00   7.9783547e-01
   9.8181818e-01   1.1272727e+00   7.9948945e-01
   9.8181818e-01   1.1515152e+00   8.0057701e-01
   9.8181818e-01   1.1757576e+00   8.0111171e-01
   9.8181818e-01   1.2000000e+00   8.0110928e-01
   1.0060606e+00  -1.2000000e+00  -3.1393869e-02
   1.0060606e+00  -1.1757576e+00  -2.7954400e-02
   1.0060606e+00  -1.1515152e+00  -2.4404214e-02
   1.0060606e+00  -1.1272727e+00  -2.0740499e-02
   1.0060606e+00  -1.1030303e+00  -1.6960410e-02
   1.0060606e+00  -1.0787879e+00  -1.3061071e-02
   1.0060606e+00  -1.0545455e+00  -9.0395765e-03
   1.0060606e+00  -1.0303030e+00  -4.8929936e-03
   1.0060606e+00  -1.0060606e+00  -6.1836795e-04
   1.0060606e+00  -9.8181818e-01   3.7872744e-03
   1.0060606e+00  -9.5757576e-01   8.3269226e-03
   1.0060606e+00  -9.3333333e-01   1.3003576e-02
   1.0060606e+00  -9.0909091e-01   1.7820242e-02
   1.0060606e+00  -8.8484848e-01   2.2779927e-02
   1.0060606e+00  -8.6060606e-01   2.7885635e-02
   1.0060606e+00  -8.3636364e-01   3.3140358e-02
   1.0060606e+00  -8.1212121e-01   3.8547075e-02
   1.0060606e+00  -7.8787879e-01   4.4108740e-02
   1.0060606e+00  -7.6363636e-01   4.9828278e-02
   1.0060606e+00  -7.3939394e-01   5.5708577e-02
   1.0060606e+00  -7.1515152e-01   6.1752479e-02
   1.0060606e+00  -6.9090909e-01   6.7962774e-02
   1.0060606e+00  -6.6666667e-01   7.4342187e-02
   1.0060606e+00  -6.4242424e-01   8.0893375e-02
   1.0060606e+00  -6.1818182e-01   8.7618909e-02
   1.0060606e+00  -5.9393939e-01   9.4521270e-02
   1.0060606e+00  -5.6969697e-01   1.0160283e-01
   1.0060606e+00  -5.4545455e-01   1.0886586e-01
   1.0060606e+00  -5.2121212e-01   1.1631249e-01
   1.0060606e+00  -4.9696970e-01   1.2394470e-01
   1.0060606e+00  -4.7272727e-01   1.3176435e-01
   1.0060606e+00  -4.4848485e-01   1.3977309e-01
   1.0060606e+00  -4.2424242e-01   1.4797242e-01
   1.0060606e+00  -4.0000000e-01   1.5636363e-01
   1.0060606e+00  -3.7575758e-01   1.6494777e-01
   1.0060606e+00  -3.5151515e-01   1.7372570e-01
   1.0060606e+00  -3.2727273e-01   1.8269799e-01
   1.0060606e+00  -3.0303030e-01   1.9186497e-01
   1.0060606e+00  -2.7878788e-01   2.0122666e-01
   1.0060606e+00  -2.5454545e-01   2.1078278e-01
   1.0060606e+00  -2.3030303e-01   2.2053270e-01
   1.0060606e+00  -2.0606061e-01   2.3047547e-01
   1.0060606e+00  -1.8181818e-01   2.4060971e-01
   1.0060606e+00  -1.5757576e-01   2.5093369e-01
   1.0060606e+00  -1.3333333e-01   2.6144522e-01
   1.0060606e+00  -1.0909091e-01   2.7214165e-01
   1.0060606e+00  -8.4848485e-02   2.8301986e-01
   1.0060606e+00  -6.0606061e-02   2.9407621e-01
   1.0060606e+00  -3.6363636e-02   3.0530652e-01
   1.0060606e+00  -1.2121212e-02   3.1670603e-01
   1.0060606e+00   1.2121212e-02   3.2826939e-01
   1.0060606e+00   3.6363636e-02   3.3999059e-01
   1.0060606e+00   6.0606061e-02   3.5186296e-01
   1.0060606e+00   8.4848485e-02   3.6387912e-01
   1.0060606e+00   1.0909091e-01   3.7603095e-01
   1.0060606e+00   1.3333333e-01   3.8830956e-01
   1.0060606e+00   1.5757576e-01   4.0070524e-01
   1.0060606e+00   1.8181818e-01   4.1320745e-01
   1.0060606e+00   2.0606061e-01   4.2580477e-01
   1.0060606e+00   2.3030303e-01   4.3848487e-01
   1.0060606e+00   2.5454545e-01   4.5123449e-01
   1.0060606e+00   2.7878788e-01   4.6403940e-01
   1.0060606e+00   3.0303030e-01   4.7688441e-01
   1.0060606e+00   3.2727273e-01   4.8975331e-01
   1.0060606e+00   3.5151515e-01   5.0262889e-01
   1.0060606e+00   3.7575758e-01   5.1549293e-01
   1.0060606e+00   4.0000000e-01   5.2832618e-01
   1.0060606e+00   4.2424242e-01   5.4110841e-01
   1.0060606e+00   4.4848485e-01   5.5381842e-01
   1.0060606e+00   4.7272727e-01   5.6643405e-01
   1.0060606e+00   4.9696970e-01   5.7893227e-01
   1.0060606e+00   5.2121212e-01   5.9128923e-01
   1.0060606e+00   5.4545455e-01   6.0348032e-01
   1.0060606e+00   5.6969697e-01   6.1548028e-01
   1.0060606e+00   5.9393939e-01   6.2726335e-01
   1.0060606e+00   6.1818182e-01   6.3880333e-01
   1.0060606e+00   6.4242424e-01   6.5007379e-01
   1.0060606e+00   6.6666667e-01   6.6104824e-01
   1.0060606e+00   6.9090909e-01   6.7170026e-01
   1.0060606e+00   7.1515152e-01   6.8200377e-01
   1.0060606e+00   7.3939394e-01   6.9193319e-01
   1.0060606e+00   7.6363636e-01   7.0146371e-01
   1.0060606e+00   7.8787879e-01   7.1057149e-01
   1.0060606e+00   8.1212121e-01   7.1923390e-01
   1.0060606e+00   8.3636364e-01   7.2742977e-01
   1.0060606e+00   8.6060606e-01   7.3513961e-01
   1.0060606e+00   8.8484848e-01   7.4234580e-01
   1.0060606e+00   9.0909091e-01   7.4903284e-01
   1.0060606e+00   9.3333333e-01   7.5518749e-01
   1.0060606e+00   9.5757576e-01   7.6079893e-01
   1.0060606e+00   9.8181818e-01   7.6585887e-01
   1.0060606e+00   1.0060606e+00   7.7036165e-01
   1.0060606e+00   1.0303030e+00   7.7430431e-01
   1.0060606e+00   1.0545455e+00   7.7768654e-01
   1.0060606e+00   1.0787879e+00   7.8051072e-01
   1.0060606e+00   1.1030303e+00   7.8278181e-01
   1.0060606e+00   1.1272727e+00   7.8450730e-01
   1.0060606e+00   1.1515152e+00   7.8569700e-01
   1.0060606e+00   1.1757576e+00   7.8636298e-01
   1.0060606e+00   1.2000000e+00   7.8651931e-01
   1.0303030e+00  -1.2000000e+00  -2.6996531e-02
   1.0303030e+00  -1.1757576e+00  -2.3536307e-02
   1.0303030e+00  -1.1515152e+00  -1.9967023e-02
   1.0303030e+00  -1.1272727e+00  -1.6285984e-02
   1.0303030e+00  -1.1030303e+00  -1.2490463e-02
   1.0303030e+00  -1.0787879e+00  -8.5777097e-03
   1.0303030e+00  -1.0545455e+00  -4.5449456e-03
   1.0303030e+00  -1.0303030e+00  -3.8937311e-04
   1.0303030e+00  -1.0060606e+00   3.8918234e-03
   1.0303030e+00  -9.8181818e-01   8.3014736e-03
   1.0303030e+00  -9.5757576e-01   1.2842417e-02
   1.0303030e+00  -9.3333333e-01   1.7517500e-02
   1.0303030e+00  -9.0909091e-01   2.2329568e-02
   1.0303030e+00  -8.8484848e-01   2.7281463e-02
   1.0303030e+00  -8.6060606e-01   3.2376019e-02
   1.0303030e+00  -8.3636364e-01   3.7616054e-02
   1.0303030e+00  -8.1212121e-01   4.3004364e-02
   1.0303030e+00  -7.8787879e-01   4.8543719e-02
   1.0303030e+00  -7.6363636e-01   5.4236851e-02
   1.0303030e+00  -7.3939394e-01   6.0086454e-02
   1.0303030e+00  -7.1515152e-01   6.6095169e-02
   1.0303030e+00  -6.9090909e-01   7.2265579e-02
   1.0303030e+00  -6.6666667e-01   7.8600200e-02
   1.0303030e+00  -6.4242424e-01   8.5101473e-02
   1.0303030e+00  -6.1818182e-01   9.1771750e-02
   1.0303030e+00  -5.9393939e-01   9.8613288e-02
   1.0303030e+00  -5.6969697e-01   1.0562824e-01
   1.0303030e+00  -5.4545455e-01   1.1281862e-01
   1.0303030e+00  -5.2121212e-01   1.2018635e-01
   1.0303030e+00  -4.9696970e-01   1.2773317e-01
   1.0303030e+00  -4.7272727e-01   1.3546069e-01
   1.0303030e+00  -4.4848485e-01   1.4337032e-01
   1.0303030e+00  -4.2424242e-01   1.5146332e-01
   1.0303030e+00  -4.0000000e-01   1.5974071e-01
   1.0303030e+00  -3.7575758e-01   1.6820334e-01
   1.0303030e+00  -3.5151515e-01   1.7685179e-01
   1.0303030e+00  -3.2727273e-01   1.8568639e-01
   1.0303030e+00  -3.0303030e-01   1.9470722e-01
   1.0303030e+00  -2.7878788e-01   2.0391407e-01
   1.0303030e+00  -2.5454545e-01   2.1330640e-01
   1.0303030e+00  -2.3030303e-01   2.2288336e-01
   1.0303030e+00  -2.0606061e-01   2.3264376e-01
   1.0303030e+00  -1.8181818e-01   2.4258600e-01
   1.0303030e+00  -1.5757576e-01   2.5270812e-01
   1.0303030e+00  -1.3333333e-01   2.6300773e-01
   1.0303030e+00  -1.0909091e-01   2.7348198e-01
   1.0303030e+00  -8.4848485e-02   2.8412756e-01
   1.0303030e+00  -6.0606061e-02   2.9494066e-01
   1.0303030e+00  -3.6363636e-02   3.0591695e-01
   1.0303030e+00  -1.2121212e-02   3.1705153e-01
   1.0303030e+00   1.2121212e-02   3.2833893e-01
   1.0303030e+00   3.6363636e-02   3.3977305e-01
   1.0303030e+00   6.0606061e-02   3.5134717e-01
   1.0303030e+00   8.4848485e-02   3.6305387e-01
   1.0303030e+00   1.0909091e-01   3.7488504e-01
   1.0303030e+00   1.3333333e-01   3.8683183e-01
   1.0303030e+00   1.5757576e-01   3.9888462e-01
   1.0303030e+00   1.8181818e-01   4.1103302e-01
   1.0303030e+00   2.0606061e-01   4.2326579e-01
   1.0303030e+00   2.3030303e-01   4.3557086e-01
   1.0303030e+00   2.5454545e-01   4.4793529e-01
   1.0303030e+00   2.7878788e-01   4.6034524e-01
   1.0303030e+00   3.0303030e-01   4.7278598e-01
   1.0303030e+00   3.2727273e-01   4.8524186e-01
   1.0303030e+00   3.5151515e-01   4.9769630e-01
   1.0303030e+00   3.7575758e-01   5.1013181e-01
   1.0303030e+00   4.0000000e-01   5.2252999e-01
   1.0303030e+00   4.2424242e-01   5.3487155e-01
   1.0303030e+00   4.4848485e-01   5.4713632e-01
   1.0303030e+00   4.7272727e-01   5.5930332e-01
   1.0303030e+00   4.9696970e-01   5.7135080e-01
   1.0303030e+00   5.2121212e-01   5.8325628e-01
   1.0303030e+00   5.4545455e-01   5.9499667e-01
   1.0303030e+00   5.6969697e-01   6.0654832e-01
   1.0303030e+00   5.9393939e-01   6.1788718e-01
   1.0303030e+00   6.1818182e-01   6.2898888e-01
   1.0303030e+00   6.4242424e-01   6.3982888e-01
   1.0303030e+00   6.6666667e-01   6.5038263e-01
   1.0303030e+00   6.9090909e-01   6.6062576e-01
   1.0303030e+00   7.1515152e-01   6.7053423e-01
   1.0303030e+00   7.3939394e-01   6.8008452e-01
   1.0303030e+00   7.6363636e-01   6.8925387e-01
   1.0303030e+00   7.8787879e-01   6.9802043e-01
   1.0303030e+00   8.1212121e-01   7.0636352e-01
   1.0303030e+00   8.3636364e-01   7.1426379e-01
   1.0303030e+00   8.6060606e-01   7.2170345e-01
   1.0303030e+00   8.8484848e-01   7.2866644e-01
   1.0303030e+00   9.0909091e-01   7.3513860e-01
   1.0303030e+00   9.3333333e-01   7.4110785e-01
   1.0303030e+00   9.5757576e-01   7.4656427e-01
   1.0303030e+00   9.8181818e-01   7.5150025e-01
   1.0303030e+00   1.0060606e+00   7.5591054e-01
   1.0303030e+00   1.0303030e+00   7.5979231e-01
   1.0303030e+00   1.0545455e+00   7.6314513e-01
   1.0303030e+00   1.0787879e+00   7.6597097e-01
   1.0303030e+00   1.1030303e+00   7.6827417e-01
   1.0303030e+00   1.1272727e+00   7.7006129e-01
   1.0303030e+00   1.1515152e+00   7.7134106e-01
   1.0303030e+00   1.1757576e+00   7.7212422e-01
   1.0303030e+00   1.2000000e+00   7.7242336e-01
   1.0545455e+00  -1.2000000e+00  -2.2705583e-02
   1.0545455e+00  -1.1757576e+00  -1.9227267e-02
   1.0545455e+00  -1.1515152e+00  -1.5641582e-02
   1.0545455e+00  -1.1272727e+00  -1.1945945e-02
   1.0545455e+00  -1.1030303e+00  -8.1377463e-03
   1.0545455e+00  -1.0787879e+00  -4.2143550e-03
   1.0545455e+00  -1.0545455e+00  -1.7312009e-04
   1.0545455e+00  -1.0303030e+00   3.9886257e-03
   1.0545455e+00  -1.0060606e+00   8.2735627e-03
   1.0545455e+00  -9.8181818e-01   1.2684380e-02
   1.0545455e+00  -9.5757576e-01   1.7223773e-02
   1.0545455e+00  -9.3333333e-01   2.1894437e-02
   1.0545455e+00  -9.0909091e-01   2.6699064e-02
   1.0545455e+00  -8.8484848e-01   3.1640336e-02
   1.0545455e+00  -8.6060606e-01   3.6720921e-02
   1.0545455e+00  -8.3636364e-01   4.1943470e-02
   1.0545455e+00  -8.1212121e-01   4.7310604e-02
   1.0545455e+00  -7.8787879e-01   5.2824912e-02
   1.0545455e+00  -7.6363636e-01   5.8488947e-02
   1.0545455e+00  -7.3939394e-01   6.4305211e-02
   1.0545455e+00  -7.1515152e-01   7.0276153e-02
   1.0545455e+00  -6.9090909e-01   7.6404160e-02
   1.0545455e+00  -6.6666667e-01   8.2691548e-02
   1.0545455e+00  -6.4242424e-01   8.9140550e-02
   1.0545455e+00  -6.1818182e-01   9.5753311e-02
   1.0545455e+00  -5.9393939e-01   1.0253187e-01
   1.0545455e+00  -5.6969697e-01   1.0947817e-01
   1.0545455e+00  -5.4545455e-01   1.1659402e-01
   1.0545455e+00  -5.2121212e-01   1.2388109e-01
   1.0545455e+00  -4.9696970e-01   1.3134092e-01
   1.0545455e+00  -4.7272727e-01   1.3897487e-01
   1.0545455e+00  -4.4848485e-01   1.4678415e-01
   1.0545455e+00  -4.2424242e-01   1.5476977e-01
   1.0545455e+00  -4.0000000e-01   1.6293254e-01
   1.0545455e+00  -3.7575758e-01   1.7127305e-01
   1.0545455e+00  -3.5151515e-01   1.7979167e-01
   1.0545455e+00  -3.2727273e-01   1.8848851e-01
   1.0545455e+00  -3.0303030e-01   1.9736341e-01
   1.0545455e+00  -2.7878788e-01   2.0641593e-01
   1.0545455e+00  -2.5454545e-01   2.1564533e-01
   1.0545455e+00  -2.3030303e-01   2.2505053e-01
   1.0545455e+00  -2.0606061e-01   2.3463013e-01
   1.0545455e+00  -1.8181818e-01   2.4438234e-01
   1.0545455e+00  -1.5757576e-01   2.5430500e-01
   1.0545455e+00  -1.3333333e-01   2.6439552e-01
   1.0545455e+00  -1.0909091e-01   2.7465090e-01
   1.0545455e+00  -8.4848485e-02   2.8506766e-01
   1.0545455e+00  -6.0606061e-02   2.9564185e-01
   1.0545455e+00  -3.6363636e-02   3.0636900e-01
   1.0545455e+00  -1.2121212e-02   3.1724412e-01
   1.0545455e+00   1.2121212e-02   3.2826164e-01
   1.0545455e+00   3.6363636e-02   3.3941541e-01
   1.0545455e+00   6.0606061e-02   3.5069868e-01
   1.0545455e+00   8.4848485e-02   3.6210402e-01
   1.0545455e+00   1.0909091e-01   3.7362337e-01
   1.0545455e+00   1.3333333e-01   3.8524795e-01
   1.0545455e+00   1.5757576e-01   3.9696827e-01
   1.0545455e+00   1.8181818e-01   4.0877408e-01
   1.0545455e+00   2.0606061e-01   4.2065437e-01
   1.0545455e+00   2.3030303e-01   4.3259736e-01
   1.0545455e+00   2.5454545e-01   4.4459042e-01
   1.0545455e+00   2.7878788e-01   4.5662014e-01
   1.0545455e+00   3.0303030e-01   4.6867226e-01
   1.0545455e+00   3.2727273e-01   4.8073169e-01
   1.0545455e+00   3.5151515e-01   4.9278248e-01
   1.0545455e+00   3.7575758e-01   5.0480787e-01
   1.0545455e+00   4.0000000e-01   5.1679028e-01
   1.0545455e+00   4.2424242e-01   5.2871132e-01
   1.0545455e+00   4.4848485e-01   5.4055186e-01
   1.0545455e+00   4.7272727e-01   5.5229200e-01
   1.0545455e+00   4.9696970e-01   5.6391121e-01
   1.0545455e+00   5.2121212e-01   5.7538833e-01
   1.0545455e+00   5.4545455e-01   5.8670167e-01
   1.0545455e+00   5.6969697e-01   5.9782911e-01
   1.0545455e+00   5.9393939e-01   6.0874816e-01
   1.0545455e+00   6.1818182e-01   6.1943613e-01
   1.0545455e+00   6.4242424e-01   6.2987022e-01
   1.0545455e+00   6.6666667e-01   6.4002770e-01
   1.0545455e+00   6.9090909e-01   6.4988602e-01
   1.0545455e+00   7.1515152e-01   6.5942298e-01
   1.0545455e+00   7.3939394e-01   6.6861696e-01
   1.0545455e+00   7.6363636e-01   6.7744700e-01
   1.0545455e+00   7.8787879e-01   6.8589307e-01
   1.0545455e+00   8.1212121e-01   6.9393621e-01
   1.0545455e+00   8.3636364e-01   7.0155870e-01
   1.0545455e+00   8.6060606e-01   7.0874428e-01
   1.0545455e+00   8.8484848e-01   7.1547824e-01
   1.0545455e+00   9.0909091e-01   7.2174765e-01
   1.0545455e+00   9.3333333e-01   7.2754141e-01
   1.0545455e+00   9.5757576e-01   7.3285045e-01
   1.0545455e+00   9.8181818e-01   7.3766773e-01
   1.0545455e+00   1.0060606e+00   7.4198837e-01
   1.0545455e+00   1.0303030e+00   7.4580966e-01
   1.0545455e+00   1.0545455e+00   7.4913108e-01
   1.0545455e+00   1.0787879e+00   7.5195426e-01
   1.0545455e+00   1.1030303e+00   7.5428295e-01
   1.0545455e+00   1.1272727e+00   7.5612296e-01
   1.0545455e+00   1.1515152e+00   7.5748204e-01
   1.0545455e+00   1.1757576e+00   7.5836977e-01
   1.0545455e+00   1.2000000e+00   7.5879742e-01
   1.0787879e+00  -1.2000000e+00  -1.8519443e-02
   1.0787879e+00  -1.1757576e+00  -1.5025592e-02
   1.0787879e+00  -1.1515152e+00  -1.1426090e-02
   1.0787879e+00  -1.1272727e+00  -7.7184641e-03
   1.0787879e+00  -1.1030303e+00  -3.9002187e-03
   1.0787879e+00  -1.0787879e+00   3.1158855e-05
   1.0787879e+00  -1.0545455e+00   4.0781967e-03
   1.0787879e+00  -1.0303030e+00   8.2434349e-03
   1.0787879e+00  -1.0060606e+00   1.2529422e-02
   1.0787879e+00  -9.8181818e-01   1.6938712e-02
   1.0787879e+00  -9.5757576e-01   2.1473858e-02
   1.0787879e+00  -9.3333333e-01   2.6137411e-02
   1.0787879e+00  -9.0909091e-01   3.0931912e-02
   1.0787879e+00  -8.8484848e-01   3.5859891e-02
   1.0787879e+00  -8.6060606e-01   4.0923857e-02
   1.0787879e+00  -8.3636364e-01   4.6126295e-02
   1.0787879e+00  -8.1212121e-01   5.1469661e-02
   1.0787879e+00  -7.8787879e-01   5.6956372e-02
   1.0787879e+00  -7.6363636e-01   6.2588803e-02
   1.0787879e+00  -7.3939394e-01   6.8369278e-02
   1.0787879e+00  -7.1515152e-01   7.4300060e-02
   1.0787879e+00  -6.9090909e-01   8.0383348e-02
   1.0787879e+00  -6.6666667e-01   8.6621266e-02
   1.0787879e+00  -6.4242424e-01   9.3015852e-02
   1.0787879e+00  -6.1818182e-01   9.9569051e-02
   1.0787879e+00  -5.9393939e-01   1.0628271e-01
   1.0787879e+00  -5.6969697e-01   1.1315855e-01
   1.0787879e+00  -5.4545455e-01   1.2019817e-01
   1.0787879e+00  -5.2121212e-01   1.2740305e-01
   1.0787879e+00  -4.9696970e-01   1.3477451e-01
   1.0787879e+00  -4.7272727e-01   1.4231370e-01
   1.0787879e+00  -4.4848485e-01   1.5002161e-01
   1.0787879e+00  -4.2424242e-01   1.5789904e-01
   1.0787879e+00  -4.0000000e-01   1.6594658e-01
   1.0787879e+00  -3.7575758e-01   1.7416461e-01
   1.0787879e+00  -3.5151515e-01   1.8255329e-01
   1.0787879e+00  -3.2727273e-01   1.9111252e-01
   1.0787879e+00  -3.0303030e-01   1.9984192e-01
   1.0787879e+00  -2.7878788e-01   2.0874086e-01
   1.0787879e+00  -2.5454545e-01   2.1780839e-01
   1.0787879e+00  -2.3030303e-01   2.2704324e-01
   1.0787879e+00  -2.0606061e-01   2.3644382e-01
   1.0787879e+00  -1.8181818e-01   2.4600816e-01
   1.0787879e+00  -1.5757576e-01   2.5573393e-01
   1.0787879e+00  -1.3333333e-01   2.6561838e-01
   1.0787879e+00  -1.0909091e-01   2.7565835e-01
   1.0787879e+00  -8.4848485e-02   2.8585024e-01
   1.0787879e+00  -6.0606061e-02   2.9618998e-01
   1.0787879e+00  -3.6363636e-02   3.0667299e-01
   1.0787879e+00  -1.2121212e-02   3.1729420e-01
   1.0787879e+00   1.2121212e-02   3.2804799e-01
   1.0787879e+00   3.6363636e-02   3.3892818e-01
   1.0787879e+00   6.0606061e-02   3.4992799e-01
   1.0787879e+00   8.4848485e-02   3.6104006e-01
   1.0787879e+00   1.0909091e-01   3.7225636e-01
   1.0787879e+00   1.3333333e-01   3.8356822e-01
   1.0787879e+00   1.5757576e-01   3.9496629e-01
   1.0787879e+00   1.8181818e-01   4.0644052e-01
   1.0787879e+00   2.0606061e-01   4.1798013e-01
   1.0787879e+00   2.3030303e-01   4.2957363e-01
   1.0787879e+00   2.5454545e-01   4.4120876e-01
   1.0787879e+00   2.7878788e-01   4.5287251e-01
   1.0787879e+00   3.0303030e-01   4.6455110e-01
   1.0787879e+00   3.2727273e-01   4.7623001e-01
   1.0787879e+00   3.5151515e-01   4.8789392e-01
   1.0787879e+00   3.7575758e-01   4.9952678e-01
   1.0787879e+00   4.0000000e-01   5.1111181e-01
   1.0787879e+00   4.2424242e-01   5.2263150e-01
   1.0787879e+00   4.4848485e-01   5.3406767e-01
   1.0787879e+00   4.7272727e-01   5.4540151e-01
   1.0787879e+00   4.9696970e-01   5.5661362e-01
   1.0787879e+00   5.2121212e-01   5.6768409e-01
   1.0787879e+00   5.4545455e-01   5.7859253e-01
   1.0787879e+00   5.6969697e-01   5.8931823e-01
   1.0787879e+00   5.9393939e-01   5.9984019e-01
   1.0787879e+00   6.1818182e-01   6.1013725e-01
   1.0787879e+00   6.4242424e-01   6.2018823e-01
   1.0787879e+00   6.6666667e-01   6.2997200e-01
   1.0787879e+00   6.9090909e-01   6.3946771e-01
   1.0787879e+00   7.1515152e-01   6.4865485e-01
   1.0787879e+00   7.3939394e-01   6.5751347e-01
   1.0787879e+00   7.6363636e-01   6.6602427e-01
   1.0787879e+00   7.8787879e-01   6.7416885e-01
   1.0787879e+00   8.1212121e-01   6.8192978e-01
   1.0787879e+00   8.3636364e-01   6.8929081e-01
   1.0787879e+00   8.6060606e-01   6.9623701e-01
   1.0787879e+00   8.8484848e-01   7.0275492e-01
   1.0787879e+00   9.0909091e-01   7.0883266e-01
   1.0787879e+00   9.3333333e-01   7.1446005e-01
   1.0787879e+00   9.5757576e-01   7.1962873e-01
   1.0787879e+00   9.8181818e-01   7.2433220e-01
   1.0787879e+00   1.0060606e+00   7.2856591e-01
   1.0787879e+00   1.0303030e+00   7.3232725e-01
   1.0787879e+00   1.0545455e+00   7.3561563e-01
   1.0787879e+00   1.0787879e+00   7.3843237e-01
   1.0787879e+00   1.1030303e+00   7.4078075e-01
   1.0787879e+00   1.1272727e+00   7.4266588e-01
   1.0787879e+00   1.1515152e+00   7.4409465e-01
   1.0787879e+00   1.1757576e+00   7.4507564e-01
   1.0787879e+00   1.2000000e+00   7.4561896e-01
   1.1030303e+00  -1.2000000e+00  -1.4436499e-02
   1.1030303e+00  -1.1757576e+00  -1.0929564e-02
   1.1030303e+00  -1.1515152e+00  -7.3187192e-03
   1.1030303e+00  -1.1272727e+00  -3.6015993e-03
   1.1030303e+00  -1.1030303e+00   2.2417938e-04
   1.1030303e+00  -1.0787879e+00   4.1610144e-03
   1.1030303e+00  -1.0545455e+00   8.2113145e-03
   1.1030303e+00  -1.0303030e+00   1.2377496e-02
   1.1030303e+00  -1.0060606e+00   1.6661979e-02
   1.1030303e+00  -9.8181818e-01   2.1067186e-02
   1.1030303e+00  -9.5757576e-01   2.5595534e-02
   1.1030303e+00  -9.3333333e-01   3.0249433e-02
   1.1030303e+00  -9.0909091e-01   3.5031280e-02
   1.1030303e+00  -8.8484848e-01   3.9943455e-02
   1.1030303e+00  -8.6060606e-01   4.4988315e-02
   1.1030303e+00  -8.3636364e-01   5.0168187e-02
   1.1030303e+00  -8.1212121e-01   5.5485366e-02
   1.1030303e+00  -7.8787879e-01   6.0942104e-02
   1.1030303e+00  -7.6363636e-01   6.6540607e-02
   1.1030303e+00  -7.3939394e-01   7.2283026e-02
   1.1030303e+00  -7.1515152e-01   7.8171448e-02
   1.1030303e+00  -6.9090909e-01   8.4207893e-02
   1.1030303e+00  -6.6666667e-01   9.0394300e-02
   1.1030303e+00  -6.4242424e-01   9.6732523e-02
   1.1030303e+00  -6.1818182e-01   1.0322432e-01
   1.1030303e+00  -5.9393939e-01   1.0987133e-01
   1.1030303e+00  -5.6969697e-01   1.1667511e-01
   1.1030303e+00  -5.4545455e-01   1.2363704e-01
   1.1030303e+00  -5.2121212e-01   1.3075841e-01
   1.1030303e+00  -4.9696970e-01   1.3804034e-01
   1.1030303e+00  -4.7272727e-01   1.4548378e-01
   1.1030303e+00  -4.4848485e-01   1.5308952e-01
   1.1030303e+00  -4.2424242e-01   1.6085815e-01
   1.1030303e+00  -4.0000000e-01   1.6879008e-01
   1.1030303e+00  -3.7575758e-01   1.7688549e-01
   1.1030303e+00  -3.5151515e-01   1.8514433e-01
   1.1030303e+00  -3.2727273e-01   1.9356630e-01
   1.1030303e+00  -3.0303030e-01   2.0215085e-01
   1.1030303e+00  -2.7878788e-01   2.1089715e-01
   1.1030303e+00  -2.5454545e-01   2.1980407e-01
   1.1030303e+00  -2.3030303e-01   2.2887018e-01
   1.1030303e+00  -2.0606061e-01   2.3809369e-01
   1.1030303e+00  -1.8181818e-01   2.4747250e-01
   1.1030303e+00  -1.5757576e-01   2.5700411e-01
   1.1030303e+00  -1.3333333e-01   2.6668564e-01
   1.1030303e+00  -1.0909091e-01   2.7651381e-01
   1.1030303e+00  -8.4848485e-02   2.8648490e-01
   1.1030303e+00  -6.0606061e-02   2.9659474e-01
   1.1030303e+00  -3.6363636e-02   3.0683869e-01
   1.1030303e+00  -1.2121212e-02   3.1721160e-01
   1.1030303e+00   1.2121212e-02   3.2770784e-01
   1.1030303e+00   3.6363636e-02   3.3832121e-01
   1.1030303e+00   6.0606061e-02   3.4904496e-01
   1.1030303e+00   8.4848485e-02   3.5987175e-01
   1.1030303e+00   1.0909091e-01   3.7079367e-01
   1.1030303e+00   1.3333333e-01   3.8180216e-01
   1.1030303e+00   1.5757576e-01   3.9288804e-01
   1.1030303e+00   1.8181818e-01   4.0404145e-01
   1.1030303e+00   2.0606061e-01   4.1525188e-01
   1.1030303e+00   2.3030303e-01   4.2650814e-01
   1.1030303e+00   2.5454545e-01   4.3779834e-01
   1.1030303e+00   2.7878788e-01   4.4910989e-01
   1.1030303e+00   3.0303030e-01   4.6042951e-01
   1.1030303e+00   3.2727273e-01   4.7174320e-01
   1.1030303e+00   3.5151515e-01   4.8303629e-01
   1.1030303e+00   3.7575758e-01   4.9429341e-01
   1.1030303e+00   4.0000000e-01   5.0549856e-01
   1.1030303e+00   4.2424242e-01   5.1663508e-01
   1.1030303e+00   4.4848485e-01   5.2768571e-01
   1.1030303e+00   4.7272727e-01   5.3863266e-01
   1.1030303e+00   4.9696970e-01   5.4945761e-01
   1.1030303e+00   5.2121212e-01   5.6014180e-01
   1.1030303e+00   5.4545455e-01   5.7066609e-01
   1.1030303e+00   5.6969697e-01   5.8101108e-01
   1.1030303e+00   5.9393939e-01   5.9115712e-01
   1.1030303e+00   6.1818182e-01   6.0108449e-01
   1.1030303e+00   6.4242424e-01   6.1077346e-01
   1.1030303e+00   6.6666667e-01   6.2020443e-01
   1.1030303e+00   6.9090909e-01   6.2935806e-01
   1.1030303e+00   7.1515152e-01   6.3821537e-01
   1.1030303e+00   7.3939394e-01   6.4675793e-01
   1.1030303e+00   7.6363636e-01   6.5496795e-01
   1.1030303e+00   7.8787879e-01   6.6282847e-01
   1.1030303e+00   8.1212121e-01   6.7032346e-01
   1.1030303e+00   8.3636364e-01   6.7743798e-01
   1.1030303e+00   8.6060606e-01   6.8415830e-01
   1.1030303e+00   8.8484848e-01   6.9047206e-01
   1.1030303e+00   9.0909091e-01   6.9636832e-01
   1.1030303e+00   9.3333333e-01   7.0183772e-01
   1.1030303e+00   9.5757576e-01   7.0687255e-01
   1.1030303e+00   9.8181818e-01   7.1146677e-01
   1.1030303e+00   1.0060606e+00   7.1561613e-01
   1.1030303e+00   1.0303030e+00   7.1931814e-01
   1.1030303e+00   1.0545455e+00   7.2257213e-01
   1.1030303e+00   1.0787879e+00   7.2537917e-01
   1.1030303e+00   1.1030303e+00   7.2774209e-01
   1.1030303e+00   1.1272727e+00   7.2966543e-01
   1.1030303e+00   1.1515152e+00   7.3115531e-01
   1.1030303e+00   1.1757576e+00   7.3221941e-01
   1.1030303e+00   1.2000000e+00   7.3286684e-01
   1.1272727e+00  -1.2000000e+00  -1.0455113e-02
   1.1272727e+00  -1.1757576e+00  -6.9374410e-03
   1.1272727e+00  -1.1515152e+00  -3.3176208e-03
   1.1272727e+00  -1.1272727e+00   4.0660894e-04
   1.1272727e+00  -1.1030303e+00   4.2375230e-03
   1.1272727e+00  -1.0787879e+00   8.1774064e-03
   1.1272727e+00  -1.0545455e+00   1.2228552e-02
   1.1272727e+00  -1.0303030e+00   1.6393255e-02
   1.1272727e+00  -1.0060606e+00   2.0673813e-02
   1.1272727e+00  -9.8181818e-01   2.5072518e-02
   1.1272727e+00  -9.5757576e-01   2.9591658e-02
   1.1272727e+00  -9.3333333e-01   3.4233505e-02
   1.1272727e+00  -9.0909091e-01   3.9000317e-02
   1.1272727e+00  -8.8484848e-01   4.3894330e-02
   1.1272727e+00  -8.6060606e-01   4.8917754e-02
   1.1272727e+00  -8.3636364e-01   5.4072765e-02
   1.1272727e+00  -8.1212121e-01   5.9361503e-02
   1.1272727e+00  -7.8787879e-01   6.4786062e-02
   1.1272727e+00  -7.6363636e-01   7.0348485e-02
   1.1272727e+00  -7.3939394e-01   7.6050758e-02
   1.1272727e+00  -7.1515152e-01   8.1894801e-02
   1.1272727e+00  -6.9090909e-01   8.7882461e-02
   1.1272727e+00  -6.6666667e-01   9.4015503e-02
   1.1272727e+00  -6.4242424e-01   1.0029560e-01
   1.1272727e+00  -6.1818182e-01   1.0672434e-01
   1.1272727e+00  -5.9393939e-01   1.1330318e-01
   1.1272727e+00  -5.6969697e-01   1.2003348e-01
   1.1272727e+00  -5.4545455e-01   1.2691645e-01
   1.1272727e+00  -5.2121212e-01   1.3395319e-01
   1.1272727e+00  -4.9696970e-01   1.4114462e-01
   1.1272727e+00  -4.7272727e-01   1.4849153e-01
   1.1272727e+00  -4.4848485e-01   1.5599449e-01
   1.1272727e+00  -4.2424242e-01   1.6365394e-01
   1.1272727e+00  -4.0000000e-01   1.7147007e-01
   1.1272727e+00  -3.7575758e-01   1.7944290e-01
   1.1272727e+00  -3.5151515e-01   1.8757218e-01
   1.1272727e+00  -3.2727273e-01   1.9585745e-01
   1.1272727e+00  -3.0303030e-01   2.0429798e-01
   1.1272727e+00  -2.7878788e-01   2.1289276e-01
   1.1272727e+00  -2.5454545e-01   2.2164051e-01
   1.1272727e+00  -2.3030303e-01   2.3053964e-01
   1.1272727e+00  -2.0606061e-01   2.3958821e-01
   1.1272727e+00  -1.8181818e-01   2.4878397e-01
   1.1272727e+00  -1.5757576e-01   2.5812430e-01
   1.1272727e+00  -1.3333333e-01   2.6760620e-01
   1.1272727e+00  -1.0909091e-01   2.7722628e-01
   1.1272727e+00  -8.4848485e-02   2.8698073e-01
   1.1272727e+00  -6.0606061e-02   2.9686531e-01
   1.1272727e+00  -3.6363636e-02   3.0687533e-01
   1.1272727e+00  -1.2121212e-02   3.1700560e-01
   1.1272727e+00   1.2121212e-02   3.2725047e-01
   1.1272727e+00   3.6363636e-02   3.3760376e-01
   1.1272727e+00   6.0606061e-02   3.4805877e-01
   1.1272727e+00   8.4848485e-02   3.5860822e-01
   1.1272727e+00   1.0909091e-01   3.6924431e-01
   1.1272727e+00   1.3333333e-01   3.7995862e-01
   1.1272727e+00   1.5757576e-01   3.9074213e-01
   1.1272727e+00   1.8181818e-01   4.0158524e-01
   1.1272727e+00   2.0606061e-01   4.1247768e-01
   1.1272727e+00   2.3030303e-01   4.2340860e-01
   1.1272727e+00   2.5454545e-01   4.3436646e-01
   1.1272727e+00   2.7878788e-01   4.4533910e-01
   1.1272727e+00   3.0303030e-01   4.5631372e-01
   1.1272727e+00   3.2727273e-01   4.6727688e-01
   1.1272727e+00   3.5151515e-01   4.7821451e-01
   1.1272727e+00   3.7575758e-01   4.8911192e-01
   1.1272727e+00   4.0000000e-01   4.9995385e-01
   1.1272727e+00   4.2424242e-01   5.1072445e-01
   1.1272727e+00   4.4848485e-01   5.2140736e-01
   1.1272727e+00   4.7272727e-01   5.3198574e-01
   1.1272727e+00   4.9696970e-01   5.4244229e-01
   1.1272727e+00   5.2121212e-01   5.5275935e-01
   1.1272727e+00   5.4545455e-01   5.6291894e-01
   1.1272727e+00   5.6969697e-01   5.7290285e-01
   1.1272727e+00   5.9393939e-01   5.8269272e-01
   1.1272727e+00   6.1818182e-01   5.9227014e-01
   1.1272727e+00   6.4242424e-01   6.0161673e-01
   1.1272727e+00   6.6666667e-01   6.1071427e-01
   1.1272727e+00   6.9090909e-01   6.1954480e-01
   1.1272727e+00   7.1515152e-01   6.2809075e-01
   1.1272727e+00   7.3939394e-01   6.3633506e-01
   1.1272727e+00   7.6363636e-01   6.4426130e-01
   1.1272727e+00   7.8787879e-01   6.5185381e-01
   1.1272727e+00   8.1212121e-01   6.5909782e-01
   1.1272727e+00   8.3636364e-01   6.6597956e-01
   1.1272727e+00   8.6060606e-01   6.7248640e-01
   1.1272727e+00   8.8484848e-01   6.7860694e-01
   1.1272727e+00   9.0909091e-01   6.8433111e-01
   1.1272727e+00   9.3333333e-01   6.8965026e-01
   1.1272727e+00   9.5757576e-01   6.9455726e-01
   1.1272727e+00   9.8181818e-01   6.9904650e-01
   1.1272727e+00   1.0060606e+00   7.0311399e-01
   1.1272727e+00   1.0303030e+00   7.0675736e-01
   1.1272727e+00   1.0545455e+00   7.0997586e-01
   1.1272727e+00   1.0787879e+00   7.1277035e-01
   1.1272727e+00   1.1030303e+00   7.1514329e-01
   1.1272727e+00   1.1272727e+00   7.1709868e-01
   1.1272727e+00   1.1515152e+00   7.1864199e-01
   1.1272727e+00   1.1757576e+00   7.1978009e-01
   1.1272727e+00   1.2000000e+00   7.2052118e-01
   1.1515152e+00  -1.2000000e+00  -6.5736264e-03
   1.1515152e+00  -1.1757576e+00  -3.0474634e-03
   1.1515152e+00  -1.1515152e+00   5.7907040e-04
   1.1515152e+00  -1.1272727e+00   4.3081346e-03
   1.1515152e+00  -1.1030303e+00   8.1418983e-03
   1.1515152e+00  -1.0787879e+00   1.2082537e-02
   1.1515152e+00  -1.0545455e+00   1.6132231e-02
   1.1515152e+00  -1.0303030e+00   2.0293158e-02
   1.1515152e+00  -1.0060606e+00   2.4567497e-02
   1.1515152e+00  -9.8181818e-01   2.8957415e-02
   1.1515152e+00  -9.5757576e-01   3.3465071e-02
   1.1515152e+00  -9.3333333e-01   3.8092608e-02
   1.1515152e+00  -9.0909091e-01   4.2842148e-02
   1.1515152e+00  -8.8484848e-01   4.7715789e-02
   1.1515152e+00  -8.6060606e-01   5.2715599e-02
   1.1515152e+00  -8.3636364e-01   5.7843610e-02
   1.1515152e+00  -8.1212121e-01   6.3101811e-02
   1.1515152e+00  -7.8787879e-01   6.8492146e-02
   1.1515152e+00  -7.6363636e-01   7.4016502e-02
   1.1515152e+00  -7.3939394e-01   7.9676708e-02
   1.1515152e+00  -7.1515152e-01   8.5474524e-02
   1.1515152e+00  -6.9090909e-01   9.1411631e-02
   1.1515152e+00  -6.6666667e-01   9.7489631e-02
   1.1515152e+00  -6.4242424e-01   1.0371003e-01
   1.1515152e+00  -6.1818182e-01   1.1007424e-01
   1.1515152e+00  -5.9393939e-01   1.1658355e-01
   1.1515152e+00  -5.6969697e-01   1.2323915e-01
   1.1515152e+00  -5.4545455e-01   1.3004208e-01
   1.1515152e+00  -5.2121212e-01   1.3699324e-01
   1.1515152e+00  -4.9696970e-01   1.4409341e-01
   1.1515152e+00  -4.7272727e-01   1.5134318e-01
   1.1515152e+00  -4.4848485e-01   1.5874296e-01
   1.1515152e+00  -4.2424242e-01   1.6629300e-01
   1.1515152e+00  -4.0000000e-01   1.7399334e-01
   1.1515152e+00  -3.7575758e-01   1.8184381e-01
   1.1515152e+00  -3.5151515e-01   1.8984400e-01
   1.1515152e+00  -3.2727273e-01   1.9799330e-01
   1.1515152e+00  -3.0303030e-01   2.0629080e-01
   1.1515152e+00  -2.7878788e-01   2.1473536e-01
   1.1515152e+00  -2.5454545e-01   2.2332554e-01
   1.1515152e+00  -2.3030303e-01   2.3205959e-01
   1.1515152e+00  -2.0606061e-01   2.4093547e-01
   1.1515152e+00  -1.8181818e-01   2.4995080e-01
   1.1515152e+00  -1.5757576e-01   2.5910284e-01
   1.1515152e+00  -1.3333333e-01   2.6838850e-01
   1.1515152e+00  -1.0909091e-01   2.7780430e-01
   1.1515152e+00  -8.4848485e-02   2.8734636e-01
   1.1515152e+00  -6.0606061e-02   2.9701038e-01
   1.1515152e+00  -3.6363636e-02   3.0679163e-01
   1.1515152e+00  -1.2121212e-02   3.1668492e-01
   1.1515152e+00   1.2121212e-02   3.2668460e-01
   1.1515152e+00   3.6363636e-02   3.3678452e-01
   1.1515152e+00   6.0606061e-02   3.4697803e-01
   1.1515152e+00   8.4848485e-02   3.5725797e-01
   1.1515152e+00   1.0909091e-01   3.6761663e-01
   1.1515152e+00   1.3333333e-01   3.7804575e-01
   1.1515152e+00   1.5757576e-01   3.8853653e-01
   1.1515152e+00   1.8181818e-01   3.9907958e-01
   1.1515152e+00   2.0606061e-01   4.0966492e-01
   1.1515152e+00   2.3030303e-01   4.2028200e-01
   1.1515152e+00   2.5454545e-01   4.3091968e-01
   1.1515152e+00   2.7878788e-01   4.4156622e-01
   1.1515152e+00   3.0303030e-01   4.5220929e-01
   1.1515152e+00   3.2727273e-01   4.6283599e-01
   1.1515152e+00   3.5151515e-01   4.7343284e-01
   1.1515152e+00   3.7575758e-01   4.8398582e-01
   1.1515152e+00   4.0000000e-01   4.9448036e-01
   1.1515152e+00   4.2424242e-01   5.0490142e-01
   1.1515152e+00   4.4848485e-01   5.1523348e-01
   1.1515152e+00   4.7272727e-01   5.2546058e-01
   1.1515152e+00   4.9696970e-01   5.3556641e-01
   1.1515152e+00   5.2121212e-01   5.4553432e-01
   1.1515152e+00   5.4545455e-01   5.5534743e-01
   1.1515152e+00   5.6969697e-01   5.6498865e-01
   1.1515152e+00   5.9393939e-01   5.7444079e-01
   1.1515152e+00   6.1818182e-01   5.8368665e-01
   1.1515152e+00   6.4242424e-01   5.9270910e-01
   1.1515152e+00   6.6666667e-01   6.0149118e-01
   1.1515152e+00   6.9090909e-01   6.1001621e-01
   1.1515152e+00   7.1515152e-01   6.1826787e-01
   1.1515152e+00   7.3939394e-01   6.2623038e-01
   1.1515152e+00   7.6363636e-01   6.3388852e-01
   1.1515152e+00   7.8787879e-01   6.4122782e-01
   1.1515152e+00   8.1212121e-01   6.4823464e-01
   1.1515152e+00   8.3636364e-01   6.5489626e-01
   1.1515152e+00   8.6060606e-01   6.6120103e-01
   1.1515152e+00   8.8484848e-01   6.6713843e-01
   1.1515152e+00   9.0909091e-01   6.7269916e-01
   1.1515152e+00   9.3333333e-01   6.7787522e-01
   1.1515152e+00   9.5757576e-01   6.8265999e-01
   1.1515152e+00   9.8181818e-01   6.8704825e-01
   1.1515152e+00   1.0060606e+00   6.9103626e-01
   1.1515152e+00   1.0303030e+00   6.9462173e-01
   1.1515152e+00   1.0545455e+00   6.9780386e-01
   1.1515152e+00   1.0787879e+00   7.0058335e-01
   1.1515152e+00   1.1030303e+00   7.0296230e-01
   1.1515152e+00   1.1272727e+00   7.0494425e-01
   1.1515152e+00   1.1515152e+00   7.0653409e-01
   1.1515152e+00   1.1757576e+00   7.0773798e-01
   1.1515152e+00   1.2000000e+00   7.0856331e-01
   1.1757576e+00  -1.2000000e+00  -2.7903604e-03
   1.1757576e+00  -1.1757576e+00   7.4214530e-04
   1.1757576e+00  -1.1515152e+00   4.3732328e-03
   1.1757576e+00  -1.1272727e+00   8.1049620e-03
   1.1757576e+00  -1.1030303e+00   1.1939399e-02
   1.1757576e+00  -1.0787879e+00   1.5878614e-02
   1.1757576e+00  -1.0545455e+00   1.9924675e-02
   1.1757576e+00  -1.0303030e+00   2.4079650e-02
   1.1757576e+00  -1.0060606e+00   2.8345599e-02
   1.1757576e+00  -9.8181818e-01   3.2724571e-02
   1.1757576e+00  -9.5757576e-01   3.7218600e-02
   1.1757576e+00  -9.3333333e-01   4.1829703e-02
   1.1757576e+00  -9.0909091e-01   4.6559873e-02
   1.1757576e+00  -8.8484848e-01   5.1411074e-02
   1.1757576e+00  -8.6060606e-01   5.6385237e-02
   1.1757576e+00  -8.3636364e-01   6.1484255e-02
   1.1757576e+00  -8.1212121e-01   6.6709976e-02
   1.1757576e+00  -7.8787879e-01   7.2064197e-02
   1.1757576e+00  -7.6363636e-01   7.7548658e-02
   1.1757576e+00  -7.3939394e-01   8.3165037e-02
   1.1757576e+00  -7.1515152e-01   8.8914940e-02
   1.1757576e+00  -6.9090909e-01   9.4799894e-02
   1.1757576e+00  -6.6666667e-01   1.0082134e-01
   1.1757576e+00  -6.4242424e-01   1.0698063e-01
   1.1757576e+00  -6.1818182e-01   1.1327901e-01
   1.1757576e+00  -5.9393939e-01   1.1971762e-01
   1.1757576e+00  -5.6969697e-01   1.2629747e-01
   1.1757576e+00  -5.4545455e-01   1.3301943e-01
   1.1757576e+00  -5.2121212e-01   1.3988427e-01
   1.1757576e+00  -4.9696970e-01   1.4689258e-01
   1.1757576e+00  -4.7272727e-01   1.5404478e-01
   1.1757576e+00  -4.4848485e-01   1.6134113e-01
   1.1757576e+00  -4.2424242e-01   1.6878173e-01
   1.1757576e+00  -4.0000000e-01   1.7636644e-01
   1.1757576e+00  -3.7575758e-01   1.8409494e-01
   1.1757576e+00  -3.5151515e-01   1.9196669e-01
   1.1757576e+00  -3.2727273e-01   1.9998089e-01
   1.1757576e+00  -3.0303030e-01   2.0813652e-01
   1.1757576e+00  -2.7878788e-01   2.1643229e-01
   1.1757576e+00  -2.5454545e-01   2.2486662e-01
   1.1757576e+00  -2.3030303e-01   2.3343766e-01
   1.1757576e+00  -2.0606061e-01   2.4214324e-01
   1.1757576e+00  -1.8181818e-01   2.5098086e-01
   1.1757576e+00  -1.5757576e-01   2.5994771e-01
   1.1757576e+00  -1.3333333e-01   2.6904060e-01
   1.1757576e+00  -1.0909091e-01   2.7825599e-01
   1.1757576e+00  -8.4848485e-02   2.8758995e-01
   1.1757576e+00  -6.0606061e-02   2.9703814e-01
   1.1757576e+00  -3.6363636e-02   3.0659580e-01
   1.1757576e+00  -1.2121212e-02   3.1625776e-01
   1.1757576e+00   1.2121212e-02   3.2601839e-01
   1.1757576e+00   3.6363636e-02   3.3587159e-01
   1.1757576e+00   6.0606061e-02   3.4581078e-01
   1.1757576e+00   8.4848485e-02   3.5582890e-01
   1.1757576e+00   1.0909091e-01   3.6591838e-01
   1.1757576e+00   1.3333333e-01   3.7607114e-01
   1.1757576e+00   1.5757576e-01   3.8627857e-01
   1.1757576e+00   1.8181818e-01   3.9653152e-01
   1.1757576e+00   2.0606061e-01   4.0682031e-01
   1.1757576e+00   2.3030303e-01   4.1713471e-01
   1.1757576e+00   2.5454545e-01   4.2746395e-01
   1.1757576e+00   2.7878788e-01   4.3779671e-01
   1.1757576e+00   3.0303030e-01   4.4812114e-01
   1.1757576e+00   3.2727273e-01   4.5842486e-01
   1.1757576e+00   3.5151515e-01   4.6869496e-01
   1.1757576e+00   3.7575758e-01   4.7891806e-01
   1.1757576e+00   4.0000000e-01   4.8908029e-01
   1.1757576e+00   4.2424242e-01   4.9916734e-01
   1.1757576e+00   4.4848485e-01   5.0916449e-01
   1.1757576e+00   4.7272727e-01   5.1905664e-01
   1.1757576e+00   4.9696970e-01   5.2882840e-01
   1.1757576e+00   5.2121212e-01   5.3846408e-01
   1.1757576e+00   5.4545455e-01   5.4794779e-01
   1.1757576e+00   5.6969697e-01   5.5726351e-01
   1.1757576e+00   5.9393939e-01   5.6639514e-01
   1.1757576e+00   6.1818182e-01   5.7532660e-01
   1.1757576e+00   6.4242424e-01   5.8404189e-01
   1.1757576e+00   6.6666667e-01   5.9252522e-01
   1.1757576e+00   6.9090909e-01   6.0076105e-01
   1.1757576e+00   7.1515152e-01   6.0873426e-01
   1.1757576e+00   7.3939394e-01   6.1643018e-01
   1.1757576e+00   7.6363636e-01   6.2383472e-01
   1.1757576e+00   7.8787879e-01   6.3093447e-01
   1.1757576e+00   8.1212121e-01   6.3771681e-01
   1.1757576e+00   8.3636364e-01   6.4417000e-01
   1.1757576e+00   8.6060606e-01   6.5028324e-01
   1.1757576e+00   8.8484848e-01   6.5604681e-01
   1.1757576e+00   9.0909091e-01   6.6145211e-01
   1.1757576e+00   9.3333333e-01   6.6649171e-01
   1.1757576e+00   9.5757576e-01   6.7115946e-01
   1.1757576e+00   9.8181818e-01   6.7545050e-01
   1.1757576e+00   1.0060606e+00   6.7936130e-01
   1.1757576e+00   1.0303030e+00   6.8288967e-01
   1.1757576e+00   1.0545455e+00   6.8603476e-01
   1.1757576e+00   1.0787879e+00   6.8879711e-01
   1.1757576e+00   1.1030303e+00   6.9117853e-01
   1.1757576e+00   1.1272727e+00   6.9318215e-01
   1.1757576e+00   1.1515152e+00   6.9481233e-01
   1.1757576e+00   1.1757576e+00   6.9607462e-01
   1.1757576e+00   1.2000000e+00   6.9697568e-01
   1.2000000e+00  -1.2000000e+00   8.9637696e-04
   1.2000000e+00  -1.1757576e+00   4.4331738e-03
   1.2000000e+00  -1.1515152e+00   8.0667544e-03
   1.2000000e+00  -1.1272727e+00   1.1799082e-02
   1.2000000e+00  -1.1030303e+00   1.5632122e-02
   1.2000000e+00  -1.0787879e+00   1.9567842e-02
   1.2000000e+00  -1.0545455e+00   2.3608205e-02
   1.2000000e+00  -1.0303030e+00   2.7755167e-02
   1.2000000e+00  -1.0060606e+00   3.2010676e-02
   1.2000000e+00  -9.8181818e-01   3.6376666e-02
   1.2000000e+00  -9.5757576e-01   4.0855051e-02
   1.2000000e+00  -9.3333333e-01   4.5447727e-02
   1.2000000e+00  -9.0909091e-01   5.0156561e-02
   1.2000000e+00  -8.8484848e-01   5.4983390e-02
   1.2000000e+00  -8.6060606e-01   5.9930013e-02
   1.2000000e+00  -8.3636364e-01   6.4998190e-02
   1.2000000e+00  -8.1212121e-01   7.0189632e-02
   1.2000000e+00  -7.8787879e-01   7.5505997e-02
   1.2000000e+00  -7.6363636e-01   8.0948886e-02
   1.2000000e+00  -7.3939394e-01   8.6519830e-02
   1.2000000e+00  -7.1515152e-01   9.2220290e-02
   1.2000000e+00  -6.9090909e-01   9.8051647e-02
   1.2000000e+00  -6.6666667e-01   1.0401519e-01
   1.2000000e+00  -6.4242424e-01   1.1011213e-01
   1.2000000e+00  -6.1818182e-01   1.1634355e-01
   1.2000000e+00  -5.9393939e-01   1.2271043e-01
   1.2000000e+00  -5.6969697e-01   1.2921363e-01
   1.2000000e+00  -5.4545455e-01   1.3585390e-01
   1.2000000e+00  -5.2121212e-01   1.4263181e-01
   1.2000000e+00  -4.9696970e-01   1.4954781e-01
   1.2000000e+00  -4.7272727e-01   1.5660219e-01
   1.2000000e+00  -4.4848485e-01   1.6379504e-01
   1.2000000e+00  -4.2424242e-01   1.7112631e-01
   1.2000000e+00  -4.0000000e-01   1.7859572e-01
   1.2000000e+00  -3.7575758e-01   1.8620280e-01
   1.2000000e+00  -3.5151515e-01   1.9394687e-01
   1.2000000e+00  -3.2727273e-01   2.0182702e-01
   1.2000000e+00  -3.0303030e-01   2.0984207e-01
   1.2000000e+00  -2.7878788e-01   2.1799061e-01
   1.2000000e+00  -2.5454545e-01   2.2627096e-01
   1.2000000e+00  -2.3030303e-01   2.3468114e-01
   1.2000000e+00  -2.0606061e-01   2.4321889e-01
   1.2000000e+00  -1.8181818e-01   2.5188164e-01
   1.2000000e+00  -1.5757576e-01   2.6066647e-01
   1.2000000e+00  -1.3333333e-01   2.6957014e-01
   1.2000000e+00  -1.0909091e-01   2.7858906e-01
   1.2000000e+00  -8.4848485e-02   2.8771924e-01
   1.2000000e+00  -6.0606061e-02   2.9695634e-01
   1.2000000e+00  -3.6363636e-02   3.0629561e-01
   1.2000000e+00  -1.2121212e-02   3.1573187e-01
   1.2000000e+00   1.2121212e-02   3.2525954e-01
   1.2000000e+00   3.6363636e-02   3.3487258e-01
   1.2000000e+00   6.0606061e-02   3.4456451e-01
   1.2000000e+00   8.4848485e-02   3.5432838e-01
   1.2000000e+00   1.0909091e-01   3.6415677e-01
   1.2000000e+00   1.3333333e-01   3.7404178e-01
   1.2000000e+00   1.5757576e-01   3.8397500e-01
   1.2000000e+00   1.8181818e-01   3.9394754e-01
   1.2000000e+00   2.0606061e-01   4.0395001e-01
   1.2000000e+00   2.3030303e-01   4.1397250e-01
   1.2000000e+00   2.5454545e-01   4.2400461e-01
   1.2000000e+00   2.7878788e-01   4.3403545e-01
   1.2000000e+00   3.0303030e-01   4.4405362e-01
   1.2000000e+00   3.2727273e-01   4.5404725e-01
   1.2000000e+00   3.5151515e-01   4.6400400e-01
   1.2000000e+00   3.7575758e-01   4.7391110e-01
   1.2000000e+00   4.0000000e-01   4.8375533e-01
   1.2000000e+00   4.2424242e-01   4.9352309e-01
   1.2000000e+00   4.4848485e-01   5.0320043e-01
   1.2000000e+00   4.7272727e-01   5.1277306e-01
   1.2000000e+00   4.9696970e-01   5.2222644e-01
   1.2000000e+00   5.2121212e-01   5.3154578e-01
   1.2000000e+00   5.4545455e-01   5.4071614e-01
   1.2000000e+00   5.6969697e-01   5.4972247e-01
   1.2000000e+00   5.9393939e-01   5.5854969e-01
   1.2000000e+00   6.1818182e-01   5.6718274e-01
   1.2000000e+00   6.4242424e-01   5.7560669e-01
   1.2000000e+00   6.6666667e-01   5.8380680e-01
   1.2000000e+00   6.9090909e-01   5.9176861e-01
   1.2000000e+00   7.1515152e-01   5.9947805e-01
   1.2000000e+00   7.3939394e-01   6.0692148e-01
   1.2000000e+00   7.6363636e-01   6.1408583e-01
   1.2000000e+00   7.8787879e-01   6.2095868e-01
   1.2000000e+00   8.1212121e-01   6.2752831e-01
   1.2000000e+00   8.3636364e-01   6.3378386e-01
   1.2000000e+00   8.6060606e-01   6.3971532e-01
   1.2000000e+00   8.8484848e-01   6.4531368e-01
   1.2000000e+00   9.0909091e-01   6.5057095e-01
   1.2000000e+00   9.3333333e-01   6.5548026e-01
   1.2000000e+00   9.5757576e-01   6.6003587e-01
   1.2000000e+00   9.8181818e-01   6.6423323e-01
   1.2000000e+00   1.0060606e+00   6.6806900e-01
   1.2000000e+00   1.0303030e+00   6.7154110e-01
   1.2000000e+00   1.0545455e+00   6.7464864e-01
   1.2000000e+00   1.0787879e+00   6.7739200e-01
   1.2000000e+00   1.1030303e+00   6.7977277e-01
   1.2000000e+00   1.1272727e+00   6.8179368e-01
   1.2000000e+00   1.1515152e+00   6.8345865e-01
   1.2000000e+00   1.1757576e+00   6.8477267e-01
   1.2000000e+00   1.2000000e+00   6.8574174e-01

